Trust Region Policy Optimization with Optimal Transport Discrepancies: Duality and Algorithm for Continuous Actions

Policy Optimization (PO) algorithms have been proven particularly suited to handle the high-dimensionality of real-world continuous control tasks. In this context, Trust Region Policy Optimization methods represent a popular approach to stabilize the policy updates. These usually rely on the Kullback-Leibler (KL) divergence to limit the change in the policy. The Wasserstein distance represents a natural alternative, in place of the KL divergence, to define trust regions or to regularize the objective function. However, state-of-the-art works either resort to its approximations or do not provide an algorithm for continuous state-action spaces, reducing the applicability of the method. In this paper, we explore optimal transport discrepancies (which include the Wasserstein distance) to define trust regions, and we propose a novel algorithm - Optimal Transport Trust Region Policy Optimization (OT-TRPO) - for continuous state-action spaces. We circumvent the infinite-dimensional optimization problem for PO by providing a one-dimensional dual reformulation for which strong duality holds. We then analytically derive the optimal policy update given the solution of the dual problem. This way, we bypass the computation of optimal transport costs and of optimal transport maps, which we implicitly characterize by solving the dual formulation. Finally, we provide an experimental evaluation of our approach across various control tasks. Our results show that optimal transport discrepancies can offer an advantage over state-of-the-art approaches.

==> figures/Ablation/Advantage/HalfCheetah.csv <==
episodes,mean,std_pos,std_neg
1,-10.165067529999998,-4.590719341698693,-15.739415718301302
2048,-7.518157009999999,-3.0157427739834866,-12.02057124601651
4096,-7.342479819999999,-4.11531830134272,-10.569641338657279
6144,-6.8644104100000005,-3.4430041659870105,-10.28581665401299
8192,-6.417623600000001,-3.300769171082977,-9.534478028917025
10240,-6.217276960000001,-3.1067255584787214,-9.32782836152128
12288,-5.93040724,-2.9329512390928776,-8.927863240907122
14336,-5.877931359999999,-2.8910513986676074,-8.86481132133239
16384,-5.74624604,-3.0039488003916515,-8.488543279608349
18432,-5.77403133,-2.8917479827797754,-8.656314677220223
20480,-5.764995570000001,-2.6000206632750062,-8.929970476724996
22528,-5.8921616,-2.7537050434448416,-9.030618156555157
24576,-5.6497247900000005,-2.687381372329426,-8.612068207670575
26624,-5.506338009999999,-2.523753917907585,-8.488922102092411
28672,-5.70347275,-2.636091796487365,-8.770853703512635
30720,-5.70277571,-2.663983293358804,-8.741568126641196
32768,-5.68333161,-2.7283763081533094,-8.63828691184669
34816,-5.62039041,-2.3929410917187184,-8.847839728281281
36864,-5.62021227,-2.7073724693806493,-8.53305207061935
38912,-61.66345662,109.64068122951983,-232.96759446951984
40960,-63.18524526000001,112.01772811321322,-238.38821863321326
43008,-62.30034981,110.19287475717101,-234.793574377171
45056,-64.38934094999999,114.30819202419704,-243.08687392419702
47104,-64.36786698,114.07488639265975,-242.81062035265975
49152,-64.12996906999999,113.80971760121378,-242.06965574121375
51200,-69.85720648,107.35417810198479,-247.0685910619848
53248,-113.45337489999997,95.74390350560179,-322.65065330560174
55296,-131.97704043,68.92334591839449,-332.87742677839447
57344,-138.76007883999998,68.62999128722561,-346.15014896722556
59392,-176.43492679,44.15112894170704,-397.020982521707
61440,-269.34054925,-23.122753184835716,-515.5583453151643
63488,-319.3082405100001,-69.22422801734027,-569.3922530026599
65536,-451.5333128200001,-127.96016951393307,-775.1064561260671
67584,-477.61277111,-131.8339599630121,-823.3915822569879
69632,-527.2916162,-201.34870055819266,-853.2345318418074
71680,-527.75600154,-200.4697316560605,-855.0422714239396
73728,-578.61106931,-298.0875766357437,-859.1345619842562
75776,-506.34874277,-334.92977686692416,-677.7677086730758
77824,-521.54844365,-346.4011891521168,-696.6956981478831
79872,-567.2163008199999,-527.89589710362,-606.5367045363798
81920,-571.1364993799999,-533.4392996623168,-608.833699097683
83968,-578.7662830099999,-545.6962175483458,-611.8363484716541
86016,-569.52229873,-530.6862730849605,-608.3583243750395
88064,-578.55736533,-545.2790256479215,-611.8357050120786
90112,-586.3270599799998,-558.3459908352503,-614.3081291247494
92160,-586.2957864100001,-558.3120079391532,-614.279564880847
94208,-583.71831546,-555.635679258172,-611.800951661828
96256,-575.9122818200001,-538.036836464423,-613.7877271755772
98304,-584.47502591,-556.426471859749,-612.523579960251
100352,-585.62181716,-557.0594832419056,-614.1841510780944
102400,-585.30993182,-556.4351794757199,-614.18468416428
104448,-585.34531151,-556.7192342999849,-613.971388720015
106496,-585.50342865,-556.5595322817345,-614.4473250182656
108544,-584.7351670200001,-555.8813277655611,-613.589006274439
110592,-584.6184109000001,-555.7976142733906,-613.4392075266095
112640,-584.86423621,-555.8068408079442,-613.9216316120556
114688,-584.72074918,-555.9058390101726,-613.5356593498274
116736,-572.66179218,-536.943259373854,-608.3803249861461
118784,-584.44890633,-555.2632119210595,-613.6346007389405
120832,-584.3364457,-555.0442811368727,-613.6286102631274
122880,-584.21401121,-554.9566999701409,-613.471322449859
124928,-584.3387200499999,-555.012802905905,-613.6646371940948
126976,-584.21530245,-554.7422439782456,-613.6883609217543
129024,-584.1571341700001,-554.5455091723852,-613.7687591676149
131072,-583.9942016800001,-554.1588170993625,-613.8295862606376
133120,-584.046731,-554.3252456829987,-613.7682163170014
135168,-584.0242689300001,-554.2934347089438,-613.7551031510563
137216,-583.82850597,-554.0399583919635,-613.6170535480366
139264,-584.0914447900001,-554.386186259557,-613.7967033204432
141312,-583.8524895800001,-553.9325780404895,-613.7724011195107
143360,-594.4163487200001,-548.7837488067182,-640.048948633282
145408,-523.27700957,-342.23645449291325,-704.3175646470868
147456,-584.3999139,-554.3607371154151,-614.4390906845849
149504,-584.58875521,-554.7102008032632,-614.4673096167369
151552,-584.71813633,-554.8754331845663,-614.5608394754337
153600,-584.5810320400001,-554.8409944744194,-614.3210696055808
155648,-584.5494820499999,-554.4856341031236,-614.6133299968762
157696,-584.8692054300001,-555.0939855656479,-614.6444252943522
159744,-584.77328741,-554.7500254574821,-614.7965493625178
161792,-584.3541712,-554.159244672609,-614.549097727391
163840,-584.85434276,-554.8505315392698,-614.8581539807302
165888,-584.67985394,-554.6373871306375,-614.7223207493626
167936,-584.70959195,-554.8935382942199,-614.5256456057801
169984,-579.1744590899999,-547.2971723331154,-611.0517458468844
172032,-584.7659423,-554.7647743807096,-614.7671102192904
174080,-577.1155322000001,-542.7456447356104,-611.4854196643897
176128,-576.93107336,-542.6127633775178,-611.2493833424822
178176,-567.4203626600001,-527.0708983372208,-607.7698269827795
180224,-576.1254739799999,-541.3506273852056,-610.9003205747943
182272,-566.58986749,-525.5044197948536,-607.6753151851464
184320,-565.9323909100001,-524.2224287697649,-607.6423530502353
186368,-569.73836622,-532.1596618586342,-607.3170705813658
188416,-569.80150782,-532.3767503602472,-607.2262652797527
190464,-575.22064647,-540.143834906004,-610.297458033996
192512,-575.24915608,-540.2800235125806,-610.2182886474195
194560,-575.2600987999999,-539.7922243713986,-610.7279732286013
196608,-575.6296363,-540.7800490900906,-610.4792235099094
198656,-576.0663817,-541.2742963294023,-610.8584670705976
200704,-576.0753900700001,-541.5277064189961,-610.6230737210042
202752,-576.4040004000001,-541.7157070824368,-611.0922937175634
204800,-576.75558403,-542.2360101696621,-611.2751578903379
206848,-576.98522523,-542.1112825956087,-611.8591678643912
208896,-576.9794676199999,-542.0689551762889,-611.8899800637109
210944,-577.2876430599999,-542.5366671311118,-612.0386189888881
212992,-577.30470085,-542.9699015985991,-611.6395001014009
215040,-576.9419722800001,-542.2225396388213,-611.6614049211788
217088,-543.3985152199999,-445.4072562469603,-641.3897741930396
219136,-581.8374631899999,-540.6511047753894,-623.0238216046104
221184,-581.9566948300001,-541.200918975338,-622.7124706846621
223232,-576.8666218299999,-542.6116799826236,-611.1215636773761
225280,-564.0508064799999,-518.0072679371291,-610.0943450228707
227328,-573.5999815900001,-540.2895959368741,-606.9103672431261
229376,-575.7880041799999,-542.0925551989926,-609.4834531610072
231424,-575.87019762,-542.599287439255,-609.141107800745
233472,-576.3636347599999,-542.5542604789586,-610.1730090410412
235520,-576.8091017999999,-543.1779899580357,-610.4402136419641
237568,-569.46544492,-532.3678416003356,-606.5630482396643
239616,-576.75241825,-542.9435252878268,-610.5613112121732
241664,-577.3213558099999,-543.6635565036073,-610.9791551163925
243712,-577.1295973600002,-543.1496704203616,-611.1095242996387
245760,-581.3714933399999,-542.4780964705744,-620.2648902094254
247808,-580.8707710699999,-541.8716181528367,-619.8699239871631
249856,-577.1873943100001,-543.3047421939423,-611.0700464260578
251904,-576.91189464,-543.1439010778397,-610.6798882021603
253952,-581.0760316100001,-542.3215103612663,-619.8305528587339
256000,-576.6462996399999,-543.0744880318672,-610.2181112481327
258048,-573.2408909,-540.1115651647857,-606.3702166352142
260096,-572.11268353,-538.8295287184586,-605.3958383415414
262144,-570.9307099499999,-536.3982431639794,-605.4631767360205
264192,-570.1048164900001,-535.1001623089566,-605.1094706710436
266240,-569.3370832600001,-533.2869583938397,-605.3872081261605
268288,-568.05617505,-532.8415018707562,-603.2708482292437
270336,-564.00995071,-527.986647705159,-600.033253714841
272384,-573.8311458200001,-540.4966199180049,-607.1656717219953
274432,-569.28521992,-536.2857782072093,-602.2846616327907
276480,-566.6449171900001,-534.8879893811868,-598.4018449988134
278528,-564.84734665,-532.9835167775751,-596.7111765224248
280576,-566.8263894999999,-535.225882692112,-598.4268963078878
282624,-568.7630318900001,-535.5207978231078,-602.0052659568923
284672,-569.0198383,-535.9682654938636,-602.0714111061363
286720,-568.7193307099999,-535.3558041077608,-602.082857312239
288768,-569.3907307699999,-536.4340774418185,-602.3473840981812
290816,-568.62479702,-535.4929034536483,-601.7566905863516
292864,-568.97704183,-535.6794905741093,-602.2745930858906
294912,-568.9351559899999,-535.8117923584304,-602.0585196215694
296960,-568.8187901499999,-535.8131867370419,-601.824393562958
299008,-564.72698244,-526.4705878402629,-602.9833770397372
301056,-564.85597521,-527.0621135896233,-602.6498368303767
303104,-567.0153195500001,-532.2795955662637,-601.7510435337365
305152,-569.4161242299999,-536.9065602972673,-601.9256881627325
307200,-567.51435025,-531.9585953733945,-603.0701051266055
309248,-569.3071513699999,-534.3659312932035,-604.2483714467963
311296,-562.9166245200001,-523.075951038886,-602.7572980011142
313344,-575.95612547,-543.9137130374053,-607.9985379025946
315392,-578.05283945,-546.3277253919999,-609.777953508
317440,-572.87576466,-537.9483071401038,-607.8032221798961
319488,-575.2524945799998,-542.733892051425,-607.7710971085747
321536,-572.57661218,-537.6030560408287,-607.5501683191712
323584,-573.13878868,-538.6130434315863,-607.6645339284136
325632,-573.5731006000001,-539.3511942405692,-607.795006959431
327680,-578.80694776,-547.2651819532325,-610.3487135667674
329728,-570.59318318,-531.7349034595471,-609.4514629004528
331776,-570.5491562700001,-531.9343340085662,-609.163978531434
333824,-576.2640608300001,-544.5065513127735,-608.0215703472267
335872,-574.13797619,-540.5180176198584,-607.7579347601417
337920,-571.0541975599999,-532.4024045468916,-609.7059905731082
339968,-573.4149496299999,-538.6115719735296,-608.2183272864702
342016,-568.08542103,-531.8324524867108,-604.3383895732892
344064,-570.8869505600001,-531.7119651614071,-610.061935958593
346112,-549.2386185600001,-474.39282785349667,-624.0844092665035
348160,-535.7455172,-425.11749585957784,-646.3735385404221
350208,-592.43589928,-521.4608640337619,-663.410934526238
352256,-584.6160349800001,-546.0148074781582,-623.217262481842
354304,-574.91604484,-529.4200101375773,-620.4120795424228
356352,-577.1966685499999,-533.3005287207511,-621.0928083792487
358400,-584.1782288,-545.9222359424385,-622.4342216575616
360448,-582.88479478,-540.1954133484305,-625.5741762115695
362496,-577.9928863499999,-532.8328678664438,-623.152904833556
364544,-576.30859552,-533.7212839373768,-618.8959071026233
366592,-585.6359631900001,-545.2568206026258,-626.0151057773744
368640,-574.4675741899999,-533.5942067361225,-615.3409416438774
370688,-582.3610824799999,-550.1263971850651,-614.5957677749348
372736,-574.7969166400001,-540.6521682161863,-608.9416650638138
374784,-583.60092147,-550.6523755273896,-616.5494674126104
376832,-571.6641327499999,-529.7464072906441,-613.5818582093557
378880,-577.9772057,-544.6647839690866,-611.2896274309135
380928,-570.49775488,-534.3462927377924,-606.6492170222076
382976,-570.94635587,-533.529343540977,-608.3633681990231
385024,-578.1233637799999,-543.7026095589135,-612.5441180010862
387072,-583.4879395300002,-549.9685674294087,-617.0073116305916
389120,-592.1869178,-544.591022385258,-639.7828132147419
391168,-588.31115846,-548.1130189020995,-628.5092980179005
393216,-584.14648569,-549.4453178075069,-618.8476535724931
395264,-593.07425291,-542.7653485741218,-643.3831572458782
397312,-600.31078857,-532.2575625735216,-668.3640145664784
399360,-572.45483161,-531.2979608374834,-613.6117023825167
401408,-582.26228883,-548.6874365913726,-615.8371410686274
403456,-568.79457466,-521.8144262367562,-615.7747230832438
405504,-574.72562673,-538.0744930770619,-611.3767603829382
407552,-582.1650950999999,-548.3662466978521,-615.9639435021477
409600,-563.8743061500002,-507.5061902706368,-620.2424220293635
411648,-572.5420479000001,-531.6849686769153,-613.3991271230848
413696,-587.08924525,-556.5721732284015,-617.6063172715984
415744,-581.6575652399999,-547.94479972622,-615.3703307537799
417792,-587.48801047,-556.5003109189097,-618.4757100210902
419840,-587.22743479,-555.8386207403059,-618.616248839694
421888,-587.03810654,-555.9195996351282,-618.1566134448717
423936,-587.23625551,-555.5389928330944,-618.9335181869055
425984,-586.56772136,-555.161318193399,-617.9741245266009
428032,-586.9624373999999,-554.9578719984834,-618.9670028015164
430080,-586.7786037200001,-554.8202582664703,-618.7369491735299
432128,-586.64091942,-554.4421662469842,-618.8396725930158
434176,-586.29883696,-554.1483234518711,-618.449350468129
436224,-586.2408202600001,-554.1423387310697,-618.3393017889305
438272,-586.4909137100001,-554.2577397337021,-618.724087686298
440320,-586.44894599,-553.680855758644,-619.2170362213559
442368,-585.2844805,-552.8188548755289,-617.750106124471
444416,-576.42528639,-536.9080318275734,-615.9425409524266
446464,-582.9058886099999,-550.4007065585254,-615.4110706614745
448512,-583.1312403100001,-550.1807492657704,-616.0817313542298
450560,-583.5182684700001,-550.7047459373916,-616.3317910026085
452608,-583.1145931299999,-549.970406648857,-616.2587796111428
454656,-583.7247036,-550.3194598689297,-617.1299473310703
456704,-578.4848816699999,-543.9430956178705,-613.0266677221293
458752,-646.6324975399999,-449.06151685761097,-844.2034782223889
460800,-632.62407976,-468.5451244461158,-796.7030350738842
462848,-628.0955149799998,-481.01357033916656,-775.1774596208331
464896,-625.96908219,-482.5194883316144,-769.4186760483856
466944,-625.11180012,-484.50184701493885,-765.7217532250611
468992,-624.2979390500001,-486.29136889318966,-762.3045092068105
471040,-623.6941243499998,-490.5487702812771,-756.8394784187226
473088,-624.8169159600001,-493.50830637428214,-756.125525545718
475136,-624.0239825999998,-494.4040610984289,-753.6439041015708
477184,-606.67769798,-463.4685076227396,-749.8868883372603
479232,-616.79176069,-485.97034392799446,-747.6131774520056
481280,-616.41405467,-489.8928812121766,-742.9352281278235
483328,-621.6293122,-500.26620768667715,-742.9924167133228
485376,-576.96388589,-538.7760508960627,-615.1517208839374
487424,-583.72720309,-548.3256777921006,-619.1287283878994
489472,-583.58220388,-547.875944609646,-619.2884631503539
491520,-583.16983779,-547.3553893859198,-618.9842861940801
493568,-577.7096900999999,-538.9172513271974,-616.5021288728024
495616,-583.3801494,-547.166049933479,-619.5942488665211
497664,-572.0631944400001,-523.4551930201515,-620.6711958598487
499712,-583.3961549900001,-547.132813222562,-619.6594967574382
501760,-583.08062744,-546.6088701603072,-619.5523847196927
503808,-571.1394468799999,-522.3983777285908,-619.880516031409
505856,-581.6389166699998,-536.0161892378959,-627.2616441021038
507904,-582.468163,-537.5444514046765,-627.3918745953235
509952,-581.2097551200001,-542.9847857074327,-619.4347245325674
512000,-581.35168534,-543.2858130208488,-619.4175576591513
514048,-581.2648206599999,-542.702540135346,-619.8271011846539
516096,-575.46387851,-535.0575485329977,-615.8702084870023
518144,-568.0913562,-518.603811526621,-617.5789008733789
520192,-574.41734779,-533.5897921861743,-615.2449033938257
522240,-579.84565028,-540.6349385621885,-619.0563619978115
524288,-576.66691809,-536.2609384727008,-617.0728977072991
526336,-568.31588076,-519.1373874541624,-617.4943740658376
528384,-557.1632672100001,-497.74131047378535,-616.5852239462148
530432,-567.79186257,-521.9031928705544,-613.6805322694456
532480,-571.48879154,-528.7441962546676,-614.2333868253323
534528,-571.45734063,-528.5291833860015,-614.3854978739985
536576,-577.96635382,-537.4797692627374,-618.4529383772626
538624,-569.3227998,-519.7203201972469,-618.9252794027531
540672,-573.0665082700001,-531.3691939441012,-614.763822595899
542720,-566.98096165,-524.2256625449749,-609.7362607550252
544768,-567.39523307,-524.4633656493276,-610.3271004906725
546816,-573.44142297,-531.8557049008947,-615.0271410391052
548864,-578.21002591,-536.8612635641725,-619.5587882558275
550912,-569.2117476599999,-519.2187212491364,-619.2047740708634
552960,-588.8462969700001,-547.4456853073517,-630.2469086326486
555008,-565.67170312,-502.5688687803744,-628.7745374596255
557056,-575.08283425,-522.9848971877807,-627.1807713122193
559104,-578.8779993599999,-537.4639029922365,-620.2920957277632
561152,-577.8125769000001,-522.0124239472781,-633.612729852722
563200,-572.6057697399999,-521.2622208069924,-623.9493186730074
565248,-578.5376247400001,-536.7301653596658,-620.3450841203344
567296,-568.57488154,-517.2374212838737,-619.9123417961263
569344,-579.05714612,-530.6845989357456,-627.4296933042543
571392,-570.57790305,-517.6039698447474,-623.5518362552526
573440,-570.3559577600001,-516.8918264429162,-623.820089077084
575488,-570.8488670099999,-516.866082470116,-624.8316515498839
577536,-570.75618027,-516.2242392712892,-625.2881212687107
579584,-581.05925192,-536.9283067207732,-625.1901971192267
581632,-578.60654891,-521.6723673591156,-635.5407304608844
583680,-586.98500293,-533.8852930542827,-640.0847128057172
585728,-586.6032370500001,-521.7367844435037,-651.4696896564965
587776,-586.1144725700001,-521.5526814505344,-650.6762636894658
589824,-570.35706815,-464.4189053067639,-676.2952309932361
591872,-600.5583720400001,-520.5570601010284,-680.5596839789719
593920,-599.57378213,-520.284601225286,-678.8629630347141
595968,-593.89076488,-517.2678806563699,-670.5136491036301
598016,-569.05269004,-442.37398760361515,-695.7313924763849
600064,-574.14128176,-463.5352041468193,-684.7473593731806
602112,-591.10240263,-519.3890488083027,-662.8157564516973
604160,-578.1033472199999,-484.0952358294083,-672.1114586105915
606208,-577.6940054700001,-484.0307788764082,-671.3572320635919
608256,-577.05091109,-484.02429776086933,-670.0775244191307
610304,-570.8640678200001,-463.9340888723026,-677.7940467676975
612352,-581.87526299,-502.8843222200523,-660.8662037599477
614400,-581.1193454,-503.15007183337923,-659.0886189666209
616448,-568.39702663,-463.82280484828976,-672.9712484117103
618496,-591.6196985700001,-534.1411419014963,-649.0982552385038
620544,-567.9668105000001,-463.784864681194,-672.1487563188061
622592,-578.7836216700001,-503.7952900598171,-653.7719532801831
624640,-565.75483224,-481.8459759827086,-649.6636884972916
626688,-565.40715866,-477.8392768277874,-652.9750404922128
628736,-555.2904770399999,-445.46359230846235,-665.1173617715375
630784,-562.5586764,-475.57866105363723,-649.5386917463627
632832,-555.19127432,-447.3004166441823,-663.0821319958178
634880,-558.47506901,-462.95763053474224,-653.9925074852578
636928,-541.95019938,-413.71821482461286,-670.182183935387
638976,-546.24444167,-430.071761225156,-662.417122114844
641024,-550.7734560900001,-447.2679830856842,-654.2789290943159
643072,-546.7113713800001,-431.7062052733793,-661.7165374866208
645120,-551.3604303999998,-449.89710593099045,-652.8237548690092
647168,-553.58049644,-464.21847381977443,-642.9425190602257
649216,-555.68825326,-465.9635548038166,-645.4129517161834
651264,-551.4460853100001,-450.2981891465305,-652.5939814734696
653312,-547.8322147599999,-435.67304303013475,-659.9913864898651
655360,-538.2460423199999,-400.5566032931864,-675.9354813468134
657408,-557.12160247,-470.8037511681219,-643.4394537718781
659456,-557.22597211,-471.1327503069017,-643.3191939130984
661504,-552.9900849999999,-455.3981750763644,-650.5819949236354
663552,-542.97838572,-419.9169909870838,-666.0397804529163
665600,-539.00892887,-403.25093540641416,-674.7669223335859
667648,-552.8911493200001,-457.980739165893,-647.8015594741072
669696,-552.81049466,-455.9060478368611,-649.714941483139
671744,-548.5601414099999,-440.1831438338865,-656.9371389861134
673792,-558.71150347,-477.43848627423444,-639.9845206657657
675840,-544.07772108,-423.70807649554894,-664.4473656644509
677888,-538.8035309999999,-404.0773274438646,-673.5297345561353
679936,-568.4612969899999,-498.2900129882206,-638.6325809917793
681984,-552.9760703600001,-444.63452065281746,-661.3176200671827
684032,-561.55319854,-481.5828346046193,-641.5235624753808
686080,-564.6820669,-498.0684510079351,-631.2956827920649
688128,-560.5069306600001,-464.3202580161871,-656.693603303813
690176,-550.41201606,-427.3342321246927,-673.4897999953074
692224,-570.4749930999999,-500.42924542754827,-640.5207407724515
694272,-546.3636001899999,-426.73047389263354,-665.9967264873663
696320,-569.64193588,-483.8486476515603,-655.4352241084397
698368,-553.8291975899999,-429.048595690698,-678.6097994893018
700416,-559.4057682200001,-448.0765917659353,-670.734944674065
702464,-569.6513769800001,-484.4319376164565,-654.8708163435438
704512,-554.0251791499999,-428.6014705793378,-679.448887720662
706560,-569.7193849500001,-484.75983873000655,-654.6789311699936
708608,-570.1782046,-485.5695481160909,-654.786861083909
710656,-564.6058435699999,-467.33945310409433,-661.8722340359055
712704,-556.0528155599999,-446.6798407084108,-665.425790411589
714752,-559.4910934000001,-449.5727059327709,-669.4094808672293
716800,-585.14544185,-444.03240352692865,-726.2584801730713
718848,-590.2196217100001,-459.6482246093514,-720.7910188106487
720896,-611.6587641100001,-513.0818955952262,-710.235632624774
722944,-593.31481383,-457.2115614530993,-729.4180662069008
724992,-590.5550787,-460.88297215445755,-720.2271852455424
727040,-579.39034856,-448.3122475751986,-710.4684495448014
729088,-582.60352043,-424.1342441475604,-741.0727967124396
731136,-562.4989308199999,-451.73064897268085,-673.267212667319
733184,-556.4666679999999,-438.2690390164805,-674.6642969835193
735232,-562.50679008,-459.85114536375806,-665.1624347962419
737280,-574.3166570999999,-499.3781940667051,-649.2551201332948
739328,-562.24384374,-459.75241152362935,-664.7352759563706
741376,-572.2028677699999,-499.8544371907773,-644.5512983492225
743424,-568.6489647300001,-456.68392890180417,-680.614000558196
745472,-580.8207916700001,-494.20190157505675,-667.4396817649434
747520,-586.1623015499999,-509.17423998960055,-663.1503631103993
749568,-574.55452531,-476.4329232973481,-672.676127322652
751616,-586.62729816,-509.5285677880933,-663.7260285319066
753664,-568.3049618299999,-456.38493809933345,-680.2249855606664
755712,-580.3293861,-494.34287833839403,-666.3158938616059
757760,-574.3955371600001,-476.7222722534637,-672.0688020665366
759808,-583.8670261,-529.6235299847815,-638.1105222152185
761856,-572.27099348,-499.3206416217166,-645.2213453382834
763904,-574.19204939,-475.6487816538665,-672.7353171261334
765952,-580.60217691,-493.3923448844072,-667.8120089355929
768000,-586.63757565,-509.1603608811254,-664.1147904188747
770048,-586.9631355600001,-509.82268787911494,-664.1035832408852
772096,-592.2058130099998,-521.112525635962,-663.2991003840376
774144,-586.14697027,-508.92793682851095,-663.366003711489
776192,-585.39967424,-507.88599214052084,-662.9133563394792
778240,-577.8513891,-515.6960657392932,-640.0067124607068
780288,-572.03295689,-498.1669414114841,-645.898972368516
782336,-584.1312060299999,-528.0739769765149,-640.1884350834849
784384,-586.20689801,-508.14264942542536,-664.2711465945747
786432,-592.45437289,-520.6324159313443,-664.2763298486556
788480,-613.2569194800001,-531.2566171452854,-695.2572218147147
790528,-600.94477719,-510.05177509307487,-691.8377792869251
792576,-583.56494372,-458.60847599802537,-708.5214114419746
794624,-602.1884638800001,-524.6342848678747,-679.7426428921254
796672,-615.3932673400001,-529.4379107792274,-701.3486239007727
798720,-604.3366226600001,-507.71116371311535,-700.9620816068849
800768,-606.71682205,-532.9414562253846,-680.4921878746154
802816,-601.85583897,-489.8591368754907,-713.8525410645093
804864,-602.8222563100001,-523.934126076983,-681.7103865430171
806912,-648.3808183799999,-464.22201751272524,-832.5396192472747
808960,-639.6566167000001,-479.90914154222776,-799.4040918577724
811008,-640.09454476,-478.6313348879529,-801.557754632047
813056,-623.08559742,-464.21145638159885,-781.9597384584011
815104,-654.18958309,-473.64254229438814,-834.736623885612
817152,-632.88777194,-450.0298690978382,-815.7456747821618
819200,-651.39660516,-478.6731349763626,-824.1200753436375
821248,-614.0722860600001,-453.84659617111765,-774.2979759488826
823296,-641.36794687,-455.8563764870289,-826.879517252971
825344,-646.4923613500001,-468.81567353672403,-824.1690491632762
827392,-648.7657427299999,-463.82227230157594,-833.709213158424
829440,-586.2547722700001,-507.6564724235705,-664.8530721164298
831488,-587.0060790199999,-508.01748910841866,-665.9946689315811
833536,-581.46971871,-493.8399391370391,-669.099498282961
835584,-599.0158624,-528.553926891622,-669.4777979083779
837632,-577.7964565300001,-493.095364924113,-662.4975481358872
839680,-563.30989334,-458.6062692434375,-668.0135174365626
841728,-593.63207194,-520.6971762340909,-666.566967645909
843776,-586.74923804,-503.28311502827773,-670.2153610517223
845824,-591.45215097,-520.1241646936118,-662.7801372463883
847872,-590.97660105,-517.7158539887346,-664.2373481112654
849920,-590.6052689300002,-516.4818167707782,-664.7287210892222
851968,-596.89658196,-524.284149101264,-669.5090148187361
854016,-583.3521675,-503.05480098319043,-663.6495340168094
856064,-583.3080369800001,-502.5925027066139,-664.0235712533863
858112,-585.23551576,-503.92087837806866,-666.5501531419313
860160,-590.66871466,-514.9399309484368,-666.3974983715632
862208,-590.2043675500001,-514.4345353613043,-665.974199738696
864256,-597.0603302599999,-522.7823251510155,-671.3383353689843
866304,-585.29211001,-503.3572369783141,-667.2269830416858
868352,-590.8251815000001,-514.2206555571543,-667.4297074428459
870400,-585.0108288,-502.5612024898906,-667.4604551101094
872448,-590.86746909,-513.7645185131119,-667.9704196668881
874496,-590.8227046899999,-513.8544577165193,-667.7909516634805
876544,-596.65475626,-521.4521898574477,-671.8573226625523
878592,-584.5738429999999,-501.7122759770366,-667.4354100229632
880640,-578.36277331,-486.7277266741528,-669.9978199458471
882688,-596.4199520300001,-521.0282444329097,-671.8116596270905
884736,-578.39424665,-486.70609688860225,-670.0823964113978
886784,-578.37565187,-486.8087616289447,-669.9425421110552
888832,-589.5567599600001,-512.5166189106487,-666.5969010093515
890880,-595.3762733299999,-519.3573620365146,-671.3951846234852
892928,-596.42188847,-520.7376378963194,-672.1061390436806
894976,-590.1301124400001,-512.7599967720637,-667.5002281079364
897024,-596.35264194,-520.5100944424166,-672.1951894375834
899072,-589.7862950599999,-511.84752866744896,-667.7250614525509
901120,-595.1289696700001,-518.9414069896394,-671.3165323503607
903168,-588.77169862,-511.41868325905017,-666.12471398095
905216,-593.9744645200001,-518.1293236913386,-669.8196053486615
907264,-592.9884250500002,-517.196085999969,-668.7807641000313
909312,-594.32569902,-518.3240588918285,-670.3273391481715
911360,-586.8714907599999,-509.51887370822135,-664.2241078117785
913408,-589.38209176,-519.5875422634809,-659.176641256519
915456,-594.87252788,-518.7744760392187,-670.9705797207813
917504,-621.5415566300001,-510.19937532826674,-732.8837379317333
919552,-620.3235032599999,-510.862623535941,-729.7843829840589
921600,-613.20999957,-501.88843089013096,-724.5315682498691
923648,-620.0099012,-512.7105003239334,-727.3093020760665
925696,-620.15127139,-512.6795745414128,-727.6229682385873
927744,-620.4260829,-511.6009724097086,-729.2511933902914
929792,-668.16164668,-479.2165595825797,-857.1067337774202
931840,-661.27432318,-504.01394287080814,-818.5347034891919
933888,-664.4299763500001,-492.4498240516799,-836.4101286483202
935936,-654.6171011499999,-495.21522316261803,-814.0189791373818
937984,-671.9038430800001,-480.36551408056755,-863.4421720794327
940032,-681.05417379,-477.35366436839195,-884.7546832116082
942080,-680.6044800299999,-478.71043958559903,-882.4985204744007
944128,-676.41503965,-483.2849105095006,-869.5451687904995
946176,-701.69321316,-515.622490789174,-887.7639355308261
948224,-705.7831803299999,-506.02672403969507,-905.5396366203048
950272,-714.14749023,-461.86585931106606,-966.429121148934
952320,-700.16198313,-462.3653316071573,-937.9586346528426
954368,-698.97658247,-486.47245131764345,-911.4807136223567
956416,-709.15133762,-493.16454751711603,-925.1381277228841
958464,-707.18785572,-494.32966003119844,-920.0460514088015
960512,-705.43947906,-482.6458206660027,-928.2331374539974
962560,-708.48520601,-479.8458939696354,-937.1245180503645
964608,-677.51925947,-475.0957725176869,-879.942746422313
966656,-690.22312258,-474.2692926478247,-906.1769525121753
968704,-679.4044578699999,-472.31567735644444,-886.4932383835553
970752,-586.68621139,-398.7691815508182,-774.6032412291819
972800,-629.32372177,-500.47589468335053,-758.1715488566495
974848,-628.23517636,-500.4656961638881,-756.0046565561119
976896,-628.5848027899999,-499.8095677159251,-757.3600378640747
978944,-628.9791651300001,-498.9091743387237,-759.0491559212765
980992,-628.02187874,-500.183338372043,-755.8604191079571
983040,-628.1669011500001,-499.6102151950414,-756.7235871049587
985088,-628.7430648799999,-498.4092309133929,-759.0768988466069
987136,-618.8240033099999,-482.49859317391156,-755.1494134460881
989184,-625.3070826700001,-495.6839533335816,-754.9302120064186
991232,-588.14650074,-507.9150380223862,-668.3779634576138
993280,-592.64007855,-513.5162733789562,-671.7638837210438
995328,-585.16123091,-504.61364769604285,-665.708814123957
997376,-588.07296552,-508.0760391654302,-668.0698918745699
999424,-586.2933606099999,-505.3717077895243,-667.2150134304756


==> figures/Ablation/Advantage/Hopper.csv <==
episodes,mean,std_pos,std_neg
1,33.78804741,63.41394103092354,4.162153789076452
2048,83.63060024,162.52877099762236,4.73242948237764
4096,72.04317436,117.46758904182967,26.61875967817032
6144,87.29334821,126.65668024920859,47.930016170791426
8192,110.06055140999999,146.83338473534036,73.28771808465963
10240,107.06662885,155.00173655754233,59.131521142457665
12288,88.39080062000001,113.51792681844321,63.2636744215568
14336,80.3063623,111.80756941704409,48.805155182955914
16384,86.39510301,144.11594326400524,28.674262755994775
18432,90.32460176999999,133.95582604969923,46.693377490300755
20480,65.79503608,91.22996800005711,40.36010415994289
22528,70.21329968,98.31063526700723,42.115964092992776
24576,74.34857955,117.368372553375,31.32878654662499
26624,79.58221314,124.16385265112638,35.00057362887362
28672,56.113390349999996,76.69479368672962,35.53198701327037
30720,62.297135649999994,86.28923968199088,38.30503161800911
32768,65.91204896,93.84301015203486,37.98108776796515
34816,79.18808302,128.07307211438683,30.303093925613155
36864,127.65260320999998,287.45820668061623,-32.15300026061625
38912,101.60715551999999,202.3091759053183,0.9051351346816716
40960,101.92610649,168.76304591441664,35.08916706558337
43008,102.12135560000002,183.18050555825866,21.06220564174137
45056,70.36305582,112.55162692077545,28.17448471922456
47104,74.63225414,121.80136177138144,27.463146508618557
49152,94.67803259,159.876586705878,29.479478474122004
51200,95.77060627,156.6075013852797,34.933711154720314
53248,93.59771117,158.615119327146,28.58030301285399
55296,90.9505733,155.88313308758308,26.01801351241693
57344,103.07388796999999,177.43266388493979,28.71511205506019
59392,123.13771504000002,214.63807073222557,31.63735934777445
61440,112.28986394,182.2682235019737,42.3115043780263
63488,106.13837441000001,170.87162824734602,41.405120572654
65536,101.77105738,166.0203413943562,37.52177336564381
67584,106.48431885,162.7578657523643,50.2107719476357
69632,116.6498036,176.4862475508776,56.81335964912238
71680,106.92541651999997,159.1344478889494,54.71638515105054
73728,124.35237179000003,222.8878444695195,25.816899110480577
75776,113.24920749999998,162.8913501777182,63.60706482228175
77824,147.19442324,240.596343867656,53.79250261234397
79872,123.63636373,195.8850419430346,51.38768551696542
81920,175.85073503000004,396.37677153371885,-44.675301473718775
83968,113.56151523999999,188.24383070880214,38.87919977119783
86016,217.34148705,521.1655275945519,-86.4825534945519
88064,122.8452498,223.71382648690582,21.976673113094208
90112,172.66407089,353.6099094750441,-8.281767695044067
92160,128.62387001999997,199.4104612179358,57.83727882206415
94208,133.44818081,211.97409167855636,54.92226994144363
96256,133.17731550000002,208.8062966310722,57.54833436892784
98304,132.1313941,225.87316771381705,38.389620486182935
100352,133.97296340000003,242.3521692677321,25.593757532267958
102400,129.63156769,226.65372391273297,32.60941146726701
104448,119.57631968000001,230.83137591109892,8.321263448901092
106496,123.45280380000001,208.37435943426306,38.53124816573698
108544,186.11399792000003,456.1659270174918,-83.93793117749175
110592,106.98297753,181.95551805121994,32.01043700878007
112640,114.48340101,188.64181117982253,40.32499084017748
114688,221.42501091000003,493.8507294307814,-51.000707610781376
116736,210.63641191000002,477.91626686212385,-56.64344304212378
118784,148.93181135000003,247.61591842447206,50.24770427552801
120832,209.53208210000003,475.024032344859,-55.959868144858945
122880,160.68955181999996,278.52282342083663,42.85628021916331
124928,213.33189194000002,487.7770167052332,-61.11323282523321
126976,226.71471605999994,496.343351622397,-42.91391950239711
129024,184.37292968000003,372.8623504823812,-4.116491122381177
131072,154.79083579000002,283.60834975169956,25.97332182830047
133120,233.11468545000002,506.12837830349935,-39.8990074034993
135168,167.73650552000004,302.8052647707554,32.667746269244674
137216,205.22923704,343.77078055526346,66.68769352473652
139264,180.20156851,255.01536191141818,105.38777510858179
141312,176.36507783000002,279.77043026074205,72.95972539925802
143360,253.07187068,524.9227767745354,-18.779035414535343
145408,214.88892916999998,429.5250709528207,0.25278738717923943
147456,206.44393085000002,418.7274931076908,-5.839631407690774
149504,225.30084945999997,481.5638256128067,-30.96212669280672
151552,155.00356187000003,247.26664340859747,62.740480331402594
153600,222.94815735000003,494.544032777812,-48.64771807781193
155648,240.93515161,523.1672666538134,-41.296963433813346
157696,151.60194369,271.0742442520291,32.129643127970965
159744,136.81914627,246.4941566324291,27.144135907570885
161792,198.04662744,475.3395879726481,-79.24633309264806
163840,206.59359617,480.37460198228257,-67.18740964228255
165888,170.58976303,326.8804302056128,14.299095854387161
167936,205.43790945,476.0846763907451,-65.20885749074506
169984,148.82991668999995,237.8380664558601,59.82176692413981
172032,123.78635107,213.7273621886828,33.845339951317186
174080,142.85392500999998,249.83085548063008,35.8769945393699
176128,259.07728435,518.4859524996469,-0.33138379964691467
178176,228.86786289000003,489.985598655837,-32.24987287583696
180224,204.19523847,378.09509394077645,30.295382999223534
182272,240.57327246,512.0688471079624,-30.922302187962373
184320,249.96013817000002,519.919362563715,-19.99908622371501
186368,240.98233877,500.24969543191384,-18.28501789191381
188416,333.19655589,681.0570292130253,-14.663917433025347
190464,329.55801799000005,624.2722723751033,34.84376360489682
192512,233.06554113,497.54600450399437,-31.41492224399431
194560,309.71713981,649.3516911577817,-29.91741153778179
196608,240.39263099999994,501.56929547326394,-20.78403347326406
198656,302.32571973000006,599.8786183152756,4.77282114472456
200704,397.20477234,784.7864674620769,9.623077217923026
202752,375.05246610000006,741.2720664879009,8.832865712099249
204800,301.94995747,589.4286795365749,14.471235403425169
206848,296.31166576,513.3675828126185,79.25574870738149
208896,340.43006606,646.130761691556,34.729370428443985
210944,322.58651897,600.3463947769732,44.8266431630268
212992,380.03593926,713.2225483276072,46.84933019239281
215040,440.96194617000003,825.7480553869714,56.17583695302875
217088,407.51933450999996,786.7986611927244,28.240007827275576
219136,403.1467007,760.0768834452123,46.21651795478772
221184,393.84737397,722.5993035679053,65.09544437209473
223232,340.75210957,673.5224910880114,7.981728051988625
225280,316.63498730000003,581.9152209559326,51.3547536440675
227328,349.2828889599999,661.440076151448,37.12570176855178
229376,453.38512552000003,827.758046393272,79.01220464672798
231424,305.84913065,571.1826267425463,40.515634557453666
233472,299.69591957,550.980719592664,48.411119547336
235520,252.25137188,374.3315528796105,130.1711908803895
237568,362.79580781,631.9960208729073,93.59559474709272
239616,365.30889891000004,688.488893067252,42.1289047527481
241664,351.89118491000005,683.4625068569593,20.319862963040805
243712,346.73254863,679.490115787329,13.974981472670947
245760,388.1073741,730.2796636969074,45.935084503092696
247808,452.28475962000005,843.1668323004249,61.40268693957529
249856,427.67348892999996,811.6583381963765,43.68863966362346
251904,376.27188648,714.557652983782,37.98611997621805
253952,408.36982801000005,784.1156547455752,32.62400127442493
256000,414.55845395000006,798.3692964303954,30.74761146960475
258048,371.37158878,694.9054673579169,47.837710202083144
260096,417.92173449,800.6750677555519,35.16840122444802
262144,395.31561743,743.7375785723186,46.893656287681324
264192,365.87829342,668.5609034252834,63.19568341471654
266240,456.8484038600001,845.5399704679637,68.15683725203638
268288,505.47684428,933.5328352056847,77.4208533543154
270336,476.06357496,871.5971894684602,80.52996045153975
272384,440.69472174000003,834.063478037396,47.32596544260406
274432,408.24542613,767.6943303106275,48.79652194937245
276480,428.98604338999996,811.5491399537295,46.42294682627033
278528,404.82231063999996,745.2252743156355,64.41934696436442
280576,432.40947635000003,806.8414058595516,57.97754684044844
282624,431.14597231000005,800.5175319776226,61.774412642377456
284672,421.87785754,770.2680562993553,73.48765878064461
286720,379.22362559,702.2188198106888,56.228431369311124
288768,348.25609854,699.6700657014103,-3.157868621410273
290816,316.09369462,569.6601361595622,62.5272530804379
292864,309.28073937,560.8904717734677,57.671006966532275
294912,415.3563700600001,806.4846547973805,24.228085322619734
296960,365.28931044,691.5334638996923,39.04515698030775
299008,300.39996637,556.5904255162208,44.20950722377927
301056,370.24392073,702.8032058037857,37.68463565621437
303104,382.60471572000006,713.1087868147608,52.10064462523923
305152,344.13827367,640.6004061242129,47.67614121578703
307200,415.20065488,812.1505565331938,18.250753226806125
309248,332.49504576,683.0326758704488,-18.042584350448806
311296,320.95562731000007,666.0160321655862,-24.10477754558616
313344,324.23505631,677.4618633794857,-28.991750759485797
315392,275.64317376,548.8198071167569,2.4665404032431297
317440,280.16142788,543.0380089508166,17.284846809183477
319488,287.98282814000004,537.5572016312499,38.40845464875022
321536,265.08665388,512.3532935687185,17.82001419128136
323584,196.5344925,280.5881342678569,112.48085073214308
325632,198.68905857,275.9324022414254,121.44571489857456
327680,216.11762912,297.3578327878062,134.8774254521938
329728,236.58920141,338.94448858728487,134.2339142327151
331776,363.14436154,707.0225322569285,19.266190823071497
333824,292.42732639999997,549.0479350099585,35.80671779004149
335872,267.26845635,538.9117694008,-4.374856700799967
337920,326.69178043999995,670.78079255946,-17.397231679460106
339968,338.65260839,679.538569231192,-2.2333524511919336
342016,323.90748917,621.4437582366974,26.371220103302676
344064,282.16406685,545.5912677341262,18.736865965873733
346112,304.39107507999995,601.3735037736848,7.408646386315127
348160,303.3058416100001,586.0181852292573,20.59349799074289
350208,259.05033923,516.9326435142788,1.1680349457212742
352256,260.27685799999995,519.7114452841085,0.8422707158914022
354304,265.83007351,523.8078125787642,7.852334441235769
356352,271.4036565,529.8824017041795,12.92491129582055
358400,267.1187941,523.6220212135522,10.615566986447845
360448,249.23555876999998,514.1888101421013,-15.717692602101323
362496,252.87082826999995,515.6501898115945,-9.908533271594592
364544,261.15955639,516.0093863828465,6.3097263971533835
366592,350.62625772999996,681.7333740987556,19.519141361244408
368640,327.27579248999996,674.4655411883252,-19.91395620832526
370688,329.46006127,667.8628846264577,-8.94276208645772
372736,277.30246096,536.3874681201412,18.2174537998589
374784,254.70862433000002,510.96056463014065,-1.5433159701406112
376832,251.38089112000003,508.58719122961736,-5.82540898961733
378880,256.81225041000005,513.9514861546309,-0.3269853346308196
380928,285.95996254,542.7016112816791,29.218313798320935
382976,283.37078225,536.4631812282303,30.27838327176977
385024,258.0871498,517.353570234787,-1.1792706347868602
387072,310.22899257999995,591.875820759388,28.582164400611816
389120,259.42406844999994,516.9908086761116,1.8573282238882598
391168,253.71446348,511.03437273340126,-3.605445773401243
393216,254.01859695,511.8223398896521,-3.7851459896521362
395264,264.20928146,519.3785561771971,9.040006742802916
397312,265.44857261,519.5773415725387,11.319803647461356
399360,270.61072432,523.066763094726,18.154685545273992
401408,276.28776091,530.8853721730777,21.690149646922265
403456,289.26278801999996,543.2935586834185,35.23201735658148
405504,281.35189991,535.0289718182865,27.67482800171345
407552,283.04136337000006,538.014811928527,28.067914811473088
409600,288.30996730000004,545.0571943092757,31.562740290724435
411648,288.97251412,547.5765983804558,30.368429859544165
413696,304.50291145,594.077299417668,14.928523482331968
415744,304.32700915,602.9554786894048,5.698539610595162
417792,220.70746431000003,419.8759302593369,21.538998360663186
419840,228.80129447,445.2535041784432,12.349084761556753
421888,235.66899322,421.58201377997074,49.75597266002927
423936,237.26619133999998,467.7103879972085,6.821994682791484
425984,216.25846375999998,423.5396969438982,8.977230576101732
428032,216.69775805,397.95438670781346,35.441129392186525
430080,214.32259815999996,375.8868517636681,52.75834455633179
432128,261.05240116000004,529.9504881405758,-7.845685820575682
434176,259.78786226,526.32458493428,-6.748860414279932
436224,176.10367660999998,287.3891565596249,64.81819666037505
438272,166.95012588999998,266.35114702991643,67.54910475008356
440320,163.65148505000002,265.2972625896433,62.00570751035674
442368,181.74342203999998,297.3183650798423,66.16847900015767
444416,173.17520002,278.12382552656214,68.22657451343787
446464,177.85502334,273.313931897758,82.39611478224204
448512,240.95522468000004,504.9014114460151,-22.990962086015003
450560,252.00534718,522.2873466147569,-18.27665225475687
452608,262.93087314999997,529.9212961431379,-4.059549843137916
454656,264.91855133,534.5707102898255,-4.7336076298253715
456704,257.37588399000003,522.4963582216083,-7.74459024160825
458752,247.75742933,456.65999087138925,38.85486778861079
460800,299.84117593999997,557.4883085235354,42.19404335646453
462848,285.95190379,589.6914730155488,-17.787665435548718
464896,239.23616439999995,503.56032144850985,-25.087992648509953
466944,288.03110919000005,585.8264212622144,-9.76420288221425
468992,271.86344053999994,538.7470942758943,4.979786804105629
471040,294.9683891799999,555.9359368298399,34.0008415301599
473088,300.06598014,564.5785883953049,35.55337188469508
475136,291.24038225,553.2138943602424,29.2668701397576
477184,296.22283589999995,550.2735685675243,42.172103232475536
479232,352.08210273000003,688.6263343080695,15.537871151930574
481280,341.66919359999997,677.440200021296,5.898187178703836
483328,340.4431605,681.7457797785402,-0.8594587785402155
485376,342.70647769,686.0872756730067,-0.6743202930067582
487424,336.89860980000003,681.3475533483343,-7.550333748334197
489472,344.05653311000003,686.7525078154563,1.3605584045438377
491520,338.47287091,682.8954035705339,-5.949661750533892
493568,330.49163752999993,686.164523708671,-25.181248648671158
495616,337.80612314999996,688.0330969143868,-12.420850614386836
497664,311.69784323,666.4954418305554,-43.099755370555386
499712,307.44854449,662.8227028840051,-47.92561390400505
501760,261.00950173,525.5163341117682,-3.4973306517680953
503808,258.03144061,523.0621040657123,-6.999222845712325
505856,272.22390018,534.4455557713379,10.002244588662052
507904,278.50016837,548.0360291327002,8.964307607299872
509952,319.04088671,674.6345505526011,-36.552777132601136
512000,311.36151546,665.8479254703279,-43.12489455032795
514048,305.51638472,654.9599895718748,-43.927220131874776
516096,304.17921892000004,655.4132958283399,-47.05485798833979
518144,310.34524135000004,654.9045747948783,-34.214092094878254
520192,314.04843638,657.0470760625647,-28.950203302564603
522240,326.64836698,667.4450592673737,-14.148325307373739
524288,254.60175050000004,521.9369903606531,-12.733489360653039
526336,235.46654744000003,500.315850914395,-29.382756034394987
528384,241.17364452,503.17480700566466,-20.82751796566467
530432,235.94025117,497.61530187451825,-25.73479953451823
532480,232.72692972,494.89245631054393,-29.43859687054396
534528,271.12381581,543.0852433682151,-0.8376117482150676
536576,306.1305719,657.172323607281,-44.91117980728097
538624,315.22377406999993,660.436326304186,-29.988778164186044
540672,318.96617428999997,667.7273407299289,-29.79499214992893
542720,325.48246173999996,674.1363591730994,-23.171435693099454
544768,251.20661850000002,516.1066966238426,-13.693459623842529
546816,244.58123396000002,506.4283954915722,-17.26592757157215
548864,248.46924001000002,508.95271035946416,-12.01423033946412
550912,278.65972888,577.7075498550026,-20.388092095002662
552960,317.44022144,662.3380912679739,-27.457648387973904
555008,289.58557762,644.3728029316671,-65.20164769166712
557056,297.62966704,645.3525896825993,-50.0932556025993
559104,316.60546611,658.5410635073792,-25.330131287379174
561152,314.88829324999995,655.8640551074789,-26.08746860747891
563200,331.39572401,673.5326849473049,-10.74123692730501
565248,339.02671204,679.7408529115498,-1.6874288315498234
567296,402.72832174999996,788.5764595341784,16.880183965821516
569344,337.84222214,640.4598205148175,35.22462376518257
571392,350.0142993,672.7392516537577,27.289346946242233
573440,338.47797589,666.4146162645692,10.541335515430774
575488,358.16371096,681.3048781704057,35.02254374959432
577536,360.01869692,692.3174739769456,27.719919863054486
579584,270.60134841,521.0049813423682,20.197715477631903
581632,259.44120582,513.6249004089672,5.257511231032794
583680,273.40690534000004,534.8050767109091,12.008733969090883
585728,362.35204365,695.8987027782766,28.80538452172334
587776,352.08222220000005,666.069105069295,38.09533933070509
589824,312.36481711000005,581.2527937434662,43.47684047653388
591872,292.52069012000004,545.8590241697115,39.18235607028865
593920,310.38854356,555.8101096975383,64.96697742246175
595968,423.22396319999996,805.4285057995412,41.01942060045877
598016,292.0674019,532.3602371781835,51.774566621816405
600064,231.69609051999996,352.65804626555956,110.73413477444036
602112,232.70682722,343.2104099822403,122.20324445775971
604160,251.24812631999998,380.55301167688737,121.9432409631126
606208,345.27376305999996,626.6172480812834,63.930278038716494
608256,333.83913624999997,606.4502990987451,61.227973401254815
610304,343.68400440999994,624.9620025975804,62.40600622241948
612352,334.28953923999995,681.7816123678717,-13.202533887871766
614400,295.18548836,587.5681132127694,2.8028635072306542
616448,298.17027798000004,582.2113858980424,14.129170061957666
618496,378.95702388999996,685.0328382850007,72.88120949499915
620544,251.00160605000002,530.0004280085195,-27.997215908519422
622592,226.96545837999997,500.9195720597763,-46.98865529977638
624640,249.03226960999996,524.2676825156874,-26.203143295687482
626688,309.65857827,628.3579335219888,-9.040776981988813
628736,257.42590454000003,524.4124721880349,-9.560663108034873
630784,273.64732003000006,531.3719186267128,15.922721433287222
632832,287.81389902,543.7470467186546,31.8807513213454
634880,276.72082291000004,545.6310825810785,7.810563238921532
636928,248.11825956,516.6526185444093,-20.416099424409254
638976,248.99851049999998,514.2582222085343,-16.261201208534345
641024,250.26330980000003,510.8553521983731,-10.32873259837308
643072,327.93823241,678.3106398884629,-22.434175068462935
645120,357.60282354,695.9420525717646,19.263594508235258
647168,284.08773442000006,560.2807100867211,7.894758753279007
649216,265.37182062,524.4393888297627,6.304252410237268
651264,266.29949544,547.9443510105023,-15.345360130502229
653312,266.65931832000007,547.0761322486113,-13.75749560861118
655360,283.27382980999994,572.3438328325333,-5.796173212533347
657408,301.58103193,600.5889127869332,2.5731510730667537
659456,298.08714128,575.5522965478999,20.621986012100194
661504,294.42153891,579.4365938725377,9.406483947462277
663552,338.82204851,681.6038778177391,-3.9597807977390858
665600,320.61678044,651.5798579772363,-10.346297097236231
667648,281.06232427,563.2535918674208,-1.1289433274208704
669696,342.53637701,696.3542138318911,-11.281459811891068
671744,342.0990870299999,699.5351535087252,-15.336979448725458
673792,357.34639576,713.286503699695,1.4062878203049536
675840,289.11711162000006,550.0134053928442,28.2208178471559
677888,316.8708902,581.6930731988739,52.048707201126206
679936,374.08756967,703.723079059886,44.45206028011398
681984,359.23330589,675.4415456149918,43.025066165008184
684032,371.5779683,692.6689874728245,50.48694912717548
686080,380.48995477999995,745.3368546695117,15.643054890488258
688128,389.18078407999997,790.1977573940112,-11.836189234011272
690176,357.50485023,722.7355360442749,-7.725835584274932
692224,340.23753234,677.4719355961565,3.003129083843419
694272,342.38129641,694.2179945359774,-9.455401715977416
696320,286.93603229999997,475.19040579313275,98.68165880686718
698368,269.35118216,463.4400398567608,75.2623244632392
700416,259.93460254,429.78619277456596,90.08301230543404
702464,204.66785697999998,315.0499400323928,94.28577392760717
704512,279.42176191000004,543.4100943816966,15.433429438303449
706560,211.07913460999998,330.8503832588334,91.30788596116659
708608,250.50016266000006,515.2634899675336,-14.263164647533415
710656,173.16250416,256.40885361847677,89.91615470152323
712704,193.20866639000002,290.464413252039,95.95291952796106
714752,203.42748780999997,299.3298965200664,107.52507909993354
716800,272.6780730000001,493.635874922075,51.72027107792519
718848,326.30774948,631.3919656369268,21.223533323073184
720896,312.18038090000005,590.3322335594345,34.028528240565606
722944,249.99464902999998,430.805820420885,69.18347763911493
724992,223.04062104,366.0720708629947,80.00917121700527
727040,220.91295624999998,360.1125850410443,81.71332745895563
729088,212.77921873,365.8932393069982,59.66519815300174
731136,220.00420968999998,376.70063251261325,63.30778686738671
733184,335.51362530000006,678.2188314248269,-7.191580824826872
735232,277.19859786,561.9597455430505,-7.562549823050517
737280,269.46696233,533.1247559985816,5.8091686614184255
739328,322.86945763,614.6966059849846,31.04230927501544
741376,340.39413439000003,682.5790753871075,-1.79080660710747
743424,284.52844754,558.3182448254041,10.738650254595882
745472,316.55692029999994,648.4978368286693,-15.383996228669332
747520,324.40032829999996,674.8145125766538,-26.013855976653872
749568,326.63878803,675.4064308360792,-22.12885477607915
751616,331.2360714300001,676.1763349534776,-13.704192093477502
753664,334.37843033999997,676.7320922629566,-7.975231582956667
755712,341.89670291000004,684.9758844576008,-1.1824786376007523
757760,334.31060711,682.260999492163,-13.639785272163067
759808,332.1490274199999,684.4984165670102,-20.200361727010318
761856,323.78595516999997,679.8946746521922,-32.32276431219225
763904,332.14242636,679.1385098505525,-14.853657130552506
765952,332.8949951000001,678.237553480833,-12.447563280832867
768000,340.45375531,674.788007277514,6.119503342485984
770048,282.17359789999995,535.886843268698,28.46035253130185
772096,273.93935239999996,527.7074428000269,20.17126199997307
774144,288.13515771,539.2677681730316,37.002547246968334
776192,344.70064850999995,654.4764231486556,34.92487387134423
778240,307.60779408999997,573.4995198889544,41.71606829104559
780288,299.30792678,562.3156377182722,36.30021584172778
782336,298.50236383999993,563.651823819813,33.35290386018693
784384,363.81094915999995,702.8945133138723,24.72738500612769
786432,302.07664446,560.4179427661581,43.73534615384193
788480,305.75627491,562.7025604087664,48.80998941123357
790528,383.67696128999995,702.7038510355953,64.65007154440457
792576,321.49000511,568.9289597563063,74.05105046369377
794624,399.52560220000004,741.4038341730522,57.64737022694783
796672,469.1395912,836.0603675404218,102.21881485957823
798720,408.25210114,711.473980807607,105.03022147239301
800768,486.73790363000006,841.9856114457302,131.49019581426984
802816,435.40637125,760.4243528274349,110.3883896725651
804864,401.35536606,727.4861430086472,75.22458911135277
806912,439.12748037,747.0449554688424,131.21000527115757
808960,435.48544187000005,748.8692929562657,122.10159078373442
811008,484.05127458999993,825.2914312538237,142.81111792617617
813056,529.6661923,894.6505884322809,164.6817961677192
815104,529.14296275,888.995036094313,169.29088940568698
817152,478.66577455999993,812.3489799952107,144.98256912478917
819200,480.58863887999996,800.344172266954,160.83310549304593
821248,450.40505170999995,788.8695359294476,111.94056749055233
823296,387.38077889000004,699.8688872851383,74.89267049486182
825344,377.44438455,690.6981589211737,64.19061017882638
827392,447.4657259299999,799.3338107335911,95.59764112640869
829440,401.8963385,718.7121477291885,85.08052927081161
831488,414.0209406,735.7141780168852,92.32770318311492
833536,397.42114485,716.7659375077783,78.07635219222169
835584,375.11589958999997,702.298145834501,47.9336533454989
837632,441.51972923000005,778.6763188562002,104.36313960379994
839680,529.34714081,925.9205777079709,132.7737039120292
841728,525.0001781899999,924.2562615521222,125.74409482787775
843776,474.66552988,834.7034060768419,114.62765368315814
845824,467.92112155000007,836.0980494753512,99.74419362464886
847872,476.99816912000006,849.8044426139077,104.19189562609245
849920,528.26517119,923.1991580062875,133.33118437371263
851968,525.38017018,923.4068697615285,127.35347059847157
854016,530.8929112399999,928.4887065974117,133.29711588258812
856064,413.76535041999995,737.5016578357638,90.02904300423609
858112,401.20093522,725.245453241658,77.15641719834213
860160,332.6534047,578.3117224170553,86.99508698294477
862208,313.9721743,529.4173448775257,98.52700372247432
864256,241.15054611,341.0104390196276,141.2906532003724
866304,244.40047181999998,339.7039415695348,149.09700207046518
868352,262.24565755,376.8142796272809,147.67703547271907
870400,333.47255458999996,599.9409299395015,67.00417924049839
872448,314.73726946,555.73214830034,73.74239061965994
874496,416.48812977999995,736.7608873236504,96.21537223634954
876544,479.45502639000006,825.4940337816233,133.41601899837673
878592,403.09972035,701.2857464963098,104.91369420369017
880640,386.88414427,653.0210145837857,120.7472739562142
882688,460.83797918,815.604011090642,106.07194726935796
884736,459.3418823600001,816.089947376802,102.59381734319817
886784,465.98170147999997,823.9808787257432,107.98252423425674
888832,437.4577981899999,782.4524972610207,92.46309911897913
890880,485.59489625000003,841.0402931185786,130.1494993814215
892928,495.9933885899999,859.4347602308795,132.55201694912023
894976,467.21017695,819.9845906987568,114.43576320124322
897024,462.1441595300001,820.5102812024285,103.77803785757169
899072,437.66188611999996,763.3105437029753,112.01322853702459
901120,471.24673012000005,838.5694438654241,103.92401637457596
903168,427.21904369999993,732.5593482573527,121.87873914264719
905216,388.78630589999995,666.4874816220077,111.08513017799214
907264,521.0091345099999,902.8450733034022,139.17319571659755
909312,474.35106340999994,832.2959527637622,116.40617405623772
911360,466.59367171,816.7088699580443,116.47847346195573
913408,478.79974243999993,837.3719674460948,120.22751743390506
915456,463.45081431,805.1968113417813,121.70481727821863
917504,434.13966353999996,745.4713983164468,122.80792876355315
919552,495.80164086,856.132848329336,135.47043339066408
921600,442.61703645,771.5683536051415,113.66571929485843
923648,452.28388665,789.8267694690471,114.74100383095282
925696,553.57446667,926.992311639722,180.1566217002781
927744,560.00302402,941.3158131178741,178.6902349221259
929792,553.46379645,931.0935790594709,175.8340138405291
931840,586.47259997,983.8774800597569,189.06771988024315
933888,591.2772906399999,986.3923965342627,196.16218474573714
935936,581.9911990399999,975.7270114674532,188.2553866125466
937984,571.0266103,957.0023475248006,185.05087307519943
940032,511.71880177,875.3924769468305,148.04512659316958
942080,525.5860014199999,881.5307287046023,169.6412741353974
944128,519.85524881,872.0346808003342,167.67581681966584
946176,535.8855072,934.0544006535187,137.71661374648136
948224,537.2021984300001,930.0498719201137,144.35452493988646
950272,504.93632744000007,863.3612448852521,146.51140999474808
952320,407.92966707,726.3677035417325,89.49163059826753
954368,462.03715165000006,813.3016425983355,110.77266070166462
956416,450.71980920000004,794.8550924235844,106.58452597641559
958464,461.43294027,819.6963605872731,103.16951995272689
960512,520.5333337999998,905.2611904293085,135.80547717069112
962560,414.34314194,775.5541656470906,53.13211823290942
964608,402.04055170000004,766.8469934154548,37.234109984545285
966656,430.54563998000003,791.5825386450126,69.5087413149875
968704,457.87380656999994,837.458614427873,78.2889987121269
970752,381.68509607999994,722.1912802585139,41.178911901486
972800,399.36135926,729.4393332934868,69.28338522651313
974848,422.42137377,738.5417899841449,106.30095755585512
976896,394.49840379000005,708.6702571873859,80.3265503926142
978944,417.49206337000004,780.3111072185451,54.67301952145499
980992,392.08687632999994,739.4841365823648,44.68961607763504
983040,426.56182311000003,773.0643033480353,80.05934287196482
985088,446.7678906,805.8243706825847,87.71141051741529
987136,443.03845522,783.386418015029,102.69049242497096
989184,378.9193665,701.3364814637071,56.50225153629299
991232,386.47772390999995,715.0156769963869,57.939770823612946
993280,360.08826446,689.3686142532118,30.80791466678818
995328,430.7251458299999,794.7368940760059,66.71339758399392
997376,424.45949584,772.606101218762,76.31289046123794
999424,431.53016705,760.7496667994558,102.3106673005442


==> figures/Ablation/Advantage/MountainCarContinuous.csv <==
episodes,mean,std_pos,std_neg
1,-1.1586337199999999,0.34710615995642313,-2.6643735999564226
2048,-1.1574792999999999,0.34569462256973327,-2.6606532225697332
4096,-74.99046338,-38.37698124854538,-111.60394551145461
6144,-93.51851653999998,-74.48754247504561,-112.54949060495434
8192,-74.49385721,-33.45845089615756,-115.52926352384245
10240,-77.99049369999999,-33.75763331300969,-122.22335408699028
12288,-78.94432425999999,-28.937400003294748,-128.95124851670522
14336,-75.00764568999999,-22.36043773180439,-127.6548536481956
16384,-85.04911920999999,-55.005809551429365,-115.09242886857061
18432,-68.78810134,-24.668422391319822,-112.90778028868017
20480,-43.150322479999986,17.05517060972315,-103.35581556972312
22528,-45.600899059999996,12.004526694202212,-103.2063248142022
24576,-49.16597153,12.013096219485021,-110.34503927948502
26624,-37.70659921,22.61917452557693,-98.03237294557692
28672,-52.18815979000001,7.401269392789509,-111.77758897278952
30720,-37.67006251,24.81126357276009,-100.1513885927601
32768,-48.84020605999999,14.084550767022641,-111.76496288702262
34816,-50.470894730000005,12.712154034965437,-113.65394349496545
36864,-44.07874296,16.095066831837677,-104.25255275183767
38912,-33.78431969999999,29.17977483525661,-96.74841423525659
40960,-49.13728143,13.077698474792989,-111.35226133479298
43008,-50.612015090000014,11.144627427503437,-112.36865760750347
45056,-53.831247999999995,1.3910448563001125,-109.0535408563001
47104,-21.441848460000006,42.56140641228579,-85.4451033322858
49152,-43.24685558,5.122001998220185,-91.61571315822019
51200,-32.53169860999999,22.47617849417672,-87.5395757141767
53248,-28.659078109999996,29.358536035795943,-86.67669225579593
55296,-14.63730319,52.15470628254474,-81.42931266254473
57344,-32.659215829999994,28.212048873191215,-93.5304805331912
59392,-18.21153357,40.76620148607834,-77.18926862607833
61440,6.271435439999998,67.4996235270639,-54.9567526470639
63488,-4.2334275700000035,64.94885159363342,-73.41570673363343
65536,-7.1016629200000025,60.51340940756267,-74.71673524756267
67584,-1.2959822700000032,63.5235749709796,-66.1155395109796
69632,-21.34611908,46.777570949138074,-89.46980910913808
71680,-18.23407922,51.85410842536257,-88.32226686536256
73728,-19.12881612,53.20852845589816,-91.46616069589815
75776,-19.0341773,53.345492585363615,-91.41384718536361
77824,-26.255152580000004,38.01718926855585,-90.52749442855585
79872,-22.25026236,47.59892315242596,-92.09944787242597
81920,-18.788414799999998,53.8783726182305,-91.4552022182305
83968,-24.07968603,42.9161747922557,-91.07554685225571
86016,-34.8703754,21.74415904583416,-91.48490984583415
88064,-25.72388014,39.585908349477826,-91.03366862947783
90112,-29.70204665,34.85043809473726,-94.25453139473726
92160,-26.57159838,36.37962943362764,-89.52282619362764
94208,-25.93740753999999,40.102472120955326,-91.97728720095532
96256,-26.038735980000002,37.99444739177011,-90.0719193517701
98304,-26.643310529999997,38.22968269199815,-91.51630375199814
100352,-30.241416750000003,30.209408027509586,-90.6922415275096


==> figures/Ablation/Advantage/lambdaGAE/lambda05.csv <==
episodes,mean,std_pos,std_neg
1,118.08298886666667,132.78417615404695,103.38180157928639
2048,122.41013188333334,154.4954893442444,90.32477442242227
4096,119.63739084999999,145.38767435764956,93.88710734235042
6144,41.25144361666667,72.17830525724447,10.324581976088862
8192,41.37071791666667,72.89121561899387,9.850220214339469
10240,29.73832468333333,54.2980100698088,5.17863929685787
12288,30.37336575,55.1139772957073,5.632754204292699
14336,79.56589438333334,162.26998930775505,-3.1382005410883806
16384,79.95035186666667,164.91639118298463,-5.015687449651281
18432,77.89857486666666,164.60159882997664,-8.804449096643296
20480,77.40291126666666,163.34545388859698,-8.539631355263637
22528,102.08739455,179.28772020693447,24.887068893065518
24576,95.34237639999999,169.1028650477505,21.581887752249486
26624,111.59269193333334,174.82536377104344,48.36002009562325
28672,110.82745349999999,173.94376926906156,47.71113773093841
30720,131.38785095,197.49765569491953,65.27804620508047
32768,130.69798935000003,197.33615535776522,64.05982334223485
34816,140.50685878333334,212.44374964598427,68.56996792068243
36864,140.52250769999998,212.62028515146386,68.4247302485361
38912,140.92959791666667,209.9364172390706,71.92277859426272
40960,139.71429505,208.87154304418982,70.5570470558102
43008,136.89324101666668,201.41023766978623,72.37624436354714
45056,134.69647253333335,201.76726386706247,67.62568119960422
47104,176.95821578333334,269.09208649251906,84.82434507414763
49152,171.29085656666666,256.8991439549039,85.68256917842945
51200,175.31904281666667,233.92013021755497,116.71795541577835
53248,172.64204538333334,232.78612034027682,112.49797042638986
55296,199.73025300000003,265.93331707685866,133.5271889231414
57344,204.68359906666663,278.30674774260547,131.06045039072782
59392,219.66094503333338,298.6665260366011,140.65536403006567
61440,215.75114871666665,291.3911157073425,140.11118172599078
63488,324.3300777833333,540.2919086005599,108.36824696610674
65536,295.6026819,455.5231370004319,135.68222679956804
67584,362.88758203333333,663.7988155187516,61.976348547915165
69632,361.27189,662.8863117110616,59.65746828893833
71680,361.54230271666665,662.8249247960537,60.2596806372797
73728,345.42865875,613.2579563974039,77.5993611025961
75776,360.96138708333325,662.166530629557,59.75624353710958
77824,360.3273895166667,661.7205536752172,58.934225358116294
79872,357.8895477833333,659.5623170506753,56.21677851599122
81920,356.96337910000005,659.2354063364958,54.69135186350434
83968,361.49319510000004,661.7011444719985,61.28524572800154
86016,360.8328545000001,661.3965024756633,60.26920652433694
88064,254.69801320000002,320.1664604034589,189.2295659965411
90112,207.29868873333336,271.11838283184983,143.4789946348169
92160,367.2134690166667,663.9117307673167,70.51520726601666
94208,305.012703,465.4711607462973,144.5542452537027
96256,308.32766555,467.60122848376966,149.05410261623035
98304,338.3898646666667,565.9550570825463,110.82467225078713
100352,298.7189312333333,423.43538358367863,174.002478882988
102400,313.0969385,470.76455998879214,155.42931701120787
104448,374.65511795000003,668.4154026503836,80.89483324961645
106496,373.7261707999999,667.9686800212423,79.48366157875756
108544,377.5619662166667,670.5326445188023,84.59128791453111
110592,377.7456466833333,670.4807997725532,85.01049359411348
112640,377.8026024833334,670.826335224864,84.77886974180274
114688,377.5432402666666,670.5677973391012,84.51868319423198
116736,381.73753396666666,673.8545254144855,89.62054251884786
118784,380.96255594999997,673.4323933481152,88.49271855188476
120832,397.92691454999994,690.9017694633455,104.95205963665427
122880,421.2984324166667,723.8278183390208,118.76904649431253
124928,493.9263698666667,871.2495261812713,116.60321355206202
126976,493.5871783166667,871.0246007280496,116.14975590528383
129024,493.37127426666666,870.2352094149562,116.50733911837705
131072,493.38721021666674,870.0828131950487,116.69160723828475
133120,492.85553008333335,868.2147350782033,117.49632508846344
135168,492.6947064833333,867.7998910126278,117.58952195403879
137216,491.43090056666665,863.3789465500861,119.48285458324727
139264,491.0234105833334,863.2243895623083,118.82243160435854
141312,498.0501700500001,879.3684061868646,116.73193391313549
143360,498.26074675,879.9844875197016,116.53700598029843
145408,449.7386802666667,770.425772819885,129.05158771344833
147456,449.2101322166666,769.5912500644972,128.82901436883594
149504,619.4642358666667,1210.9629027205478,27.96556901278575
151552,611.90097095,1189.1445427557878,34.65739914421226
153600,623.6231599166667,1220.0191135957234,27.227206237610176
155648,618.7520962166667,1206.0073190501607,31.496873383172556
157696,578.2082711166667,1089.79875092449,66.61779130884327
159744,570.0709128166667,1067.4039029797887,72.73792265354479
161792,560.9357161499998,1042.0979462430173,79.77348605698239
163840,559.7052810666668,1038.6974588792118,80.71310325412173
165888,543.5112453833334,993.3776823799637,93.64480838670312
167936,542.1351065166666,989.9302868497851,94.33992618354807
169984,476.5850020666666,825.5012096296255,127.66879450370783
172032,425.9824592666667,726.782431970886,125.18248656244737
174080,340.13075184999997,650.6205752614119,29.640928438588105
176128,351.44622561666665,654.0594180730192,48.83303316031413
178176,364.91663451666665,660.0173772906385,69.81589174269476
180224,365.1611483833333,660.0638548486385,70.2584419180281
182272,487.2170765833334,846.558243898347,127.87590926831984
184320,517.5080391333335,921.9842151388227,113.03186312784413
186368,521.8457200833333,931.3713606563208,112.32007951034575
188416,521.0833521333333,930.8842364996925,111.28246776697404
190464,513.8615255333333,908.9067625157742,118.81628855089241
192512,512.9742533833333,907.215905780528,118.73260098613866
194560,499.74484853333337,868.0181957476577,131.471501319009
196608,498.9647147166667,867.200601727879,130.72882770545448
198656,499.5193984333334,866.5211510686626,132.5176457980042
200704,499.41217686666664,866.5539424817177,132.2704112516156
202752,503.9780669166667,868.9774198524503,138.97871398088301
204800,503.97556848333335,869.2427323346053,138.70840463206133
206848,507.65443595000005,871.6334770839333,143.67539481606684
208896,507.9873603333333,871.5381605280422,144.43656013862432
210944,509.67119858333336,875.7789778012539,143.56341936541287
212992,510.0100010333333,876.2767938610242,143.74320820564242
215040,483.60267334999986,812.3665774993465,154.83876920065325
217088,459.74081266666667,764.2595002793756,155.2221250539577
219136,416.2255093333333,696.5195063062167,135.93151236044986
221184,416.55323916666663,697.0153892660035,136.09108906732985
223232,420.00415281666665,697.7364253199485,142.27188031338488
225280,419.3215277833333,697.4261366184506,141.21691894821595
227328,437.7519927833334,714.631338075929,160.8726474907378
229376,439.0897135333333,716.2677884657687,161.9116386008979
231424,503.0971567833333,786.7720762785507,219.42223728811592
233472,504.35454713333337,788.58821242669,220.1208818399768
235520,614.7251854666667,960.182159926595,269.26821100673845
237568,616.0832939333333,963.0634510339838,269.1031368326827
239616,630.01923605,990.2808163354057,269.7576557645944
241664,629.9455225,991.2499012237422,268.64114377625793
243712,631.2162551333332,993.5692536779975,268.863256588669
245760,631.3171596,994.0404118305917,268.5939073694083
247808,627.7337981,987.3727331302971,268.09486306970274
249856,627.7893265666667,987.680813523245,267.8978396100884
251904,628.3461958166666,985.8172430544151,270.87514857891813
253952,628.2778369000001,986.1620372548482,270.39363654515205
256000,633.0902539166668,991.0753287168163,275.1051791165174
258048,632.67601375,991.0583986020715,274.29362889792856
260096,637.7777442333332,997.0691341719767,278.4863542946899
262144,637.8192054166667,996.9715886711365,278.6668221621969
264192,526.4338070833334,870.7195542435354,182.14805992313137
266240,542.2410461000001,876.4661051016342,208.01598709836588
268288,503.5565136833333,892.7423020259188,114.37072534074787
270336,504.79754154999995,895.8858859776988,113.70919712230119
272384,512.9661286333334,911.7671075688263,114.16514969784043
274432,512.8573092500001,914.5893417128262,111.1252767871739
276480,537.6875551500001,955.4261254438549,119.94898485614533
278528,548.3287227166667,952.6650121366889,143.99243329664444
280576,601.0511635999999,980.2223334966428,221.87999370335694
282624,540.3544628166666,966.3592640339109,114.34966159942223
284672,694.2188313833334,1097.5207752294198,290.91688753724696
286720,694.0506835333332,1097.1930794294597,290.90828763720674
288768,694.3820147833334,1099.3874653215184,289.3765642451484
290816,696.2232587833332,1104.2606395614694,288.1858780051972
292864,674.6232210666667,1053.7672495291463,295.4791926041872
294912,673.6579277000001,1051.0196226081616,296.2962327918384
296960,677.3385354166668,1056.2020537254634,298.4750171078702
299008,677.4102193666668,1056.2893817993504,298.53105693398305
301056,676.5019622333334,1052.7849950692996,300.2189293973673
303104,676.4610695333333,1052.8233575818313,300.0987814848353
305152,672.7567637166667,1042.609637296155,302.9038901371784
307200,675.8454986333332,1049.5704487272324,302.12054853943414
309248,671.8012618,1038.0858823699996,305.5166412300004
311296,671.8457355500001,1037.8124560572137,305.8790150427864
313344,677.2713211166666,1047.9340381066945,306.60860412663874
315392,676.3498644333332,1046.0601789144437,306.63954995222275
317440,677.2296094666666,1043.3975575537474,311.06166137958587
319488,676.18056365,1041.0593036572577,311.3018236427422
321536,673.0807547333334,1038.3814967010535,307.78001276561326
323584,673.1952545333334,1039.099283577753,307.2912254889136
325632,667.8500249666666,1029.2593683249913,306.4406816083419
327680,669.0473382333333,1032.3790213417878,305.7156551248789
329728,560.0227201166666,901.4340232513337,218.61141698199964
331776,559.5245431333334,900.3852519392736,218.66383432739315
333824,550.70037735,892.8481692430155,208.55258545698467
335872,550.9756097833333,892.6767272583013,209.27449230836527
337920,548.2396582,893.991789392129,202.48752700787105
339968,548.3999691833333,894.1345083304454,202.66543003622115
342016,549.19065715,898.9386353129464,199.4426789870535
344064,550.6068559333333,902.4631967168145,198.7505151498521
346112,543.0594292,876.0768011860441,210.04205721395573
348160,542.6652192833333,874.842080431901,210.48835813476558
350208,551.0090130499999,883.5127740381286,218.50525206187132
352256,551.5209529833332,882.943066660877,220.0988393057895
354304,553.3517737166667,882.2437998630185,224.45974757031496
356352,552.8114887,881.840471270117,223.78250612988307
358400,552.8590625166665,881.8682271095405,223.84989792379258
360448,552.3304158833333,881.5045579122707,223.15627385439603
362496,557.16701345,888.1903007125139,226.1437261874861
364544,555.6630449833333,887.3717743077192,223.9543156589474
366592,566.3245564166666,892.776572320526,239.87254051280718
368640,565.0810837,892.5805835176576,237.58158388234244
370688,582.7430771666667,912.3679491779112,253.11820515542223
372736,582.2317876166668,911.3423134897937,253.1212617435399
374784,624.6639553333332,991.8561478467864,257.47176281988
376832,623.8960652166667,991.2373253412118,256.5548050921215
378880,635.0663962833333,1005.709027103119,264.42376546354774
380928,634.9954405166667,1005.7037142297488,264.2871668035845
382976,647.4755726,1022.5830090267332,272.3681361732668
385024,648.6590991833333,1025.3337194024953,271.9844789641713
387072,637.3451050666666,1002.7357720792944,271.95443805403886
389120,638.29675405,1002.6578471933923,273.9356609066077
391168,667.0180696333333,1048.391462119299,285.6446771473677
393216,664.4160163333333,1043.5139518168776,285.31808084978917
395264,746.6672904333333,1239.95629810684,253.3782827598265
397312,746.8293194500002,1240.8000714187226,252.85856748127776
399360,745.2043465666667,1232.873169259756,257.53552387357735
401408,745.0194793833333,1233.789438621482,256.24952014518453
403456,680.8893993333334,1078.6952848067294,283.0835138599374
405504,679.5661478000001,1076.2410829259663,282.8912126740338
407552,684.7464875333334,1081.291208763136,288.20176630353075
409600,683.1890793666666,1078.7150140047088,287.6631447286246
411648,661.1221925333334,1038.9917993675122,283.2525856991547
413696,658.5703714833334,1034.6411381535079,282.4996048131588
415744,720.9792319333334,1152.7573621081553,289.20110175851147
417792,709.0963698999999,1125.6519849320737,292.5407548679261
419840,675.6989332333333,1048.081544222723,303.3163222439434
421888,674.8460367666667,1047.334128628624,302.35794490470926
423936,695.7864742166666,1089.544035669958,302.0289127633752
425984,699.4138362833334,1096.7356122936262,302.09206027304054
428032,758.42531225,1231.9055866753338,284.9450378246662
430080,759.0131438833333,1233.1480030559896,284.8782847106769
432128,698.4340494166667,1090.124476638319,306.7436221950143
434176,696.5109019500001,1086.826168336816,306.1956355631843
436224,744.3906006166667,1198.633486330707,290.14771490262643
438272,743.4935841333335,1196.9400455608854,290.04712270578153
440320,787.7412643166667,1317.838094712281,257.6444339210524
442368,796.4088901833334,1341.1342425164135,251.6835378502534
444416,825.1878857833332,1426.966915862688,223.40885570397836
446464,806.4153250999999,1374.0107129078056,238.81993729219425
448512,805.5607898000002,1364.6671451363432,246.4544344636571
450560,814.0791181833334,1391.8613023934886,236.29693397317828
452608,844.1179295333333,1486.1075593900644,202.12829967660218
454656,828.6983823333334,1437.415061339546,219.98170332712084
456704,838.4798758166667,1457.5774483073017,219.38230332603166
458752,838.1840830833333,1453.9589894365745,222.40917673009233
460800,806.6145185500003,1358.3038849766494,254.92515212335104
462848,808.9905801166666,1369.6410876507696,248.3400725825636
464896,548.4067176666666,879.2947002639729,217.51873506936033
466944,547.9289959166666,878.9975646810667,216.86042715226654
468992,700.514301,1073.2692907273447,327.7593112726554
471040,679.0704844666667,1027.5217614823214,330.619207451012
473088,552.7560108833334,880.9595471160285,224.55247465063832
475136,552.3235883166667,880.7878648978328,223.85931173550063
477184,698.6778099166668,1050.4109485739577,346.9446712593759
479232,692.7156404666666,1037.9124670351152,347.51881389821807
481280,679.5424860499999,1002.8634462225225,356.22152587747723
483328,679.1314344,1001.322004228497,356.94086457150297
485376,644.3263007000002,931.4656770056449,357.1869243943554
487424,643.7651743166667,929.7371642022683,357.79318443106513
489472,650.2792777000001,933.256880121933,367.30167527806714
491520,652.1496410833332,932.294631132638,372.00465103402854
493568,677.4335321833333,973.303850964521,381.5632134021457
495616,681.0462368333334,974.7131233974051,387.3793502692618
497664,704.6471826833332,1010.2363819153427,399.05798345132376
499712,702.8608780833333,1007.7529887641784,397.9687674024882
501760,714.3281774333335,1015.0419608531056,413.6143940135614
503808,713.8743399166666,1013.4152468576555,414.33343297567774
505856,707.6915566833333,1003.6339296557866,411.74918371087995
507904,720.9103250833332,1004.6907757087042,437.1298744579621
509952,750.9239985999999,1051.3668577203775,450.48113947962213
512000,783.6572589833332,1105.7531739182396,461.5613440484268
514048,754.6347256166665,1028.7345845016864,480.5348667316467
516096,763.0999963166665,1050.3507354803928,475.8492571529403
518144,766.9598464166666,1049.8363215446436,484.0833712886894
520192,779.0904831333334,1073.0508751168418,485.13009114982503
522240,739.2689784833333,1033.209826159653,445.32813080701357
524288,754.4028157666667,1068.1220825569358,440.68354897639745
526336,748.58951835,1063.8784121728593,433.30062452714077
528384,744.0929320666665,1051.9998413971643,436.1860227361688
530432,725.9257033500002,1023.1984027880032,428.653003911997
532480,728.3575687333333,1028.500671226791,428.21446623987566
534528,747.9392481499999,1047.6735728809383,448.20492341906146
536576,745.4518507833335,1047.534542484508,443.3691590821591
538624,762.7420535166666,1092.6649089933362,432.819198039997
540672,766.4906651833334,1093.63159433302,439.3497360336466
542720,779.6103930833333,1078.6163091080805,480.60447705858604
544768,804.9295665333334,1083.660850450077,526.1982826165897
546816,797.2544785333333,1077.7074261366588,516.8015309300079
548864,805.9454596499999,1087.4196977882505,524.4712215117493
550912,801.4842169833333,1059.6261142715848,543.342319695082
552960,832.2120248,1123.9160473537622,540.5080022462378
555008,879.0029873,1116.9814410010943,641.0245335989056
557056,868.1918632000001,1123.8623354822084,612.5213909177916
559104,939.764298,1192.5127024288397,687.0158935711604
561152,891.4946571166665,1169.32869316559,613.660621067743
563200,861.0988908166668,1152.5581705534867,569.6396110798469
565248,850.3127855000001,1162.0326642238274,538.592906776173
567296,794.7858970833335,1134.0414589102575,455.53033525640944
569344,812.50498435,1145.6298809302486,479.3800877697513
571392,780.7266638333334,1088.2564128244858,473.1969148421812
573440,816.5285396999999,1167.0496462485348,466.00743315146485
575488,875.3423919333335,1162.0959135695057,588.5888702971614
577536,874.9266379666668,1197.2711999573,552.5820759760336
579584,874.69976575,1219.9152045096203,529.4843269903798
581632,808.9761124833334,1052.5667992571991,565.3854257094677
583680,864.2362814333334,1152.6220086807937,575.8505541858731
585728,935.1235111333334,1281.9575990771486,588.2894231895183
587776,932.7624234833332,1361.7057006605783,503.8191463060882
589824,861.8194462499999,1145.3260409547147,578.3128515452851
591872,884.61411945,1383.2181864037498,386.01005249625007
593920,846.6864335833334,1274.7799460765934,418.5929210900733
595968,840.94908185,1250.4772332008697,431.4209304991303
598016,831.1540953333333,1255.3568644352404,406.9513262314264
600064,829.9668495666668,1229.4889855422666,430.44471359106717
602112,919.4228568499999,1483.3482656659194,355.49744803408043
604160,872.61132055,1267.7825583421118,477.4400827578881
606208,992.7134702833332,1642.1650834471557,343.26185711951075
608256,983.0997889666669,1612.4283020877692,353.7712758455647
610304,999.5099198666667,1657.5094646788807,341.51037505445254
612352,1025.5444898666665,1696.6681756874805,354.4208040458524
614400,1012.5961739833334,1674.7469843466472,350.44536362001963
616448,1030.6110943333335,1743.7086954154672,317.51349325119986
618496,1003.7095754333332,1694.4202857578396,312.99886510882675
620544,917.4900855833333,1428.6479986971403,406.3321724695262
622592,984.5142890333333,1630.7306431040165,338.2979349626502
624640,1078.3634503833332,1909.6185463547613,247.1083544119051
626688,1019.5002044500001,1723.756178480579,315.2442304194211
628736,1098.3593546666666,1911.8703612424438,284.8483480908893
630784,979.0285059333332,1580.4908655295023,377.5661463371641
632832,1049.3442863666667,1812.3099463683095,286.3786263650238
634880,1054.4984382666667,1824.6329618563595,284.3639146769739
636928,1048.7230538166666,1798.9001309201067,298.54597671322654
638976,1072.8353763666667,1850.12501411653,295.5457386168033
641024,984.8579939833331,1512.7497157844969,456.9662721821694
643072,957.1577738833333,1420.1125743984642,494.20297336820255
645120,1138.9856228333333,1909.257061959028,368.71418370763854
647168,1162.1202334666666,1976.3669310792675,347.8735358540657
649216,1118.4332063833333,1839.6447532873167,397.22165947935
651264,1147.0709800333336,1959.7132906538704,334.4286694127968
653312,1147.1034559666666,1924.245735134271,369.9611767990622
655360,1166.5468486500001,1946.8752738004778,386.2184234995224
657408,1114.7340790666667,1875.6919093645593,353.77624876877405
659456,1100.9890598333334,1859.6767055527407,342.30141411392606
661504,1125.4715713833332,1897.5511281378558,353.39201462881056
663552,1109.6937797,1876.6975181522807,342.6900412477195
665600,1012.1907959499998,1825.360431045452,199.0211608545477
667648,983.8977384166666,1796.996356546708,170.7991202866251
669696,965.9266780333334,1792.197549605299,139.65580646136777
671744,963.7092241333334,1794.3170006679252,133.1014475987414
673792,1006.1134642500001,1842.7150834409354,169.51184505906497
675840,992.7469198666668,1833.044397868558,152.4494418647754
677888,980.91921005,1831.3364727488288,130.501947351171
679936,985.4510294166666,1831.0588115499609,139.84324728337242
681984,1019.2983679499999,1831.1969115179616,207.39982438203833
684032,1006.9233468833335,1830.2280803418985,183.61861342476834
686080,1133.3970054333333,1895.50355755412,371.29045331254656
688128,1008.6478462833334,1565.3313579048797,451.964334661787
690176,1169.5130863833333,1934.3758499026098,404.65032286405676
692224,1157.5620079833336,1920.833267616801,394.29074834986613
694272,1175.03545665,1953.5504612440313,396.5204520559688
696320,1161.6030702666667,1929.4479471694294,393.75819336390407
698368,1145.3277291833335,1841.419450255556,449.2360081111109
700416,1163.5498736333334,1931.4453495609173,395.6543977057495
702464,1115.2905759166665,1753.7139101133466,476.8672417199864
704512,1092.3281583,1679.0032072624517,505.65310933754847
706560,1104.9320060666669,1688.3340672458828,521.5299448874509
708608,1181.62032865,1947.366980280777,415.8736770192229
710656,1152.0455972666668,1801.4061787811875,502.68501575214634
712704,1149.2209131166667,1806.7951652739712,491.6466609593623
714752,1110.2237467833336,1701.983544358343,518.4639492083242
716800,1070.6780929000001,1657.293013647732,484.06317215226807
718848,1135.6431378333334,1785.5159982711825,485.7702773954844
720896,1050.9657951333334,1533.7571817759863,568.1744084906804
722944,1014.1914130166668,1458.6094080358691,569.7734179974645
724992,1059.6740077000002,1590.3948115833634,528.9532038166369
727040,1068.43061625,1653.573028728039,483.2882037719611
729088,965.3467127,1418.1617792484672,512.5316461515328
731136,1056.8523970833335,1513.9036627704527,599.8011313962144
733184,1046.0353914833333,1487.1596478660722,604.9111351005945
735232,993.03806615,1394.8429974405021,591.2331348594977
737280,973.9849230833332,1394.594103715894,553.3757424507723
739328,960.8358496666666,1262.247408232239,659.4242911010942
741376,974.4229572333332,1340.66208982616,608.1838246405066
743424,964.1426274833333,1383.9398126362596,544.345442330407
745472,1000.7413749666666,1507.3518931240635,494.1308568092697
747520,985.3197075666668,1530.2361495084792,440.40326562485427
749568,909.2673161666667,1297.6718934011099,520.8627389322235
751616,1025.199605,1668.4549343472484,381.9442756527517
753664,1057.4461261000001,1768.8861175191191,346.00613468088113
755712,1100.1653780833333,1829.8782214158668,370.4525347507998
757760,1149.4286892166667,1992.5558213685727,306.3015570647607
759808,1238.4045589833333,2082.984067433808,393.82505053285865
761856,1214.5016491333333,2075.441688060004,353.561610206663
763904,1278.2170634333334,2093.4253002146324,463.0088266520345
765952,1271.5745111833332,2090.097118197865,453.0519041688017
768000,1229.9904399166667,2064.6833073133444,395.2975725199891
770048,1228.3639434333334,2052.88260555325,403.84528131341665
772096,1213.33623945,2019.6156502920526,407.0568286079473
774144,1207.15655265,2007.1231351577808,407.1899701422193
776192,1226.8038186,2043.3029208402022,410.3047163597979
778240,1221.0077752333334,2025.8000016022938,416.215548864373
780288,1256.2172221500002,2092.786894236375,419.6475500636259
782336,1241.6947541666666,2067.8511360317125,415.53837230162094
784384,1416.6007399333332,2174.9923287061124,658.209151160554
786432,1402.7597793833336,2154.6484298960904,650.8711288705769
788480,1313.9984064,2104.5432734132996,523.4535393867004
790528,1277.1763128833334,2095.057567329433,459.2950584372337
792576,1376.2926019833333,2178.0796066168564,574.5055973498103
794624,1298.4724987666666,2125.789263978243,471.15573355509014
796672,1381.74580635,2176.137225734995,587.3543869650051
798720,1431.3066375,2248.798877384978,613.8143976150224
800768,1384.1715173666669,2189.103075846566,579.2399588867677
802816,1354.9339048833333,2097.974830872129,611.8929788945376
804864,1167.8488493000002,2045.0063312142574,290.691367385743
806912,1120.7011324,1886.779777841542,354.622486958458
808960,1206.534226966667,2005.6014204655844,407.4670334677495
811008,1212.3122879,2028.6296000759864,395.99497572401356
813056,1251.9436761333334,2064.8543015491337,439.03305071753323
815104,1234.7277811166666,1974.6107276960597,494.84483453727364
817152,1189.4243845666667,1994.186036684354,384.66273244897945
819200,1185.5436020333334,1932.7656334362812,438.3215706303856
821248,1223.8602018166666,2000.7400890736344,446.98031455969885
823296,1205.7365206666666,1991.7464571013131,419.72658423202006
825344,1289.4865192166665,1977.174148154079,601.798890279254
827392,1185.7547600333335,1808.44765731036,563.0618627563069
829440,1305.0948183166668,1996.8806048078973,613.3090318254361
831488,1300.5561458333334,1978.8562153951848,622.2560762714819
833536,1287.0077281666668,2045.676538308372,528.3389180249613
835584,1263.9171060666667,2083.251118384497,444.58309374883606
837632,1139.47895495,1862.8869574006574,416.0709524993424
839680,1162.7919519333334,1945.8730657905214,379.71083807614536
841728,1037.7282695,1576.1473519223582,499.30918707764147
843776,1136.7187579666668,1914.009270254457,359.42824567887646
845824,1020.680442,1732.454024461934,308.9068595380659
847872,928.1581401500001,1496.122256069909,360.19402423009115
849920,995.7199772,1555.3386445745437,436.1013098254564
851968,980.0015435166669,1548.76377412631,411.23931290702376
854016,1198.4178690666668,1856.868951857382,539.9667862759517
856064,1090.9564560166666,1672.6498179277246,509.26309410560873
858112,1190.2314293333332,1786.386174200717,594.0766844659493
860160,1179.43771705,1768.3783793806285,590.4970547193714
862208,1100.2044169333333,1610.3370521137406,590.071781752926
864256,1104.7559528833333,1595.6810891593993,613.8308166072673
866304,1159.06178065,1673.4626690010768,644.6608922989232
868352,1185.0908750833335,1733.1323243825075,637.0494257841594
870400,1189.5478235166668,1700.5552152420532,678.5404317912803
872448,1174.9336499333333,1658.949845725495,690.9174541411716
874496,1064.0798843833334,1480.982712883457,647.1770558832097
876544,1009.5100589666666,1241.8880123661077,777.1321055672256
878592,994.8938219833332,1201.504250152546,788.2833938141202
880640,927.9087896333332,1155.04467243327,700.7729068333962
882688,1029.2130334833334,1228.6031120702844,829.8229548963824
884736,1160.8286475500001,1530.6490201256443,791.008274974356
886784,1046.4718364833334,1233.140354453906,859.8033185127608
888832,1122.4732341833333,1373.9873173636076,870.9591510030588
890880,1202.082154383333,1669.8834529421065,734.2808558245597
892928,1200.70920195,1618.3947225806392,783.023681319361
894976,1213.244872,1651.3831177279967,775.1066262720033
897024,1232.6545320333335,1691.6264993787681,773.6825646878987
899072,850.8886995666667,1299.049939936126,402.7274591972074
901120,907.91629805,1518.1968632785422,297.63573282145785
903168,938.7604151666666,1578.662796943587,298.8580333897462
905216,771.3592062000001,1117.8533377233548,424.86507467664546
907264,803.5868689833334,1336.6402483452976,270.5334896213691
909312,780.82891135,1299.6519552511122,262.00586744888767
911360,789.5803767666666,1354.489943376665,224.67081015666815
913408,705.5777827333335,1142.2171190009985,268.9384464656684
915456,760.71524735,1160.210689032175,361.2198056678251
917504,807.8711143833334,1259.3472436719508,356.3949850947161
919552,805.4146131500002,1443.7808696224115,167.0483566775889
921600,763.45048825,1337.0575010776688,189.84347542233127
923648,726.9636437166668,1210.664766783909,243.26252064942446
925696,826.0046684,1442.4363545130595,209.5729822869405
927744,851.7442257833333,1587.5986608433263,115.88979072334007
929792,712.1521466833333,1154.4446416263504,269.8596517403163
931840,787.9966901166666,1397.5240599484173,178.46932028491585
933888,764.8995833833333,1312.7415339622312,217.05763280443534
935936,886.4482464666665,1679.24684200106,93.64965093227306
937984,869.9471995,1643.8145330808998,96.07986591910026
940032,721.5849358166666,1122.2822741896216,320.8875974437117
942080,806.58521495,1340.1356403059735,273.0347895940265
944128,836.9463336833333,1416.810580014243,257.0820873524235
946176,856.9025152166665,1434.1209117806766,279.6841186526565
948224,897.5797095666667,1406.0447918868176,389.1146272465158
950272,1038.5151610166665,1554.0967885138534,522.9335335194795
952320,854.78836,1459.0168891954086,250.55983080459146
954368,846.0680769,1432.0703210578586,260.06583274214154
956416,1206.6675412166667,1960.7031299773355,452.63195245599786
958464,1155.2874352833335,1810.1215215003876,500.4533490662793
960512,1225.556661,2036.6200983177816,414.4932236822185
962560,1213.0317385,1945.923844408315,480.1396325916851
964608,1131.35215115,1804.6231076388838,458.08119466111634
966656,1125.5693075666666,1773.831198018181,477.3074171151519
968704,969.9212908666665,1471.3224622533864,468.5201194799465
970752,1109.3471790333333,1783.6810635954635,435.01329447120327
972800,1032.0527265333333,1590.0038415281997,474.10161153846684
974848,1033.0793033,1601.1760987467974,464.9825078532026
976896,1210.932642,1884.2877414530712,537.5775425469286
978944,1098.5289937333334,1704.3368674990938,492.7211199675729
980992,1193.0531916500001,1893.3472742782374,492.7591090217628
983040,1158.9568840666664,1808.8438540392112,509.0699140941214
985088,1256.7820343666665,2041.5806427940274,471.98342593930545
987136,1225.7179349666667,1937.9190631375436,513.5168067957898
989184,1203.5999436666668,1928.7474354293731,478.45245190396065
991232,1154.3632107333333,1786.5914218080845,522.134999658582
993280,1188.2183483000001,1856.873375444653,519.5633211553474
995328,1225.0412987500001,2014.5481281263815,435.5344693736188
997376,1114.2933754166668,1652.6066872075671,575.9800636257663
999424,1078.6710442,1666.5853536621332,490.75673473786696
1001472,1265.0598584666666,2001.646261329999,528.4734556033342
1003520,1344.6047092333336,2096.1147270565943,593.094691410073


==> figures/Ablation/Advantage/lambdaGAE/lambda09.csv <==
episodes,mean,std_pos,std_neg
1,132.77022366000003,174.84149806645203,90.69894925354802
2048,139.99613259,190.81365171414606,89.17861346585394
4096,142.99492285,195.4479101812917,90.5419355187083
6144,102.80447224,132.7225241744444,72.88642030555557
8192,103.28682796000001,130.3881936857979,76.18546223420213
10240,82.51442663,106.40359855795408,58.62525470204592
12288,78.65576658,102.79521200819535,54.51632115180466
14336,133.93601808,203.55265188298404,64.31938427701597
16384,132.12559478,201.9806676169997,62.270521943000304
18432,181.81407033,238.52105716017263,125.10708349982737
20480,180.45634041999998,237.1905616493466,123.72211919065336
22528,214.16253719000002,249.5080024586794,178.81707192132063
24576,211.68226595000004,248.6939766360731,174.67055526392699
26624,223.93908565,245.10852346464267,202.76964783535735
28672,222.70194647,241.8418034657213,203.56208947427868
30720,219.6757237,235.79328918161215,203.55815821838783
32768,219.20528532000003,234.43537460313902,203.97519603686104
34816,219.85298471000002,235.1997606747244,204.50620874527564
36864,219.25247755,233.99527003644144,204.50968506355858
38912,219.8418329,237.08045504428532,202.6032107557147
40960,219.75384016999996,236.81620613636267,202.69147420363726
43008,219.86652549000001,237.42291391288308,202.31013706711695
45056,220.28049627000001,237.76478832352828,202.79620421647175
47104,223.11511020999995,239.24312233779696,206.98709808220295
49152,222.94068176000005,239.23618646831986,206.64517705168024
51200,226.45628883,243.46534706133366,209.44723059866635
53248,226.06045304000003,242.6330144828626,209.48789159713746
55296,231.64510519999993,256.74498612539463,206.54522427460523
57344,231.40793294999997,256.4432404150603,206.37262548493968
59392,239.60044799999997,271.97886167188335,207.22203432811662
61440,239.47009411999997,271.867906700934,207.07228153906593
63488,250.06421503,297.04687291136344,203.08155714863662
65536,250.15092095999998,297.562335088156,202.73950683184398
67584,261.87479479999996,335.0690939075186,188.68049569248132
69632,261.59742798999997,334.3531688079655,188.84168717203443
71680,324.41898154,569.9239307350053,78.91403234499464
73728,324.48259111000004,569.9388355980889,79.02634662191124
75776,326.67873984999994,571.4389104973432,81.91856920265678
77824,327.13027464999993,571.7079513210855,82.55259797891438
79872,328.63470513,572.8379759140532,84.43143434594677
81920,328.96607703000006,573.2032092688213,84.7289447911788
83968,334.09558014000004,577.143055794504,91.04810448549611
86016,334.66229441,577.6764662856109,91.64812253438913
88064,346.38455584,590.423094576854,102.34601710314598
90112,345.30997033,589.2041375963433,101.41580306365668
92160,352.82737132,597.8396125976896,107.81513004231041
94208,354.46831476,599.6767695182865,109.25986000171349
96256,371.41832177,615.5959902297262,127.2406533102737
98304,373.35022806000006,618.1499716461515,128.5504844738486
100352,387.66464626999993,635.3132773392533,140.0160152007465
102400,397.71172212999994,650.2391320124109,145.18431224758905
104448,443.8206690200001,741.7473714350089,145.8939666049913
106496,452.0164339499999,762.8686455575539,141.16422234244595
108544,487.5079488899999,791.2364381003595,183.7794596796404
110592,505.84872452,830.9593633813315,180.73808565866847
112640,514.93699902,844.7144419067868,185.15955613321324
114688,508.34446756,829.2881299982096,187.40080512179037
116736,474.40832612,762.0415434324213,186.7751088075787
118784,468.30067128,750.5409051309961,186.06043742900397
120832,526.69514977,898.0989404991908,155.29135904080914
122880,517.7149337,867.5458145468385,167.88405285316134
124928,499.63425792,808.460965227179,190.80755061282093
126976,482.4423510799999,759.3145067102544,205.57019544974548
129024,616.79820844,1055.9267462768735,177.66967060312675
131072,633.1980481200001,1092.2691701879746,174.1269260520255
133120,595.11595601,952.3537086296126,237.87820339038745
135168,595.02917902,950.2154607899018,239.8428972500982
137216,562.51238918,865.3021505192605,259.7226278407395
139264,535.84609193,812.0688046132088,259.6233792467911
141312,528.52153448,802.1454684972621,254.89760046273796
143360,531.48694001,808.9982132878717,253.97566673212827
145408,574.5502661,901.5765011564831,247.52403104351703
147456,529.61628405,803.5399984324408,255.6925696675591
149504,560.98928436,867.6035529585226,254.37501576147747
151552,560.3864769999999,866.0715109309438,254.70144306905598
153600,555.2173602700001,852.2867824168659,258.14793812313434
155648,553.7496109,849.7645654828655,257.7346563171345
157696,554.73204203,895.387319645578,214.07676441442197
159744,554.6557759000001,896.0146970954877,213.29685470451244
161792,572.03348471,953.9541081194658,190.1128613005343
163840,621.78658374,1118.3771186929698,125.19604878703001
165888,668.3625031999999,1117.8968025098525,218.82820389014728
167936,648.8498285200001,1072.5809783363566,225.11867870364358
169984,729.7785086,1192.6326311598505,266.92438604014944
172032,710.4276575999999,1140.495727920697,280.35958727930284
174080,725.6163871799998,1182.4207190789487,268.812055281051
176128,725.28776891,1183.4958577292632,267.0796800907368
178176,702.8730747900001,1115.4240785507563,290.32207102924383
180224,721.01313911,1157.6874528403182,284.3388253796818
182272,621.98876123,1032.2402950696026,211.73722739039744
184320,636.0573176199999,1074.9350903769696,197.17954486303017
186368,747.06396683,1166.3498718085743,327.77806185142583
188416,749.0413227500001,1169.535688544207,328.54695695579323
190464,661.1942295399999,995.0157506108103,327.3727084691896
192512,670.45102119,1014.5078723401384,326.39417003986154
194560,610.27971824,911.972865684964,308.586570795036
196608,611.4363059699999,913.9517837443034,308.9208281956964
198656,650.13905114,965.5294077377939,334.748694542206
200704,638.0460803899999,943.7030495257862,332.3891112542136
202752,839.67207194,1519.990244415374,159.353899464626
204800,853.8700026500001,1523.60139903241,184.13860626759015
206848,877.4179472200001,1601.012791145948,153.8231032940521
208896,892.66815907,1630.8550076433567,154.48131049664323
210944,838.2414197599999,1570.5536079285966,105.92923159140298
212992,834.9491968,1566.0039097340568,103.89448386594302
215040,972.1455367300001,1761.6366081987367,182.65446526126357
217088,966.9181763700001,1755.5726093840697,178.2637433559305
219136,1052.1425229299998,1760.1713656717782,344.11368018822145
221184,1073.50102561,1790.5111385938512,356.49091262614877
223232,940.20629357,1665.3845794685733,215.02800767142662
225280,900.52542438,1626.007230884774,175.04361787522623
227328,1207.08282499,1936.0430665954023,478.122583384598
229376,1223.43548078,1954.3045854931233,492.5663760668766
231424,1294.9588198899999,1955.9969788628107,633.920660917189
233472,1268.9413984300002,1950.5337373303737,587.3490595296267
235520,1284.59438269,2010.3220918799148,558.8666735000851
237568,1248.23869436,1968.008372985947,528.4690157340528
239616,1120.0599005,1658.504883539213,581.6149174607866
241664,1107.88683446,1724.6444739835524,491.1291949364478
243712,1427.48418638,2163.366097504595,691.6022752554051
245760,1511.17082643,2253.722841812876,768.6188110471238
247808,1623.52087856,2400.1090335372483,846.9327235827518
249856,1607.3876064999997,2382.2191181510107,832.5560948489886
251904,1663.4285098200003,2452.4600715091756,874.3969481308252
253952,1669.56167045,2452.834396823513,886.2889440764868
256000,1531.6607629100004,2383.5233387775716,679.7981870424294
258048,1552.4738233700002,2408.3781427135477,696.5695040264528
260096,1673.6760134200001,2403.204089534282,944.1479373057183
262144,1686.8025048699997,2437.854038419575,935.7509713204244
264192,1955.4481448799997,2779.5005559551123,1131.3957338048872
266240,2015.0379050200002,2866.69596008621,1163.3798499537902
268288,1982.8278551399999,2752.9229340238353,1212.7327762561642
270336,1932.19629938,2733.8979252914837,1130.4946734685163
272384,1661.3630551500003,2569.2799690214297,753.446141278571
274432,1695.29193145,2582.429246064649,808.1546168353512
276480,1750.9674533099999,2636.0016068062323,865.9332998137676
278528,1720.8925891200001,2626.122186718547,815.6629915214533
280576,1663.31021333,2562.3550424188456,764.2653842411543
282624,1729.6940595199999,2685.5348622461643,773.8532567938354
284672,1430.18527098,2240.988807837737,619.381734122263
286720,1361.02615237,2209.0947570431895,512.9575476968107
288768,1709.0299349000002,2623.8191824241185,794.2406873758817
290816,1637.6607697499999,2550.429721623288,724.8918178767119
292864,1768.9123647800002,2666.0363070089215,871.7884225510788
294912,1799.63886933,2728.861939585941,870.4157990740591
296960,1596.70065079,2442.381803160453,751.0194984195472
299008,1676.7244113900001,2509.505357397403,843.9434653825974
301056,1888.2578770400003,2689.5942944044855,1086.9214596755153
303104,1910.16423647,2624.5350413341293,1195.7934316058709
305152,1787.56952079,2703.6585048561974,871.4805367238029
307200,1792.3546635300002,2706.187090160504,878.5222368994964
309248,1676.70331788,2568.463710917502,784.9429248424982
311296,1595.43580277,2469.479801450947,721.391804089053
313344,1725.1617199499997,2624.3230278962315,826.000412003768
315392,1770.09666841,2636.5761799847523,903.6171568352472
317440,1921.98390659,2650.9733095486317,1192.9945036313684
319488,1897.11053202,2659.7999600542275,1134.4211039857723
321536,2038.60006157,2763.920177409926,1313.279945730074
323584,2055.72964714,2785.411909083092,1326.0473851969082
325632,2202.77202479,2993.3773988918265,1412.1666506881736
327680,2113.0772923699997,2876.9564507634645,1349.1981339765348
329728,2197.30459187,2978.437283300833,1416.1719004391673
331776,2145.4956423,2885.805413441364,1405.1858711586356
333824,2214.13530379,2957.239777393057,1471.030830186943
335872,2251.1603745999996,3029.52972214339,1472.7910270566094
337920,2324.75816968,3096.5861550606433,1552.9301842993564
339968,2313.96318895,3080.799551650138,1547.1268262498622
342016,2302.0532756700004,3108.593424494083,1495.5131268459177
344064,2308.46474332,3098.5979305609926,1518.331556079007
346112,2343.24601784,3151.234686101429,1535.2573495785714
348160,2342.3090682500006,3143.5134384625144,1541.1046980374867
350208,2320.42792147,3224.9975902053106,1415.8582527346894
352256,2309.91274463,3214.824090214825,1405.0013990451748
354304,2331.17255942,3281.927172826298,1380.4179460137025
356352,2331.2202988100003,3283.908227927142,1378.5323696928585
358400,2306.8548652299996,3285.8665367841404,1327.8431936758586
360448,2264.1589949200006,3232.623814663036,1295.6941751769655
362496,2219.2909231800004,3221.3582540902985,1217.2235922697023
364544,2200.68353905,3193.905176931571,1207.461901168429
366592,2248.42703025,3268.3494342834565,1228.5046262165433
368640,2238.46695022,3276.238489596785,1200.695410843215
370688,2046.66728109,2857.7647847770268,1235.5697774029732
372736,2123.48169694,2896.9741824033354,1349.9892114766644
374784,2325.7668989599997,3190.9105754376415,1460.623222482358
376832,2326.12050128,3193.2559051807525,1458.9850973792477
378880,2310.11581526,3030.8091028194717,1589.4225277005285
380928,2383.59380702,3059.1598785716965,1708.0277354683035
382976,2394.15700364,3025.092106915375,1763.2219003646246
385024,2370.8058881500006,3019.6648670949808,1721.9469092050203
387072,2544.6410580500005,3233.5232657252755,1855.7588503747254
389120,2576.31883373,3262.9715251745274,1889.666142285472
391168,2484.2587993200004,3202.461401695896,1766.056196944105
393216,2502.68003241,3222.186546686801,1783.1735181331985
395264,2420.6957178999996,3244.686162930534,1596.705272869465
397312,2343.04419575,3172.270428700234,1513.8179627997665
399360,2436.1310895899996,3262.613531496476,1609.6486476835237
401408,2436.5719618599996,3263.3648913077977,1609.7790324122016
403456,2427.8729485899994,3383.1822620296066,1472.5636351503922
405504,2393.87514861,3346.0335526773288,1441.7167445426714
407552,2194.9217337699997,3265.640481615656,1124.2029859243435
409600,2173.69883916,3256.3316726017056,1091.0660057182943
411648,2489.5468542300005,3312.867717923415,1666.2259905365859
413696,2510.59179096,3295.2587830375796,1725.92479888242
415744,2403.9953173,3252.045686664996,1555.9449479350037
417792,2467.28342513,3301.688307065023,1632.8785431949775
419840,2658.1498121600007,3339.797940258546,1976.501684061455
421888,2643.37896997,3331.5081362309743,1955.2498037090259
423936,2585.8285101899996,3373.810120685723,1797.846899694276
425984,2568.9284208200006,3343.4285459249104,1794.428295715091
428032,2397.3886419600003,3335.873092870834,1458.9041910491665
430080,2467.1489816999997,3260.9152102352527,1673.3827531647466
432128,2514.02541763,3333.536812287888,1694.5140229721121
434176,2517.70340309,3339.040945653645,1696.365860526355
436224,2604.0711020000003,3295.748427652673,1912.3937763473277
438272,2567.8410428699995,3259.712376949594,1875.9697087904049
440320,2471.5311750399997,3361.617497206332,1581.4448528736677
442368,2531.90948686,3318.3283976853772,1745.4905760346226
444416,2470.8574542100005,3390.2459700662757,1551.4689383537252
446464,2516.24062558,3386.793077153253,1645.6881740067474
448512,2636.026241,3384.966383028245,1887.086098971755
450560,2683.69352384,3352.821188808547,2014.565858871453
452608,2661.95860769,3347.87364290852,1976.0435724714798
454656,2627.22669203,3313.4880305892298,1940.96535347077
456704,2708.50324426,3300.16490872492,2116.8415797950797
458752,2778.38077147,3390.6383309107887,2166.1232120292116
460800,2669.66725805,3393.9756051869454,1945.3589109130542
462848,2697.4985497499997,3390.705904190589,2004.2911953094103
464896,2686.8342964800004,3358.134404164164,2015.5341887958366
466944,2647.8295835300005,3322.6090189166002,1973.0501481434007
468992,2625.59889355,3218.461474605324,2032.736312494676
471040,2693.98432209,3310.407311825744,2077.5613323542566
473088,2555.5088277900004,3158.4904600137415,1952.5271955662593
475136,2670.3460746600003,3184.359405681715,2156.3327436382856
477184,2625.47258309,3302.127807380704,1948.8173587992965
479232,2622.9191244599997,3247.2531740539443,1998.5850748660548
481280,2813.89509922,3536.9126042466473,2090.8775941933523
483328,2788.2984504300002,3512.054315733277,2064.5425851267237
485376,2930.7485094699996,3385.6412027668453,2475.855816173154
487424,2848.5118390000002,3372.164415342448,2324.8592626575523
489472,2894.08149896,3489.8012658016332,2298.3617321183665
491520,2940.03458519,3449.9062770910505,2430.16289328895
493568,2825.6727004100003,3394.5504656492153,2256.7949351707853
495616,2869.9488242800003,3427.852159434902,2312.0454891250984
497664,2858.7009297100003,3383.9594035706236,2333.442455849377
499712,2864.95967934,3408.9779308564616,2320.9414278235386
501760,2785.7033268799996,3378.685062745067,2192.721591014932
503808,2770.28248377,3378.331489092373,2162.233478447627
505856,2714.7007654299996,3549.1242804900976,1880.2772503699018
507904,2799.19910651,3507.6892664259976,2090.7089465940026
509952,2832.43616275,3523.86182487086,2141.0105006291406
512000,2837.15791352,3551.0283507537783,2123.2874762862216
514048,2850.01357731,3486.2277887750015,2213.7993658449986
516096,2807.29350476,3497.0634050666304,2117.5236044533694
518144,2754.12120526,3467.2144906221374,2041.0279198978624
520192,2737.54026875,3440.9997444727696,2034.0807930272304
522240,2596.93678723,3540.4139009400947,1653.4596735199052
524288,2666.77856398,3559.27061178613,1774.28651617387
526336,2830.60832818,3354.1059623858705,2307.11069397413
528384,2800.2684492099997,3452.1261502796483,2148.410748140351
530432,2823.1673965,3377.910271177316,2268.424521822684
532480,2882.9131294199997,3373.3729517556676,2392.4533070843318
534528,2633.5538701399996,3307.8987484284726,1959.208991851527
536576,2653.4021116,3259.265313996836,2047.5389092031635
538624,2732.7138369400004,3293.1618466217415,2172.2658272582594
540672,2656.51654239,3372.6328910553325,1940.4001937246671
542720,2683.5582932500006,3311.1169476354917,2055.9996388645095
544768,2664.4231460100004,3365.335863413602,1963.5104286063988
546816,2895.3603494399995,3367.925266477553,2422.795432402446
548864,2872.6898589099997,3310.697509363351,2434.6822084566484
550912,2916.0884633899996,3450.142037198757,2382.034889581242
552960,3001.0439470300003,3456.632930081462,2545.4549639785387
555008,3035.02392334,3452.2931502872407,2617.754696392759
557056,2987.45302041,3497.091653280936,2477.8143875390642
559104,3036.88772058,3441.85609939927,2631.91934176073
561152,3042.0431900099998,3492.9509024898503,2591.1354775301493
563200,2975.42773563,3460.970866339844,2489.8846049201557
565248,2987.28329558,3455.0640771047597,2519.50251405524
567296,2969.02692044,3366.533766304642,2571.520074575358
569344,2895.24377844,3370.7036452328866,2419.783911647113
571392,2768.0435279400003,3411.720441148721,2124.3666147312797
573440,2866.81676872,3465.9538910007323,2267.6796464392673
575488,2761.1147945700004,3559.074990933329,1963.1545982066716
577536,2773.46767868,3514.4849925421595,2032.4503648178404
579584,2772.2081703199997,3232.0084050654386,2312.4079355745607
581632,2801.9250461300003,3389.8704505562127,2213.979641703788
583680,2913.9043804000003,3364.0325849505125,2463.776175849488
585728,2846.1678962199994,3377.5595179401876,2314.7762744998113
587776,2835.0139918600003,3428.9743403059456,2241.053643414055
589824,2869.7041124899997,3313.7751894020553,2425.633035577944
591872,3023.0740079399993,3456.2708429908366,2589.877172889162
593920,3029.01783517,3425.6591204405713,2632.376549899429
595968,3005.9945727700006,3473.602869644048,2538.386275895953
598016,3078.4202496099997,3473.2739690760377,2683.5665301439617
600064,3083.10863765,3404.764247843781,2761.4530274562194
602112,3045.3713919499996,3367.051488563096,2723.6912953369033
604160,3049.1689301599995,3509.264495799374,2589.073364520625
606208,3068.56254188,3496.043884244214,2641.081199515786
608256,3043.6165599,3505.025597163178,2582.207522636822
610304,3079.6325566800006,3500.6959403084925,2658.5691730515086
612352,2939.7128972999994,3349.6037588113168,2529.822035788682
614400,3034.0800010700004,3508.3778823285966,2559.7821198114043
616448,2949.58938698,3474.7737754831373,2424.404998476863
618496,2933.42322574,3356.1686669431265,2510.6777845368733
620544,2947.97838626,3512.300960348228,2383.6558121717726
622592,2875.67060062,3413.7997721224956,2337.541429117505
624640,2845.5251198,3244.624510973758,2446.4257286262423
626688,2873.88982176,3503.2467173919645,2244.5329261280353
628736,2803.5570514500005,3527.044906195858,2080.069196704143
630784,2846.77986035,3492.363262124992,2201.196458575008
632832,2894.4475198699997,3503.998825668798,2284.8962140712015
634880,2931.1768839200004,3484.8268350047806,2377.52693283522
636928,2872.88605713,3488.3597559685813,2257.412358291419
638976,2778.06458114,3557.721093098402,1998.408069181598
641024,2782.8955953400005,3641.060331469014,1924.730859210987
643072,2737.83358321,3635.089351218652,1840.5778152013484
645120,2887.8864736399996,3747.9339965302884,2027.8389507497109
647168,2896.8934627,3758.5627629941423,2035.2241624058574
649216,2834.90349647,3687.6768483158785,1982.1301446241216
651264,2814.28352936,3694.026766603147,1934.5402921168534
653312,2836.30279888,3693.6866235422826,1978.9189742177173
655360,2831.0685125,3688.2603107999958,1973.8767142000042
657408,2822.73312195,3699.321268391649,1946.1449755083513
659456,2883.63659277,3753.5039629618477,2013.7692225781518
661504,2697.0103523000002,3657.683726386981,1736.3369782130194
663552,2773.33043732,3679.3491803861198,1867.31169425388
665600,2775.1345289,3667.7888147062977,1882.4802430937025
667648,2795.5547025799997,3660.6962028759294,1930.41320228407
669696,2757.6134263999998,3477.1280079628755,2038.098844837124
671744,2657.78420743,3437.905862453575,1877.6625524064252
673792,2554.50638076,3352.4162037261517,1756.5965577938482
675840,2533.3353640399996,3311.4558241119903,1755.214903968009
677888,2471.2492723500004,3339.7425697543044,1602.7559749456964
679936,2495.3319967599996,3453.1473574748993,1537.5166360450999
681984,2604.33613234,3469.555065023519,1739.117199656481
684032,2569.7226230999995,3503.7680325449514,1635.6772136550476
686080,2665.98954269,3536.594667067637,1795.3844183123624
688128,2656.83417935,3531.406397751538,1782.2619609484618
690176,2925.2603879900003,3731.682723301936,2118.8380526780643
692224,2915.01599593,3721.5530702273722,2108.4789216326276
694272,2905.8031392099997,3639.276854956706,2172.3294234632936
696320,2882.7123728299994,3664.7384508013383,2100.6862948586604
698368,2861.9254139900004,3637.3840324273488,2086.466795552652
700416,2836.1981283,3606.0954611235147,2066.3007954764853
702464,2848.3910363100003,3528.566120556212,2168.215952063789
704512,2829.46411358,3540.5037787951665,2118.424448364833
706560,2954.60672378,3534.16081163041,2375.0526359295895
708608,2871.2803429200003,3673.5746636097238,2068.986022230277
710656,2739.1176852,3494.997571383786,1983.2377990162136
712704,2733.92239578,3502.697149867864,1965.1476416921362
714752,2883.33864421,3438.648417333059,2328.028871086941
716800,2929.39700672,3413.7377129816473,2445.0563004583523
718848,2946.7132388,3525.3331921724257,2368.0932854275743
720896,3000.4301984599997,3476.314292314407,2524.5461046055925
722944,2983.4647646900003,3475.6086969466483,2491.3208324333523
724992,2953.97904933,3454.638439073485,2453.319659586515
727040,3128.2994246000003,3451.370181457773,2805.2286677422276
729088,3070.0165276000002,3456.311141041236,2683.7219141587643
731136,2999.6589901600005,3511.545121075494,2487.772859244507
733184,2929.2478564,3508.489809578154,2350.0059032218455
735232,2780.83133743,3714.6173472093005,1847.0453276506994
737280,2682.8057906000004,3766.4090258944043,1599.2025553055962
739328,2721.01815875,3761.3431425973613,1680.693174902639
741376,2685.6380955399995,3765.4907838652734,1605.7854072147259
743424,2760.7372592,3810.683925305505,1710.7905930944955
745472,2802.4393433100004,3807.6626471738223,1797.2160394461785
747520,2945.19048731,3734.603607160356,2155.777367459644
749568,2845.24430166,3737.076830426055,1953.411772893945
751616,3041.2690877499995,3661.4853563685033,2421.0528191314957
753664,3140.7597382400004,3498.109234495406,2783.410241984595
755712,3062.8584035100002,3616.046160134255,2509.6706468857456
757760,3024.92127338,3542.310074936545,2507.532471823455
759808,3105.64924231,3467.0239338824845,2744.2745507375153
761856,2984.6496603899996,3650.527614230948,2318.771706549051
763904,3208.0861779800002,3456.1217347305956,2960.050621229405
765952,3165.7448992300006,3438.933641936216,2892.556156523785
768000,3253.6210823199995,3448.6969328403034,3058.5452317996956
770048,3243.94754703,3457.5851006315547,3030.309993428445
772096,3186.57726837,3385.421236376906,2987.7333003630943
774144,3155.2386335700003,3395.4873438895656,2914.989923250435
776192,3146.68545972,3378.5215325312133,2914.8493869087865
778240,3163.5202538599997,3386.605871904312,2940.434635815687
780288,3185.91940676,3521.8054134376534,2850.033400082347
782336,3150.0420018699997,3553.337941035694,2746.7460627043056
784384,3274.1062974799997,3467.1878841854145,3081.024710774585
786432,3220.7919814800002,3462.3246232791216,2979.259339680879
788480,3220.5728160099998,3431.2668347816943,3009.878797238305
790528,3250.3446845900007,3438.975497945594,3061.7138712344076
792576,3121.18003332,3476.5275255519155,2765.8325410880843
794624,3228.58494449,3453.1417043009833,3004.0281846790167
796672,3235.0524983100004,3446.7178266306146,3023.387169989386
798720,3233.2550698600003,3455.0864898599466,3011.423649860054
800768,3215.4180124,3430.0508986520913,3000.7851261479086
802816,3223.4629034,3449.3781710751327,2997.547635724867
804864,3249.57635243,3480.7765513752975,3018.3761534847026
806912,3246.04096854,3480.5990651871057,3011.4828718928943
808960,3324.0068625599997,3505.577918429888,3142.4358066901113
811008,3236.10923541,3564.31756091005,2907.9009099099503
813056,3270.13407585,3497.5077745536178,3042.7603771463823
815104,3253.4811011,3502.6511218466494,3004.311080353351
817152,3263.5442251,3490.6013396023354,3036.4871105976645
819200,3177.1175506299996,3568.4029467859955,2785.832154474004
821248,3157.6783833500003,3400.7022225547685,2914.654544145232
823296,3174.1694659199998,3401.02965411471,2947.3092777252896
825344,3084.2851489,3378.370808480706,2790.199489319294
827392,2940.5414510099995,3501.022664212356,2380.060237807643
829440,2652.90274728,3624.3871369954268,1681.418357564573
831488,2824.32783492,3567.31982116413,2081.33584867587
833536,2897.85033535,3626.8237614228938,2168.8769092771063
835584,2867.2789700900003,3463.8973989181463,2270.660541261854
837632,2568.25569179,3419.6850234640683,1716.826360115932
839680,2666.23551823,3351.241502702588,1981.2295337574114
841728,2594.32818829,3481.4830268272194,1707.1733497527807
843776,2676.56426145,3415.4086253206,1937.7198975793995
845824,2859.4318188499997,3403.485913600168,2315.3777240998315
847872,2798.061990270001,3436.8889376837938,2159.235042856208
849920,2597.22480202,3368.8800750886658,1825.5695289513342
851968,2641.7432404099995,3352.2281168663553,1931.2583639536438
854016,2461.47104742,3287.6362136736884,1635.3058811663118
856064,2563.07699335,3455.2230686196103,1670.9309180803898
858112,3178.6844340999996,3401.88581482016,2955.4830533798395
860160,3116.5660653600003,3282.8363320816457,2950.295798638355
862208,3121.54108636,3425.140076837065,2817.942095882935
864256,3072.31288874,3355.9984260257684,2788.6273514542313
866304,3178.8691903000004,3421.1721045509134,2936.5662760490873
868352,3034.52467978,3486.8387837003584,2582.2105758596417
870400,3220.17087032,3465.8950176150483,2974.446723024952
872448,3226.5347018800003,3474.6701702918226,2978.399233468178
874496,3107.66082649,3430.915099334345,2784.406553645655
876544,3067.39745781,3421.8025251015897,2712.9923905184105
878592,3156.17863136,3424.0964628563966,2888.2607998636036
880640,3111.05792115,3347.008282622003,2875.1075596779965
882688,3070.18914984,3374.6060049414214,2765.7722947385787
884736,2989.80800175,3359.9998503713996,2619.6161531286007
886784,3030.68627628,3472.8902764827835,2588.4822760772167
888832,3100.26510499,3324.8438048792646,2875.6864051007356
890880,2997.81804744,3465.8511220350656,2529.7849728449346
892928,2992.6973072299998,3382.109646751751,2603.2849677082486
894976,3102.8450859100003,3511.7271259626013,2693.9630458573993
897024,3010.40515892,3615.761664324162,2405.0486535158375
899072,2586.63210402,3560.9677899930693,1612.2964180469307
901120,2430.43321572,3401.0720559031283,1459.794375536872
903168,2858.27452778,3396.042771757141,2320.506283802859
905216,2774.8479652499996,3312.3054211494646,2237.3905093505346
907264,2804.52604993,3430.5888063932575,2178.463293466743
909312,2673.46300872,3454.0903180912296,1892.83569934877
911360,2974.9634803999998,3455.194853371865,2494.7321074281344
913408,2826.38782516,3506.8778490901095,2145.8978012298903
915456,2990.9200153200004,3438.898221627741,2542.94180901226
917504,3118.63425281,3547.592147537104,2689.6763580828956
919552,2950.30699346,3344.1102830209584,2556.5037038990413
921600,3020.54512452,3504.758136712923,2536.3321123270775
923648,3068.8185948,3549.364116168806,2588.273073431194
925696,3133.8093602100002,3516.024171884527,2751.5945485354737
927744,3152.20264727,3500.003961147985,2804.4013333920147
929792,3160.6809967999993,3445.7372438405137,2875.624749759485
931840,3253.6245422699994,3498.3266589660043,3008.9224255739946
933888,3302.5111596,3492.972380616132,3112.0499385838684
935936,3320.14455894,3538.869323908583,3101.419793971417
937984,3253.71530465,3454.2017586632824,3053.228850636717
940032,3203.10939317,3489.3930341518785,2916.825752188122
942080,3099.4641683,3516.423891640359,2682.5044449596408
944128,3042.4946484899997,3527.6267952496764,2557.362501730323
946176,2968.00644142,3705.8019989426,2230.2108838974
948224,3181.1212191,3427.6803275458683,2934.5621106541316
950272,3078.03618168,3479.571173667147,2676.501189692853
952320,3194.3548532100003,3446.891843734208,2941.8178626857925
954368,3234.57009459,3440.4783093932624,3028.6618797867372
956416,3073.8924958100006,3417.606108000498,2730.1788836195033
958464,3109.6945540799998,3409.682639194225,2809.7064689657745
960512,3120.41671169,3531.317209238531,2709.5162141414685
962560,3128.58365725,3510.630353657353,2746.536960842647
964608,3095.65098204,3465.7475894436266,2725.5543746363737
966656,3124.56811141,3568.8116566671833,2680.3245661528163
968704,3136.50642215,3582.9823340062203,2690.03051029378
970752,3113.9694827599997,3626.522039750674,2601.416925769325
972800,3188.5952308799997,3592.771378513458,2784.4190832465415
974848,3148.3684479699996,3626.917582851514,2669.819313088485
976896,3170.9644512799996,3369.3027236536254,2972.6261789063738
978944,3178.58592386,3401.000788509282,2956.1710592107183
980992,3078.5974512500006,3433.7900187481455,2723.404883751856
983040,3027.0976475000007,3423.2945286693534,2630.900766330648
985088,3114.1961504500005,3511.3408215770755,2717.0514793229254
987136,3249.0990982,3514.3150698445806,2983.883126555419
989184,3135.572125559999,3536.012550291861,2735.1317008281376
991232,3159.53766267,3428.1911316821265,2890.8841936578733
993280,3154.5635295099996,3493.882397352786,2815.244661667213
995328,3184.3816405499997,3417.3031449761606,2951.4601361238388
997376,3210.0574279700004,3461.324667440717,2958.790188499284
999424,3087.60434983,3458.523405336896,2716.6852943231042
1001472,3054.93026442,3354.967023230816,2754.8935056091846
1003520,3102.882116329999,3371.9461596767846,2833.8180729832134


==> figures/Ablation/Advantage/nActionsSamples/16.csv <==
episodes,mean,std_pos,std_neg
1,66.76321200999999,167.78589179818147,-34.2594677781815
2048,96.49285316000001,166.93766093470242,26.0480453852976
4096,107.00009465000001,150.1483178076022,63.85187149239781
6144,101.02059688,141.9265356488851,60.1146581111149
8192,95.40376898,124.33270579319252,66.47483216680747
10240,92.21807741999999,132.77364900522795,51.66250583477201
12288,82.66058886,132.60046460740548,32.720713112594524
14336,79.13610542,102.6499571826916,55.62225365730842
16384,82.47870325,118.99528509032334,45.96212140967665
18432,72.00656956,102.78030179982653,41.232837320173466
20480,77.90405962,110.48078301555648,45.327336224443506
22528,87.71200724,136.39978253884794,39.024231941152074
24576,90.21774908,137.39948623791105,43.036011922088974
26624,103.27679742999999,171.0408257788322,35.51276908116779
28672,79.24360842000002,108.47945889817075,50.00775794182928
30720,62.33195544,82.69333404996809,41.97057683003192
32768,70.49033639000001,103.68938667303068,37.29128610696934
34816,94.55605836000001,152.72850852873086,36.38360819126915
36864,101.57078198999997,178.994358343785,24.147205636214963
38912,118.39462292,196.98981772679053,39.79942811320947
40960,107.58821338999999,166.01621889235543,49.16020788764456
43008,105.50619399000001,180.68518020381237,30.327207776187663
45056,94.48144821999999,138.23287123827814,50.73002520172185
47104,132.55126295999997,272.1354999509442,-7.032974030944246
49152,195.38718415,457.08913427658746,-66.31476597658747
51200,150.84598486,278.3973265185657,23.29464320143424
53248,143.84465586,243.60830772641327,44.081003993586705
55296,161.30994134000002,307.7102304764421,14.909652203557926
57344,158.65545921999995,300.8566523839424,16.45426605605752
59392,156.81245315999996,257.68817005689294,55.93673626310698
61440,218.87677342,413.1331489307869,24.620397909213153
63488,286.45965257,595.3451392115146,-22.4258340715146
65536,167.44885479,249.04315340883625,85.85455617116376
67584,199.29574811,332.0735889768569,66.5179072431431
69632,269.90208033,545.8721274718209,-6.067966811820952
71680,285.90055517,584.6637424549051,-12.862632114905068
73728,384.41733183,781.5865596338449,-12.751895973844796
75776,262.8068258,524.6072421835588,1.0064094164411586
77824,274.71326310999996,548.1546919805281,1.2718342394717865
79872,239.25410509000002,405.1514310253734,73.3567791546266
81920,244.69244786999997,457.43953337492076,31.945362365079177
83968,176.99454014000003,356.2711250888485,-2.282044808848468
86016,291.12480437,616.2274790035381,-33.977870263538136
88064,250.03819243999996,506.4248270498823,-6.348442169882418
90112,189.95955771999996,342.5105684244069,37.408547015593
92160,199.72349776,371.87495748800404,27.572038031995902
94208,278.52763235,591.4000172389915,-34.3447525389916
96256,233.89440842,517.9183781975853,-50.12956135758526
98304,211.20754859,492.09520252949767,-69.6801053494977
100352,204.81148278,481.0902630264448,-71.46729746644479
102400,265.23783179000003,586.4335541646105,-55.95789058461048
104448,201.37144325,436.44115259406124,-33.69826609406127
106496,179.90464616,334.3513167582164,25.4579755617836
108544,209.91284342999998,481.7551783344595,-61.92949147445958
110592,110.66378697,194.8627709332601,26.464803006739913
112640,183.05696630999995,461.6501140814519,-95.53618146145197
114688,189.02065174,473.6539850932053,-95.61268161320527
116736,195.01908853999998,467.7071496279209,-77.66897254792093
118784,202.89796899,477.4677714341782,-71.67183345417814
120832,187.72533352,469.0401154685011,-93.5894484285011
122880,142.80815797999998,277.3244221521809,8.291893807819037
124928,181.27441989000002,466.6644005126725,-104.11556073267249
126976,149.01811367,278.0224716585449,20.01375568145508
129024,166.7489266,278.4947630990861,55.00309010091391
131072,175.37970878,290.96331845300983,59.79609910699011
133120,227.96280072999997,503.59911929155436,-47.67351783155442
135168,258.36264422000005,534.2148795401856,-17.48959110018552
137216,328.43575926,683.7185608472764,-26.84704232727637
139264,264.36226874,539.4135138655602,-10.688976385560181
141312,290.51577616,566.3559092355906,14.675643084409273
143360,227.78486927999998,409.5163254043259,46.053413155674065
145408,302.80682749999994,640.5584061502508,-34.94475115025091
147456,218.3056188,498.9620941956681,-62.35085659566812
149504,225.98485123999998,501.46368510412844,-49.49398262412845
151552,373.72448919,769.3073122147057,-21.858333834705775
153600,302.24003612,617.4225859083599,-12.942513668359823
155648,278.90503387,577.0886035917347,-19.278535851734716
157696,462.19737015,895.7576809410164,28.637059358983606
159744,368.79737357000005,720.4892231723554,17.105523967644615
161792,457.60794293,852.4356883009957,62.78019755900425
163840,425.86383084,785.2967030267378,66.43095865326217
165888,414.49454346999994,809.8343317979662,19.15475514203365
167936,334.60440229999995,680.198239594408,-10.989434994408214
169984,336.45631692,684.448675873649,-11.536042033648982
172032,357.37793525999996,697.9719325719536,16.783937948046344
174080,267.67843803,527.4532321187712,7.903643941228722
176128,399.84305286999995,744.4729786122845,55.21312712771544
178176,366.4569659200001,679.6816160564032,53.23231578359696
180224,378.82767305,705.0594499838785,52.59589611612148
182272,487.57519818000003,918.1952783454378,56.955118014562174
184320,348.93221694,700.4283270065619,-2.5638931265618226
186368,314.12147511,665.2656686273124,-37.02271840731237
188416,330.75360744,641.0101552247038,20.49705965529614
190464,258.54824067,509.33357633951846,7.7629050004814815
192512,216.21054327000002,370.93525824089056,61.48582829910947
194560,261.34393409000006,491.1226982121273,31.565169967872805
196608,252.72389765999998,533.4283885660575,-27.98059324605748
198656,238.13348678999995,481.52633051306907,-5.259356933069142
200704,216.79399596,378.44081363427665,55.14717828572333
202752,296.27745826,600.3148130237842,-7.759896503784148
204800,272.1692650000001,553.4353944342492,-9.096864434248971
206848,333.63572502,685.2558355550298,-17.984385515029714
208896,324.93055738,674.848396876292,-24.987282116292022
210944,324.4755369799999,672.4976286842025,-23.54655472420268
212992,203.36835162000003,348.69040763873204,58.04629560126804
215040,270.51022497,532.3501787999405,8.670271140059526
217088,275.42521654,528.6550493735493,22.195383706450713
219136,365.96428338,663.7535426803249,68.17502407967504
221184,408.27293899999995,674.8111700139237,141.73470798607616
223232,355.98162145,606.0526469762175,105.91059592378247
225280,329.73288311,576.203807333854,83.26195888614598
227328,342.889266,606.5856795590884,79.19285244091168
229376,386.04208342000004,655.3275069623156,116.75665987768446
231424,404.75876999,689.2156368869754,120.30190309302463
233472,382.70925861999996,619.3097474425952,146.10876979740482
235520,538.55306461,873.2110831637892,203.8950460562108
237568,462.36959910999997,764.3760219623423,160.36317625765759
239616,457.42312938000003,712.5062497217542,202.34000903824588
241664,449.67485968,745.6643184014686,153.68540095853143
243712,467.3173759300001,802.6503167382972,131.98443512170297
245760,426.1088035199999,757.1424912264267,95.07511581357312
247808,336.27156204,578.091855586511,94.45126849348901
249856,387.80970970000004,708.2646405267426,67.35477887325754
251904,468.37287362000006,790.0161127019514,146.72963453804874
253952,462.64300900999996,767.6265389557656,157.65947906423435
256000,597.2198178400001,939.545082006092,254.89455367390826
258048,555.44061171,887.7346325995326,223.1465908204674
260096,440.67470427,753.281914502962,128.06749403703805
262144,503.67454216000004,804.4101974800853,202.93888683991474
264192,354.92787672000003,525.0742353752019,184.78151806479826
266240,296.93973564,551.6573322718849,42.22213900811505
268288,347.04433881999995,676.7003826271359,17.38829501286392
270336,378.45425030000007,703.8128013453812,53.09569925461892
272384,348.03345132,652.5319455869044,43.53495705309558
274432,375.6290285399999,694.4004001505662,56.85765692943363
276480,387.30588216000007,704.2607885756847,70.35097574431535
278528,527.0506686299999,858.7762384311479,195.32509882885182
280576,575.08330659,935.162100202989,215.00451297701107
282624,535.3275526199999,900.8697290955446,169.7853761444552
284672,513.03385499,846.6702879786832,179.39742200131684
286720,550.27506986,937.7842853531753,162.76585436682478
288768,498.90075339,864.4415850356111,133.35992174438888
290816,444.84992623999995,801.5391192370688,88.16073324293109
292864,455.97989902999996,804.7192273900431,107.24057066995681
294912,421.34453328999996,718.0835181254274,124.6055484545725
296960,463.67939033000005,787.4884102355629,139.87037042443723
299008,475.76290456999993,823.720810409729,127.80499873027082
301056,464.73110130000003,795.854565971787,133.60763662821307
303104,534.2060192600001,924.9129082113514,143.49913030864883
305152,520.34257322,871.1672675201436,169.51787891985634
307200,516.59854931,906.7908863280693,126.40621229193067
309248,474.81067670000004,820.6554312187527,128.96592218124738
311296,489.53003943000004,840.9198068734656,138.1402719865344
313344,519.63669422,903.7999301940488,135.47345824595112
315392,445.01548663999995,814.6560740378848,75.37489924211513
317440,543.1843847600001,924.8871104171756,161.48165910282455
319488,573.0371935600001,925.229374901932,220.84501221806818
321536,568.43582584,935.810813955361,201.060837724639
323584,508.7435283799999,859.8458641284142,157.6411926315855
325632,567.26144145,916.2171366738326,218.3057462261674
327680,304.6816023,532.6523369340227,76.71086766597725
329728,346.07635110999996,593.1091234190899,99.04357880091004
331776,414.16486593,705.8762477005622,122.45348415943783
333824,474.76748210999995,797.2311126626863,152.30385155731358
335872,525.9582328700001,888.706321146903,163.2101445930972
337920,497.57085274,833.414220002938,161.72748547706198
339968,476.16081907,858.247084153339,94.07455398666104
342016,454.78284984000004,836.8563996548066,72.70930002519344
344064,441.31119094999997,776.2579255130206,106.36445638697938
346112,440.53589102000007,769.6759733548945,111.39580868510558
348160,435.19926236999993,766.4103714958414,103.98815324415847
350208,504.29531741,872.3421142620093,136.24852055799067
352256,493.06034612,876.2230265637581,109.89766567624184
354304,404.42625149,733.0318545342027,75.82064844579742
356352,358.77160175999995,606.1378129879773,111.40539053202258
358400,409.28692314000006,715.6517862807,102.92205999930007
360448,359.12253232999996,619.2580446338494,98.9870200261505
362496,410.60066006,733.8852643883661,87.31605573163398
364544,432.51494943,737.1238320955042,127.90606676449579
366592,501.34393626,829.6864428407571,173.00142967924302
368640,475.43470909000007,798.8089658344518,152.0604523455483
370688,468.75027431999996,769.5357909278787,167.96475771212124
372736,542.70866201,891.1812207257756,194.23610329422445
374784,449.10011984000005,754.8692860267952,143.33095365320492
376832,434.97295002,720.2341614328712,149.71173860712872
378880,393.46716828999996,631.9614615457629,154.972875034237
380928,444.12857569999994,711.8917794948844,176.36537190511547
382976,464.63906600999996,740.2750577757608,189.0030742442391
385024,415.92854416,725.1657761921028,106.69131212789716
387072,424.65672111000003,706.2134717414846,143.0999704785155
389120,487.81866658,776.5927764800954,199.0445566799046
391168,478.80719041000003,806.2545475393777,151.35983328062235
393216,504.0440460399999,861.7340234884384,146.35406859156137
395264,509.92598464,858.2416717432742,161.61029753672585
397312,461.65301033000003,835.5209023235559,87.78511833644416
399360,403.94654776,725.6681246733788,82.22497084662115
401408,399.87601808999995,691.5464348109449,108.20560136905505
403456,425.85867096999993,729.648410296038,122.06893164396189
405504,427.93364206999996,719.7000015953148,136.16728254468512
407552,426.74715483,724.3282490773078,129.16606058269224
409600,401.13387664000004,728.1786688383988,74.08908444160124
411648,469.39230137000004,831.650807027056,107.1337957129441
413696,485.00382771000005,854.4441456314441,115.56350978855596
415744,446.15938879,804.9462759162046,87.37250166379533
417792,469.22821698000007,834.0113206092686,104.4451133507315
419840,504.18155524,865.3699007464982,142.99320973350183
421888,492.42320988,884.3882250880588,100.45819467194121
423936,426.4300856,783.7246939265324,69.13547727346759
425984,477.37781696,823.5731003832943,131.18253353670576
428032,438.93914948,742.6023740306784,135.27592492932166
430080,504.5146927500001,855.8966113701938,153.13277412980648
432128,500.84878649,873.8390971676398,127.85847581236021
434176,468.93191895999996,830.2824649906381,107.5813729293618
436224,486.98484040999995,834.6292061013545,139.3404747186454
438272,537.94670858,892.8470369378139,183.04638022218603
440320,505.1167365900001,832.345617501306,177.8878556786941
442368,498.79673442,825.3338685888091,172.259600251191
444416,437.23798403,752.5440504170317,121.9319176429683
446464,423.96112998,688.3258081645754,159.59645179542457
448512,434.91149643999995,746.4799492021884,123.34304367781152
450560,428.67285825,743.8178647382731,113.52785176172688
452608,459.42638856,808.1033714146101,110.74940570538985
454656,449.23420566999994,751.7409227514268,146.72748858857307
456704,470.68470961,775.5299726279464,165.8394465920536
458752,455.62741675999996,756.8766067379239,154.378226782076
460800,445.49186351,755.8827573508229,135.100969669177
462848,444.6556032699999,765.1076503221499,124.20355621784995
464896,457.84262497,781.0860363562638,134.59921358373623
466944,496.3445082900001,825.8384945137119,166.85052206628825
468992,467.02665852999996,777.9906675317978,156.0626495282021
471040,437.29125368999996,709.941561927501,164.64094545249895
473088,480.33188488999997,802.0520310075481,158.61173877245193
475136,588.0297003800001,957.8813243209052,218.17807643909515
477184,531.0581004399999,840.8894452235268,221.2267556564729
479232,582.3281984399999,926.3587656928763,238.29763118712356
481280,546.09146776,910.3275520802063,181.85538343979374
483328,508.19321416,799.7440952559245,216.64233306407544
485376,422.1672065400001,684.2720049427584,160.06240813724185
487424,503.6099496,815.9366988935966,191.2832003064034
489472,547.85215582,928.9456650029877,166.75864663701242
491520,493.28220439999996,819.9039946475334,166.66041415246644
493568,462.71134622,707.1799507673793,218.24274167262067
495616,499.82294727,791.5702651671851,208.0756293728149
497664,457.48911316000004,769.951901225415,145.02632509458516
499712,481.10947838000004,812.3791453299606,149.8398114300395
501760,472.04044248,791.5114665678075,152.56941839219257
503808,443.70067854999996,752.085412073088,135.31594502691183
505856,504.32270437,853.9371402508947,154.7082684891053
507904,508.03832131,857.9989385732322,158.07770404676785
509952,525.5477030200001,881.425780424685,169.66962561531523
512000,529.53449938,895.1507983358129,163.91820042418732
514048,476.4439418399999,828.0297724975428,124.85811118245698
516096,443.61223659999996,787.0300613215389,100.19441187846098
518144,452.11259107999985,784.2841276489837,119.94105451101603
520192,446.94507763,786.9763687565894,106.91378650341068
522240,489.4777921,851.0639311108947,127.89165308910526
524288,612.2754625199999,1002.9144331386881,221.63649190131179
526336,500.4340182100001,864.7764954293419,136.09154099065825
528384,400.78720327,695.6234801560236,105.95092638397648
530432,384.54663,694.9159113475237,74.17734865247633
532480,393.91467635000004,723.3423561939087,64.48699650609137
534528,391.39814500000006,717.0237193192245,65.77257068077563
536576,445.18581658000005,817.7307607194698,72.6408724405303
538624,407.21837452,739.0379645086975,75.39878453130251
540672,417.53238525999984,745.9618407510781,89.10292976892163
542720,470.95320919000005,784.5714631544542,157.3349552255458
544768,540.7041617799999,945.9349461510308,135.4733774089691
546816,453.32848851,771.7257543244775,134.93122269552242
548864,453.11528106000003,786.4420031416812,119.78855897831892
550912,427.51664976,727.3693418607959,127.66395765920419
552960,447.97801782999994,791.7343304754806,104.22170518451918
555008,431.0303128899999,764.5376806732459,97.52294510675398
557056,466.79850179999994,783.4124812057973,150.18452239420253
559104,480.00733853,823.9933841709377,136.02129288906235
561152,532.7822738500001,888.796177888131,176.76836981186932
563200,486.7294352599999,862.1595497672022,111.29932075279766
565248,454.52217060000004,780.3930178772362,128.65132332276386
567296,511.76066697,854.9004549206325,168.62087901936758
569344,374.59274678,613.9877675331635,135.19772602683653
571392,417.58367756999996,738.2778808852232,96.8894742547767
573440,455.75646521,775.6139281337689,135.89900228623105
575488,519.31849159,881.0608285270913,157.5761546529087
577536,470.70248044,802.4254681058712,138.97949277412874
579584,463.67205167000003,800.835868107177,126.50823523282298
581632,521.8563083700001,889.2017993608604,154.51081737913984
583680,508.04936583000006,899.5403798353933,116.5583518246068
585728,483.5099313899999,877.039290958365,89.9805718216349
587776,466.70573756000005,807.4656827246688,125.9457923953313
589824,537.3911877899999,927.2309784552214,147.55139712477842
591872,459.21749858999993,828.2242363986845,90.21076078131529
593920,419.22412545,752.4064307297925,86.04182017020742
595968,518.2007478400001,891.8400113761086,144.56148430389158
598016,473.90200175999996,810.4811380510309,137.32286546896898
600064,466.2859938099999,810.208928731128,122.36305888887188
602112,463.29602860999995,794.4404128565402,132.15164436345975
604160,408.82340622000004,715.4610561778121,102.18575626218797
606208,465.79866634,847.8643539119973,83.73297876800262
608256,447.6085307,800.2106408882729,95.00642051172713
610304,486.3414677899999,828.6193898532645,144.0635457267353
612352,461.08611192,800.5417649952537,121.63045884474633
614400,420.75357467000003,738.8332081120267,102.67394122797339
616448,492.22347649000005,834.8034817699593,149.64347121004084
618496,522.7647141200001,882.3953292792966,163.13409896070368
620544,444.00579959,778.3449251569452,109.66667402305478
622592,427.26898696,782.2033614748964,72.33461244510357
624640,418.5685128000001,734.2101293961206,102.92689620387966
626688,387.93399525,724.8466800830709,51.02131041692911
628736,354.33448046,630.2397851608673,78.42917575913265
630784,379.86751086999993,681.4542222105222,78.28079952947769
632832,399.13848555,715.3582584343592,82.91871266564078
634880,442.92160550999995,809.7866862368948,76.05652478310515
636928,444.40338556999995,769.0590468680455,119.74772427195438
638976,453.85141175,802.259403707133,105.44341979286708
641024,300.0593016,511.61912713802394,88.49947606197611
643072,308.93289897,530.176219623296,87.689578316704
645120,369.43696110999997,679.8677255016238,59.006196718376145
647168,420.16029857,802.1383112218917,38.18228591810828
649216,467.40932334999997,861.9863339888096,72.8323127111903
651264,449.13730785000007,830.4950207843059,67.77959491569425
653312,446.95998674000003,830.82303665876,63.09693682124009
655360,452.76920741000004,829.3047252830645,76.23368953693551
657408,452.10780515999994,836.5753174199483,67.64029290005152
659456,413.2035209299999,720.4085086681748,105.998533191825
661504,382.7002605,653.7689885481734,111.63153245182667
663552,371.07618725,589.095340520985,153.05703397901496
665600,341.04202015,595.6196529738156,86.46438732618435
667648,377.45574124,643.5230493906629,111.38843308933718
669696,347.68850874,613.3727239574953,82.00429352250467
671744,369.65855355,629.9359366408565,109.3811704591435
673792,386.60534715999995,654.1173006446793,119.09339367532067
675840,353.44189986000004,637.1696912117982,69.71410850820189
677888,363.14931563,638.1239638782235,88.17466738177649
679936,369.69437994,701.336361008838,38.05239887116193
681984,374.84109493,701.7391417478473,47.94304811215267
684032,375.9324671,695.9840616958857,55.88087250411428
686080,378.75295978,690.6878432202907,66.81807633970936
688128,367.12338889999995,690.0464929738233,44.200284826176585
690176,424.0636386,762.3544727081485,85.7728044918515
692224,408.78113814999995,743.3176992149843,74.24457708501569
694272,358.82891148,684.0117893401737,33.64603361982631
696320,336.56534932000005,610.1704408356247,62.960257804375374
698368,340.87370687,601.0965910875468,80.65082265245309
700416,354.93392723,619.6685323164422,90.19932214355782
702464,349.02006479,601.085539957099,96.95458962290098
704512,360.52894615,617.3467639459816,103.71112835401851
706560,311.90302715,481.6391144247567,142.1669398752433
708608,297.89782487,455.87751551854706,139.918134221453
710656,324.87388324000005,576.1729598509999,73.5748066290002
712704,319.21594232,497.084414533702,141.347470106298
714752,306.6688856,459.397271410419,153.940499789581
716800,287.43821560000004,422.1978542047892,152.67857699521085
718848,284.70112222999995,414.15704378799035,155.24520067200956
720896,370.40742507,637.0808583293938,103.73399181060626
722944,382.48813141000005,645.4464742050371,119.52978861496297
724992,367.88933509000003,647.0199539266935,88.75871625330666
727040,343.09512945999995,602.9308430151909,83.25941590480903
729088,350.98115275,626.4720170798955,75.49028842010443
731136,384.79693949,664.9878456633426,104.60603331665743
733184,367.96442412,646.145858288547,89.78298995145303
735232,356.26213442,626.9910717501799,85.53319708982008
737280,270.52458352,418.00358051652915,123.04558652347089
739328,272.38719892000006,454.9403962891827,89.83400155081742
741376,253.68671664999997,351.08501285752135,156.28842044247858
743424,347.07030570000006,609.1002663982974,85.04034500170275
745472,327.2458007499999,587.0094907300712,67.48211076992857
747520,329.49205961000007,615.1388793175076,43.84523990249255
749568,326.0388873200001,587.82385197552,64.25392266448017
751616,314.9662,581.5887229817555,48.343677018244534
753664,318.38641958,577.3162619974225,59.4565771625775
755712,301.97692030999997,567.48999584681,36.46384477319003
757760,307.54240376,546.0070192943306,69.07778822566951
759808,328.78817193,590.9360560622519,66.6402877977481
761856,344.31857908999996,604.4135473340166,84.22361084598333
763904,343.16931920999997,596.7350000026162,89.60363841738376
765952,349.10213603,616.2135343797495,81.9907376802505
768000,397.33454085000005,683.8100259701706,110.85905572982949
770048,369.04386557,703.7625019610475,34.325229178952384
772096,351.75336301,638.7672277215974,64.73949829840262
774144,339.05117828000004,619.2448711718815,58.85748538811856
776192,355.55436925000004,640.3982531750219,70.71048532497826
778240,360.87053027,685.4226723526042,36.31838818739578
780288,310.92298483,564.6451398574618,57.20082980253818
782336,318.73341581000005,575.0599144278783,62.40691719212185
784384,370.02781542,705.0143311623178,35.04129967768216
786432,362.98855571,670.2141832545494,55.76292816545066
788480,357.12885198,706.2376242602568,8.020079699743121
790528,265.80380481000003,465.23166275241124,66.3759468675888
792576,226.69464435999998,373.63545261996194,79.753836100038
794624,218.55836636000004,325.488488619823,111.62824410017708
796672,265.94283522,397.61305536949044,134.27261507050954
798720,231.07180783999996,345.93412612830537,116.20948955169456
800768,316.30852997,582.7061120330313,49.9109479069686
802816,396.78737497000003,732.8595897990389,60.71516014096119
804864,411.90808159,749.6258261119301,74.19033706806988
806912,363.11537142000003,647.6653378176045,78.56540502239557
808960,357.9245007,675.8069009694127,40.04210043058737
811008,339.26236411,621.5837726624343,56.940955557565815
813056,362.31029308999996,687.0887828783264,37.53180330167356
815104,329.6943539,600.5434966066437,58.84521119335636
817152,264.90891202999995,386.3363337832234,143.48149027677653
819200,254.35431833,344.2676459767458,164.4409906832542
821248,248.18881565,348.9249626720556,147.4526686279444
823296,273.23654465,541.3952328043472,5.0778564956528385
825344,292.5127663100001,569.785765637389,15.23976698261123
827392,361.12037896000004,675.0888209693194,47.15193695068075
829440,382.90071809,709.4970120387577,56.30442414124229
831488,400.58356731999993,747.6589261772658,53.5082084627341
833536,431.10190543,771.788787655625,90.41502320437496
835584,462.5819775600001,827.4803070167561,97.68364810324402
837632,453.53353140999997,787.3362886245338,119.73077419546615
839680,329.54442718999996,542.6389760779684,116.44987830203152
841728,308.78650917000004,501.6655097299205,115.90750861007962
843776,344.97998743000005,613.1864600192027,76.77351484079742
845824,356.05667239,638.9124740414635,73.20087073853654
847872,378.03491598000005,661.7652781685787,94.30455379142143
849920,410.20490106,731.197529880529,89.21227223947096
851968,467.43783567,837.4200601281276,97.45561121187245
854016,450.33675785000014,794.9439039374827,105.7296117625176
856064,422.0281396099999,781.0794185802686,62.97686063973134
858112,447.02743273,810.9329201627927,83.12194529720722
860160,461.73886916000004,808.6351929706336,114.84254534936639
862208,462.27524536,806.3708264193026,118.17966430069737
864256,476.85297191,870.4605162640419,83.2454275559582
866304,424.33178528999997,777.465090055354,71.19848052464584
868352,368.02580572,658.7590252320185,77.29258620798146
870400,433.83687445999993,769.181410076767,98.49233884323297
872448,390.81121939,668.5993284842085,113.02311029579153
874496,391.90391622000004,670.1651488194127,113.64268362058738
876544,343.63639878000004,597.1301295331542,90.14266802684585
878592,346.17106068,567.0490651424183,125.2930562175817
880640,374.10819942,600.8538288454697,147.36256999453028
882688,340.92976209000005,551.9890892375645,129.8704349424356
884736,310.32141776000003,471.31209298682563,149.3307425331744
886784,284.39036804999995,457.34757904637456,111.43315705362534
888832,245.41102825999997,358.62435917586856,132.19769734413137
890880,274.12873684,431.14129874925993,117.11617493074004
892928,352.12208767,628.7881291180483,75.45604622195168
894976,257.60397507000005,380.69061094669036,134.51733919330974
897024,316.42577408,585.4786454258513,47.37290273414874
899072,326.63125599,568.1487607205202,85.11375125947987
901120,325.92651316,517.3347540927393,134.51827222726067
903168,288.60880880999997,442.33023350307457,134.88738411692538
905216,260.75676983999995,403.9572994552396,117.5562402247603
907264,239.66801843000002,362.11485259843835,117.2211842615617
909312,225.65985661,332.3129417107561,119.00677150924389
911360,258.81874903,397.1332825490753,120.50421551092467
913408,271.70252507999993,417.7563554746459,125.64869468535397
915456,300.741207,500.4501249645858,101.0322890354141
917504,302.08369699,503.1688042865653,100.9985896934347
919552,322.97062599,550.9987974448759,94.94245453512409
921600,352.83550640000004,602.0671162984322,103.60389650156793
923648,303.76762967,522.0166053435298,85.51865399647016
925696,379.92838303999997,691.6981700961069,68.15859598389312
927744,384.43291695,697.8829161245607,70.98291777543932
929792,313.72946005999995,584.0976050346708,43.361315085329124
931840,342.19789830999997,634.5127328634134,49.88306375658658
933888,337.34261434999996,639.5982728685271,35.086955831472835
935936,345.51469182,643.1090998290924,47.920283810907506
937984,293.36086227,485.95375663649406,100.76796790350588
940032,319.60731928000007,575.4093850633318,63.805253496668314
942080,312.04236190000006,573.5847307690815,50.499993030918574
944128,356.69542999,671.1541259037058,42.23673407629411
946176,357.33623461,678.9980769360216,35.67439228397848
948224,300.18538193,501.06434510479716,99.30641875520286
950272,262.20497622999994,459.523720143628,64.88623231637189
952320,304.53590019,563.5370755773488,45.53472480265117
954368,299.38412011,543.5285217040191,55.23971851598097
956416,301.86239624,553.0735477224991,50.65124475750082
958464,314.67598161,555.6693082028657,73.68265501713421
960512,306.46702965,552.516746063729,60.4173132362709
962560,348.10784841,671.9162330825111,24.29946373748885
964608,313.48612469,580.5641003723766,46.408149007623365
966656,284.54646971,552.542213232327,16.550726187673092
968704,283.99425311,548.3362540534874,19.652252166512596
970752,277.05691297,546.39472949616,7.7190964438399305
972800,275.4871922699999,545.8453977398258,5.128986800174005
974848,287.68640328000004,548.8531469211975,26.519659638802466
976896,325.5675883,601.5698085040023,49.56536809599777
978944,306.56890244,562.1204229218578,51.01738195814224
980992,297.72595554,552.5075134010588,42.94439767894113
983040,290.88845862000005,551.6488961205689,30.128021119431253
985088,299.87086999,558.2361264905146,41.50561348948537
987136,334.29426683,635.4172786524974,33.17125500750262
989184,271.65632036,540.7466702807192,2.565970439280818
991232,269.43678665999994,545.3803524002049,-6.5067790802049785
993280,270.41591193000005,542.5231740677384,-1.69135020773831
995328,254.56446223999995,537.128719297872,-27.999794817872043
997376,248.40843963000003,533.49704644741,-36.68016718740989
999424,256.08692271,534.6730415232626,-22.499196103262534


==> figures/Ablation/Advantage/nActionsSamples/2.csv <==
episodes,mean,std_pos,std_neg
1,33.78804741,63.41394103092354,4.162153789076452
2048,83.63060024,162.52877099762236,4.73242948237764
4096,72.04317436,117.46758904182967,26.61875967817032
6144,87.29334821,126.65668024920859,47.930016170791426
8192,110.06055140999999,146.83338473534036,73.28771808465963
10240,107.06662885,155.00173655754233,59.131521142457665
12288,88.39080062000001,113.51792681844321,63.2636744215568
14336,80.3063623,111.80756941704409,48.805155182955914
16384,86.39510301,144.11594326400524,28.674262755994775
18432,90.32460176999999,133.95582604969923,46.693377490300755
20480,65.79503608,91.22996800005711,40.36010415994289
22528,70.21329968,98.31063526700723,42.115964092992776
24576,74.34857955,117.368372553375,31.32878654662499
26624,79.58221314,124.16385265112638,35.00057362887362
28672,56.113390349999996,76.69479368672962,35.53198701327037
30720,62.297135649999994,86.28923968199088,38.30503161800911
32768,65.91204896,93.84301015203486,37.98108776796515
34816,79.18808302,128.07307211438683,30.303093925613155
36864,127.65260320999998,287.45820668061623,-32.15300026061625
38912,101.60715551999999,202.3091759053183,0.9051351346816716
40960,101.92610649,168.76304591441664,35.08916706558337
43008,102.12135560000002,183.18050555825866,21.06220564174137
45056,70.36305582,112.55162692077545,28.17448471922456
47104,74.63225414,121.80136177138144,27.463146508618557
49152,94.67803259,159.876586705878,29.479478474122004
51200,95.77060627,156.6075013852797,34.933711154720314
53248,93.59771117,158.615119327146,28.58030301285399
55296,90.9505733,155.88313308758308,26.01801351241693
57344,103.07388796999999,177.43266388493979,28.71511205506019
59392,123.13771504000002,214.63807073222557,31.63735934777445
61440,112.28986394,182.2682235019737,42.3115043780263
63488,106.13837441000001,170.87162824734602,41.405120572654
65536,101.77105738,166.0203413943562,37.52177336564381
67584,106.48431885,162.7578657523643,50.2107719476357
69632,116.6498036,176.4862475508776,56.81335964912238
71680,106.92541651999997,159.1344478889494,54.71638515105054
73728,124.35237179000003,222.8878444695195,25.816899110480577
75776,113.24920749999998,162.8913501777182,63.60706482228175
77824,147.19442324,240.596343867656,53.79250261234397
79872,123.63636373,195.8850419430346,51.38768551696542
81920,175.85073503000004,396.37677153371885,-44.675301473718775
83968,113.56151523999999,188.24383070880214,38.87919977119783
86016,217.34148705,521.1655275945519,-86.4825534945519
88064,122.8452498,223.71382648690582,21.976673113094208
90112,172.66407089,353.6099094750441,-8.281767695044067
92160,128.62387001999997,199.4104612179358,57.83727882206415
94208,133.44818081,211.97409167855636,54.92226994144363
96256,133.17731550000002,208.8062966310722,57.54833436892784
98304,132.1313941,225.87316771381705,38.389620486182935
100352,133.97296340000003,242.3521692677321,25.593757532267958
102400,129.63156769,226.65372391273297,32.60941146726701
104448,119.57631968000001,230.83137591109892,8.321263448901092
106496,123.45280380000001,208.37435943426306,38.53124816573698
108544,186.11399792000003,456.1659270174918,-83.93793117749175
110592,106.98297753,181.95551805121994,32.01043700878007
112640,114.48340101,188.64181117982253,40.32499084017748
114688,221.42501091000003,493.8507294307814,-51.000707610781376
116736,210.63641191000002,477.91626686212385,-56.64344304212378
118784,148.93181135000003,247.61591842447206,50.24770427552801
120832,209.53208210000003,475.024032344859,-55.959868144858945
122880,160.68955181999996,278.52282342083663,42.85628021916331
124928,213.33189194000002,487.7770167052332,-61.11323282523321
126976,226.71471605999994,496.343351622397,-42.91391950239711
129024,184.37292968000003,372.8623504823812,-4.116491122381177
131072,154.79083579000002,283.60834975169956,25.97332182830047
133120,233.11468545000002,506.12837830349935,-39.8990074034993
135168,167.73650552000004,302.8052647707554,32.667746269244674
137216,205.22923704,343.77078055526346,66.68769352473652
139264,180.20156851,255.01536191141818,105.38777510858179
141312,176.36507783000002,279.77043026074205,72.95972539925802
143360,253.07187068,524.9227767745354,-18.779035414535343
145408,214.88892916999998,429.5250709528207,0.25278738717923943
147456,206.44393085000002,418.7274931076908,-5.839631407690774
149504,225.30084945999997,481.5638256128067,-30.96212669280672
151552,155.00356187000003,247.26664340859747,62.740480331402594
153600,222.94815735000003,494.544032777812,-48.64771807781193
155648,240.93515161,523.1672666538134,-41.296963433813346
157696,151.60194369,271.0742442520291,32.129643127970965
159744,136.81914627,246.4941566324291,27.144135907570885
161792,198.04662744,475.3395879726481,-79.24633309264806
163840,206.59359617,480.37460198228257,-67.18740964228255
165888,170.58976303,326.8804302056128,14.299095854387161
167936,205.43790945,476.0846763907451,-65.20885749074506
169984,148.82991668999995,237.8380664558601,59.82176692413981
172032,123.78635107,213.7273621886828,33.845339951317186
174080,142.85392500999998,249.83085548063008,35.8769945393699
176128,259.07728435,518.4859524996469,-0.33138379964691467
178176,228.86786289000003,489.985598655837,-32.24987287583696
180224,204.19523847,378.09509394077645,30.295382999223534
182272,240.57327246,512.0688471079624,-30.922302187962373
184320,249.96013817000002,519.919362563715,-19.99908622371501
186368,240.98233877,500.24969543191384,-18.28501789191381
188416,333.19655589,681.0570292130253,-14.663917433025347
190464,329.55801799000005,624.2722723751033,34.84376360489682
192512,233.06554113,497.54600450399437,-31.41492224399431
194560,309.71713981,649.3516911577817,-29.91741153778179
196608,240.39263099999994,501.56929547326394,-20.78403347326406
198656,302.32571973000006,599.8786183152756,4.77282114472456
200704,397.20477234,784.7864674620769,9.623077217923026
202752,375.05246610000006,741.2720664879009,8.832865712099249
204800,301.94995747,589.4286795365749,14.471235403425169
206848,296.31166576,513.3675828126185,79.25574870738149
208896,340.43006606,646.130761691556,34.729370428443985
210944,322.58651897,600.3463947769732,44.8266431630268
212992,380.03593926,713.2225483276072,46.84933019239281
215040,440.96194617000003,825.7480553869714,56.17583695302875
217088,407.51933450999996,786.7986611927244,28.240007827275576
219136,403.1467007,760.0768834452123,46.21651795478772
221184,393.84737397,722.5993035679053,65.09544437209473
223232,340.75210957,673.5224910880114,7.981728051988625
225280,316.63498730000003,581.9152209559326,51.3547536440675
227328,349.2828889599999,661.440076151448,37.12570176855178
229376,453.38512552000003,827.758046393272,79.01220464672798
231424,305.84913065,571.1826267425463,40.515634557453666
233472,299.69591957,550.980719592664,48.411119547336
235520,252.25137188,374.3315528796105,130.1711908803895
237568,362.79580781,631.9960208729073,93.59559474709272
239616,365.30889891000004,688.488893067252,42.1289047527481
241664,351.89118491000005,683.4625068569593,20.319862963040805
243712,346.73254863,679.490115787329,13.974981472670947
245760,388.1073741,730.2796636969074,45.935084503092696
247808,452.28475962000005,843.1668323004249,61.40268693957529
249856,427.67348892999996,811.6583381963765,43.68863966362346
251904,376.27188648,714.557652983782,37.98611997621805
253952,408.36982801000005,784.1156547455752,32.62400127442493
256000,414.55845395000006,798.3692964303954,30.74761146960475
258048,371.37158878,694.9054673579169,47.837710202083144
260096,417.92173449,800.6750677555519,35.16840122444802
262144,395.31561743,743.7375785723186,46.893656287681324
264192,365.87829342,668.5609034252834,63.19568341471654
266240,456.8484038600001,845.5399704679637,68.15683725203638
268288,505.47684428,933.5328352056847,77.4208533543154
270336,476.06357496,871.5971894684602,80.52996045153975
272384,440.69472174000003,834.063478037396,47.32596544260406
274432,408.24542613,767.6943303106275,48.79652194937245
276480,428.98604338999996,811.5491399537295,46.42294682627033
278528,404.82231063999996,745.2252743156355,64.41934696436442
280576,432.40947635000003,806.8414058595516,57.97754684044844
282624,431.14597231000005,800.5175319776226,61.774412642377456
284672,421.87785754,770.2680562993553,73.48765878064461
286720,379.22362559,702.2188198106888,56.228431369311124
288768,348.25609854,699.6700657014103,-3.157868621410273
290816,316.09369462,569.6601361595622,62.5272530804379
292864,309.28073937,560.8904717734677,57.671006966532275
294912,415.3563700600001,806.4846547973805,24.228085322619734
296960,365.28931044,691.5334638996923,39.04515698030775
299008,300.39996637,556.5904255162208,44.20950722377927
301056,370.24392073,702.8032058037857,37.68463565621437
303104,382.60471572000006,713.1087868147608,52.10064462523923
305152,344.13827367,640.6004061242129,47.67614121578703
307200,415.20065488,812.1505565331938,18.250753226806125
309248,332.49504576,683.0326758704488,-18.042584350448806
311296,320.95562731000007,666.0160321655862,-24.10477754558616
313344,324.23505631,677.4618633794857,-28.991750759485797
315392,275.64317376,548.8198071167569,2.4665404032431297
317440,280.16142788,543.0380089508166,17.284846809183477
319488,287.98282814000004,537.5572016312499,38.40845464875022
321536,265.08665388,512.3532935687185,17.82001419128136
323584,196.5344925,280.5881342678569,112.48085073214308
325632,198.68905857,275.9324022414254,121.44571489857456
327680,216.11762912,297.3578327878062,134.8774254521938
329728,236.58920141,338.94448858728487,134.2339142327151
331776,363.14436154,707.0225322569285,19.266190823071497
333824,292.42732639999997,549.0479350099585,35.80671779004149
335872,267.26845635,538.9117694008,-4.374856700799967
337920,326.69178043999995,670.78079255946,-17.397231679460106
339968,338.65260839,679.538569231192,-2.2333524511919336
342016,323.90748917,621.4437582366974,26.371220103302676
344064,282.16406685,545.5912677341262,18.736865965873733
346112,304.39107507999995,601.3735037736848,7.408646386315127
348160,303.3058416100001,586.0181852292573,20.59349799074289
350208,259.05033923,516.9326435142788,1.1680349457212742
352256,260.27685799999995,519.7114452841085,0.8422707158914022
354304,265.83007351,523.8078125787642,7.852334441235769
356352,271.4036565,529.8824017041795,12.92491129582055
358400,267.1187941,523.6220212135522,10.615566986447845
360448,249.23555876999998,514.1888101421013,-15.717692602101323
362496,252.87082826999995,515.6501898115945,-9.908533271594592
364544,261.15955639,516.0093863828465,6.3097263971533835
366592,350.62625772999996,681.7333740987556,19.519141361244408
368640,327.27579248999996,674.4655411883252,-19.91395620832526
370688,329.46006127,667.8628846264577,-8.94276208645772
372736,277.30246096,536.3874681201412,18.2174537998589
374784,254.70862433000002,510.96056463014065,-1.5433159701406112
376832,251.38089112000003,508.58719122961736,-5.82540898961733
378880,256.81225041000005,513.9514861546309,-0.3269853346308196
380928,285.95996254,542.7016112816791,29.218313798320935
382976,283.37078225,536.4631812282303,30.27838327176977
385024,258.0871498,517.353570234787,-1.1792706347868602
387072,310.22899257999995,591.875820759388,28.582164400611816
389120,259.42406844999994,516.9908086761116,1.8573282238882598
391168,253.71446348,511.03437273340126,-3.605445773401243
393216,254.01859695,511.8223398896521,-3.7851459896521362
395264,264.20928146,519.3785561771971,9.040006742802916
397312,265.44857261,519.5773415725387,11.319803647461356
399360,270.61072432,523.066763094726,18.154685545273992
401408,276.28776091,530.8853721730777,21.690149646922265
403456,289.26278801999996,543.2935586834185,35.23201735658148
405504,281.35189991,535.0289718182865,27.67482800171345
407552,283.04136337000006,538.014811928527,28.067914811473088
409600,288.30996730000004,545.0571943092757,31.562740290724435
411648,288.97251412,547.5765983804558,30.368429859544165
413696,304.50291145,594.077299417668,14.928523482331968
415744,304.32700915,602.9554786894048,5.698539610595162
417792,220.70746431000003,419.8759302593369,21.538998360663186
419840,228.80129447,445.2535041784432,12.349084761556753
421888,235.66899322,421.58201377997074,49.75597266002927
423936,237.26619133999998,467.7103879972085,6.821994682791484
425984,216.25846375999998,423.5396969438982,8.977230576101732
428032,216.69775805,397.95438670781346,35.441129392186525
430080,214.32259815999996,375.8868517636681,52.75834455633179
432128,261.05240116000004,529.9504881405758,-7.845685820575682
434176,259.78786226,526.32458493428,-6.748860414279932
436224,176.10367660999998,287.3891565596249,64.81819666037505
438272,166.95012588999998,266.35114702991643,67.54910475008356
440320,163.65148505000002,265.2972625896433,62.00570751035674
442368,181.74342203999998,297.3183650798423,66.16847900015767
444416,173.17520002,278.12382552656214,68.22657451343787
446464,177.85502334,273.313931897758,82.39611478224204
448512,240.95522468000004,504.9014114460151,-22.990962086015003
450560,252.00534718,522.2873466147569,-18.27665225475687
452608,262.93087314999997,529.9212961431379,-4.059549843137916
454656,264.91855133,534.5707102898255,-4.7336076298253715
456704,257.37588399000003,522.4963582216083,-7.74459024160825
458752,247.75742933,456.65999087138925,38.85486778861079
460800,299.84117593999997,557.4883085235354,42.19404335646453
462848,285.95190379,589.6914730155488,-17.787665435548718
464896,239.23616439999995,503.56032144850985,-25.087992648509953
466944,288.03110919000005,585.8264212622144,-9.76420288221425
468992,271.86344053999994,538.7470942758943,4.979786804105629
471040,294.9683891799999,555.9359368298399,34.0008415301599
473088,300.06598014,564.5785883953049,35.55337188469508
475136,291.24038225,553.2138943602424,29.2668701397576
477184,296.22283589999995,550.2735685675243,42.172103232475536
479232,352.08210273000003,688.6263343080695,15.537871151930574
481280,341.66919359999997,677.440200021296,5.898187178703836
483328,340.4431605,681.7457797785402,-0.8594587785402155
485376,342.70647769,686.0872756730067,-0.6743202930067582
487424,336.89860980000003,681.3475533483343,-7.550333748334197
489472,344.05653311000003,686.7525078154563,1.3605584045438377
491520,338.47287091,682.8954035705339,-5.949661750533892
493568,330.49163752999993,686.164523708671,-25.181248648671158
495616,337.80612314999996,688.0330969143868,-12.420850614386836
497664,311.69784323,666.4954418305554,-43.099755370555386
499712,307.44854449,662.8227028840051,-47.92561390400505
501760,261.00950173,525.5163341117682,-3.4973306517680953
503808,258.03144061,523.0621040657123,-6.999222845712325
505856,272.22390018,534.4455557713379,10.002244588662052
507904,278.50016837,548.0360291327002,8.964307607299872
509952,319.04088671,674.6345505526011,-36.552777132601136
512000,311.36151546,665.8479254703279,-43.12489455032795
514048,305.51638472,654.9599895718748,-43.927220131874776
516096,304.17921892000004,655.4132958283399,-47.05485798833979
518144,310.34524135000004,654.9045747948783,-34.214092094878254
520192,314.04843638,657.0470760625647,-28.950203302564603
522240,326.64836698,667.4450592673737,-14.148325307373739
524288,254.60175050000004,521.9369903606531,-12.733489360653039
526336,235.46654744000003,500.315850914395,-29.382756034394987
528384,241.17364452,503.17480700566466,-20.82751796566467
530432,235.94025117,497.61530187451825,-25.73479953451823
532480,232.72692972,494.89245631054393,-29.43859687054396
534528,271.12381581,543.0852433682151,-0.8376117482150676
536576,306.1305719,657.172323607281,-44.91117980728097
538624,315.22377406999993,660.436326304186,-29.988778164186044
540672,318.96617428999997,667.7273407299289,-29.79499214992893
542720,325.48246173999996,674.1363591730994,-23.171435693099454
544768,251.20661850000002,516.1066966238426,-13.693459623842529
546816,244.58123396000002,506.4283954915722,-17.26592757157215
548864,248.46924001000002,508.95271035946416,-12.01423033946412
550912,278.65972888,577.7075498550026,-20.388092095002662
552960,317.44022144,662.3380912679739,-27.457648387973904
555008,289.58557762,644.3728029316671,-65.20164769166712
557056,297.62966704,645.3525896825993,-50.0932556025993
559104,316.60546611,658.5410635073792,-25.330131287379174
561152,314.88829324999995,655.8640551074789,-26.08746860747891
563200,331.39572401,673.5326849473049,-10.74123692730501
565248,339.02671204,679.7408529115498,-1.6874288315498234
567296,402.72832174999996,788.5764595341784,16.880183965821516
569344,337.84222214,640.4598205148175,35.22462376518257
571392,350.0142993,672.7392516537577,27.289346946242233
573440,338.47797589,666.4146162645692,10.541335515430774
575488,358.16371096,681.3048781704057,35.02254374959432
577536,360.01869692,692.3174739769456,27.719919863054486
579584,270.60134841,521.0049813423682,20.197715477631903
581632,259.44120582,513.6249004089672,5.257511231032794
583680,273.40690534000004,534.8050767109091,12.008733969090883
585728,362.35204365,695.8987027782766,28.80538452172334
587776,352.08222220000005,666.069105069295,38.09533933070509
589824,312.36481711000005,581.2527937434662,43.47684047653388
591872,292.52069012000004,545.8590241697115,39.18235607028865
593920,310.38854356,555.8101096975383,64.96697742246175
595968,423.22396319999996,805.4285057995412,41.01942060045877
598016,292.0674019,532.3602371781835,51.774566621816405
600064,231.69609051999996,352.65804626555956,110.73413477444036
602112,232.70682722,343.2104099822403,122.20324445775971
604160,251.24812631999998,380.55301167688737,121.9432409631126
606208,345.27376305999996,626.6172480812834,63.930278038716494
608256,333.83913624999997,606.4502990987451,61.227973401254815
610304,343.68400440999994,624.9620025975804,62.40600622241948
612352,334.28953923999995,681.7816123678717,-13.202533887871766
614400,295.18548836,587.5681132127694,2.8028635072306542
616448,298.17027798000004,582.2113858980424,14.129170061957666
618496,378.95702388999996,685.0328382850007,72.88120949499915
620544,251.00160605000002,530.0004280085195,-27.997215908519422
622592,226.96545837999997,500.9195720597763,-46.98865529977638
624640,249.03226960999996,524.2676825156874,-26.203143295687482
626688,309.65857827,628.3579335219888,-9.040776981988813
628736,257.42590454000003,524.4124721880349,-9.560663108034873
630784,273.64732003000006,531.3719186267128,15.922721433287222
632832,287.81389902,543.7470467186546,31.8807513213454
634880,276.72082291000004,545.6310825810785,7.810563238921532
636928,248.11825956,516.6526185444093,-20.416099424409254
638976,248.99851049999998,514.2582222085343,-16.261201208534345
641024,250.26330980000003,510.8553521983731,-10.32873259837308
643072,327.93823241,678.3106398884629,-22.434175068462935
645120,357.60282354,695.9420525717646,19.263594508235258
647168,284.08773442000006,560.2807100867211,7.894758753279007
649216,265.37182062,524.4393888297627,6.304252410237268
651264,266.29949544,547.9443510105023,-15.345360130502229
653312,266.65931832000007,547.0761322486113,-13.75749560861118
655360,283.27382980999994,572.3438328325333,-5.796173212533347
657408,301.58103193,600.5889127869332,2.5731510730667537
659456,298.08714128,575.5522965478999,20.621986012100194
661504,294.42153891,579.4365938725377,9.406483947462277
663552,338.82204851,681.6038778177391,-3.9597807977390858
665600,320.61678044,651.5798579772363,-10.346297097236231
667648,281.06232427,563.2535918674208,-1.1289433274208704
669696,342.53637701,696.3542138318911,-11.281459811891068
671744,342.0990870299999,699.5351535087252,-15.336979448725458
673792,357.34639576,713.286503699695,1.4062878203049536
675840,289.11711162000006,550.0134053928442,28.2208178471559
677888,316.8708902,581.6930731988739,52.048707201126206
679936,374.08756967,703.723079059886,44.45206028011398
681984,359.23330589,675.4415456149918,43.025066165008184
684032,371.5779683,692.6689874728245,50.48694912717548
686080,380.48995477999995,745.3368546695117,15.643054890488258
688128,389.18078407999997,790.1977573940112,-11.836189234011272
690176,357.50485023,722.7355360442749,-7.725835584274932
692224,340.23753234,677.4719355961565,3.003129083843419
694272,342.38129641,694.2179945359774,-9.455401715977416
696320,286.93603229999997,475.19040579313275,98.68165880686718
698368,269.35118216,463.4400398567608,75.2623244632392
700416,259.93460254,429.78619277456596,90.08301230543404
702464,204.66785697999998,315.0499400323928,94.28577392760717
704512,279.42176191000004,543.4100943816966,15.433429438303449
706560,211.07913460999998,330.8503832588334,91.30788596116659
708608,250.50016266000006,515.2634899675336,-14.263164647533415
710656,173.16250416,256.40885361847677,89.91615470152323
712704,193.20866639000002,290.464413252039,95.95291952796106
714752,203.42748780999997,299.3298965200664,107.52507909993354
716800,272.6780730000001,493.635874922075,51.72027107792519
718848,326.30774948,631.3919656369268,21.223533323073184
720896,312.18038090000005,590.3322335594345,34.028528240565606
722944,249.99464902999998,430.805820420885,69.18347763911493
724992,223.04062104,366.0720708629947,80.00917121700527
727040,220.91295624999998,360.1125850410443,81.71332745895563
729088,212.77921873,365.8932393069982,59.66519815300174
731136,220.00420968999998,376.70063251261325,63.30778686738671
733184,335.51362530000006,678.2188314248269,-7.191580824826872
735232,277.19859786,561.9597455430505,-7.562549823050517
737280,269.46696233,533.1247559985816,5.8091686614184255
739328,322.86945763,614.6966059849846,31.04230927501544
741376,340.39413439000003,682.5790753871075,-1.79080660710747
743424,284.52844754,558.3182448254041,10.738650254595882
745472,316.55692029999994,648.4978368286693,-15.383996228669332
747520,324.40032829999996,674.8145125766538,-26.013855976653872
749568,326.63878803,675.4064308360792,-22.12885477607915
751616,331.2360714300001,676.1763349534776,-13.704192093477502
753664,334.37843033999997,676.7320922629566,-7.975231582956667
755712,341.89670291000004,684.9758844576008,-1.1824786376007523
757760,334.31060711,682.260999492163,-13.639785272163067
759808,332.1490274199999,684.4984165670102,-20.200361727010318
761856,323.78595516999997,679.8946746521922,-32.32276431219225
763904,332.14242636,679.1385098505525,-14.853657130552506
765952,332.8949951000001,678.237553480833,-12.447563280832867
768000,340.45375531,674.788007277514,6.119503342485984
770048,282.17359789999995,535.886843268698,28.46035253130185
772096,273.93935239999996,527.7074428000269,20.17126199997307
774144,288.13515771,539.2677681730316,37.002547246968334
776192,344.70064850999995,654.4764231486556,34.92487387134423
778240,307.60779408999997,573.4995198889544,41.71606829104559
780288,299.30792678,562.3156377182722,36.30021584172778
782336,298.50236383999993,563.651823819813,33.35290386018693
784384,363.81094915999995,702.8945133138723,24.72738500612769
786432,302.07664446,560.4179427661581,43.73534615384193
788480,305.75627491,562.7025604087664,48.80998941123357
790528,383.67696128999995,702.7038510355953,64.65007154440457
792576,321.49000511,568.9289597563063,74.05105046369377
794624,399.52560220000004,741.4038341730522,57.64737022694783
796672,469.1395912,836.0603675404218,102.21881485957823
798720,408.25210114,711.473980807607,105.03022147239301
800768,486.73790363000006,841.9856114457302,131.49019581426984
802816,435.40637125,760.4243528274349,110.3883896725651
804864,401.35536606,727.4861430086472,75.22458911135277
806912,439.12748037,747.0449554688424,131.21000527115757
808960,435.48544187000005,748.8692929562657,122.10159078373442
811008,484.05127458999993,825.2914312538237,142.81111792617617
813056,529.6661923,894.6505884322809,164.6817961677192
815104,529.14296275,888.995036094313,169.29088940568698
817152,478.66577455999993,812.3489799952107,144.98256912478917
819200,480.58863887999996,800.344172266954,160.83310549304593
821248,450.40505170999995,788.8695359294476,111.94056749055233
823296,387.38077889000004,699.8688872851383,74.89267049486182
825344,377.44438455,690.6981589211737,64.19061017882638
827392,447.4657259299999,799.3338107335911,95.59764112640869
829440,401.8963385,718.7121477291885,85.08052927081161
831488,414.0209406,735.7141780168852,92.32770318311492
833536,397.42114485,716.7659375077783,78.07635219222169
835584,375.11589958999997,702.298145834501,47.9336533454989
837632,441.51972923000005,778.6763188562002,104.36313960379994
839680,529.34714081,925.9205777079709,132.7737039120292
841728,525.0001781899999,924.2562615521222,125.74409482787775
843776,474.66552988,834.7034060768419,114.62765368315814
845824,467.92112155000007,836.0980494753512,99.74419362464886
847872,476.99816912000006,849.8044426139077,104.19189562609245
849920,528.26517119,923.1991580062875,133.33118437371263
851968,525.38017018,923.4068697615285,127.35347059847157
854016,530.8929112399999,928.4887065974117,133.29711588258812
856064,413.76535041999995,737.5016578357638,90.02904300423609
858112,401.20093522,725.245453241658,77.15641719834213
860160,332.6534047,578.3117224170553,86.99508698294477
862208,313.9721743,529.4173448775257,98.52700372247432
864256,241.15054611,341.0104390196276,141.2906532003724
866304,244.40047181999998,339.7039415695348,149.09700207046518
868352,262.24565755,376.8142796272809,147.67703547271907
870400,333.47255458999996,599.9409299395015,67.00417924049839
872448,314.73726946,555.73214830034,73.74239061965994
874496,416.48812977999995,736.7608873236504,96.21537223634954
876544,479.45502639000006,825.4940337816233,133.41601899837673
878592,403.09972035,701.2857464963098,104.91369420369017
880640,386.88414427,653.0210145837857,120.7472739562142
882688,460.83797918,815.604011090642,106.07194726935796
884736,459.3418823600001,816.089947376802,102.59381734319817
886784,465.98170147999997,823.9808787257432,107.98252423425674
888832,437.4577981899999,782.4524972610207,92.46309911897913
890880,485.59489625000003,841.0402931185786,130.1494993814215
892928,495.9933885899999,859.4347602308795,132.55201694912023
894976,467.21017695,819.9845906987568,114.43576320124322
897024,462.1441595300001,820.5102812024285,103.77803785757169
899072,437.66188611999996,763.3105437029753,112.01322853702459
901120,471.24673012000005,838.5694438654241,103.92401637457596
903168,427.21904369999993,732.5593482573527,121.87873914264719
905216,388.78630589999995,666.4874816220077,111.08513017799214
907264,521.0091345099999,902.8450733034022,139.17319571659755
909312,474.35106340999994,832.2959527637622,116.40617405623772
911360,466.59367171,816.7088699580443,116.47847346195573
913408,478.79974243999993,837.3719674460948,120.22751743390506
915456,463.45081431,805.1968113417813,121.70481727821863
917504,434.13966353999996,745.4713983164468,122.80792876355315
919552,495.80164086,856.132848329336,135.47043339066408
921600,442.61703645,771.5683536051415,113.66571929485843
923648,452.28388665,789.8267694690471,114.74100383095282
925696,553.57446667,926.992311639722,180.1566217002781
927744,560.00302402,941.3158131178741,178.6902349221259
929792,553.46379645,931.0935790594709,175.8340138405291
931840,586.47259997,983.8774800597569,189.06771988024315
933888,591.2772906399999,986.3923965342627,196.16218474573714
935936,581.9911990399999,975.7270114674532,188.2553866125466
937984,571.0266103,957.0023475248006,185.05087307519943
940032,511.71880177,875.3924769468305,148.04512659316958
942080,525.5860014199999,881.5307287046023,169.6412741353974
944128,519.85524881,872.0346808003342,167.67581681966584
946176,535.8855072,934.0544006535187,137.71661374648136
948224,537.2021984300001,930.0498719201137,144.35452493988646
950272,504.93632744000007,863.3612448852521,146.51140999474808
952320,407.92966707,726.3677035417325,89.49163059826753
954368,462.03715165000006,813.3016425983355,110.77266070166462
956416,450.71980920000004,794.8550924235844,106.58452597641559
958464,461.43294027,819.6963605872731,103.16951995272689
960512,520.5333337999998,905.2611904293085,135.80547717069112
962560,414.34314194,775.5541656470906,53.13211823290942
964608,402.04055170000004,766.8469934154548,37.234109984545285
966656,430.54563998000003,791.5825386450126,69.5087413149875
968704,457.87380656999994,837.458614427873,78.2889987121269
970752,381.68509607999994,722.1912802585139,41.178911901486
972800,399.36135926,729.4393332934868,69.28338522651313
974848,422.42137377,738.5417899841449,106.30095755585512
976896,394.49840379000005,708.6702571873859,80.3265503926142
978944,417.49206337000004,780.3111072185451,54.67301952145499
980992,392.08687632999994,739.4841365823648,44.68961607763504
983040,426.56182311000003,773.0643033480353,80.05934287196482
985088,446.7678906,805.8243706825847,87.71141051741529
987136,443.03845522,783.386418015029,102.69049242497096
989184,378.9193665,701.3364814637071,56.50225153629299
991232,386.47772390999995,715.0156769963869,57.939770823612946
993280,360.08826446,689.3686142532118,30.80791466678818
995328,430.7251458299999,794.7368940760059,66.71339758399392
997376,424.45949584,772.606101218762,76.31289046123794
999424,431.53016705,760.7496667994558,102.3106673005442


==> figures/Ablation/Advantage/nActionsSamples/32.csv <==
episodes,mean,std_pos,std_neg
1,41.33634875,83.24635401964628,-0.5736565196462848
2048,63.58077870999999,108.12657641034508,19.034981009654906
4096,61.55132166999999,90.3254150406836,32.77722829931639
6144,93.49059463999998,127.32354863608768,59.657640643912295
8192,86.93467328,115.6159599605306,58.253386599469394
10240,80.57925137999999,136.1104405663744,25.048062193625597
12288,75.03214082999999,103.41480973799239,46.64947192200759
14336,67.31295824,83.02853660679475,51.59737987320526
16384,64.77574459000002,80.38524711396039,49.16624206603964
18432,63.906913329999995,78.6238147809234,49.1900118790766
20480,67.15703672000001,85.14897625610189,49.16509718389812
22528,73.11833335,96.87511515619477,49.36155154380523
24576,84.39987654999999,116.83590122630648,51.96385187369351
26624,92.53128410999999,129.81317429525922,55.24939392474076
28672,88.03899880000002,118.71314927294634,57.36484832705369
30720,86.73966385,120.40979382837943,53.06953387162057
32768,113.13404625999999,149.33339834071737,76.93469417928262
34816,124.71497904999998,197.51525554525134,51.91470255474863
36864,136.29202588,192.99919826182565,79.58485349817438
38912,130.71077322,172.7294278523887,88.69211858761128
40960,123.99754635000002,169.72200427174067,78.27308842825936
43008,163.11749247,225.71049778619556,100.52448715380444
45056,182.63952867999996,283.4651487254042,81.81390863459566
47104,173.06896911999996,316.3665320877978,29.771406152202132
49152,223.65920843000004,471.72704839654693,-24.408631536546892
51200,111.77667353000001,161.29544711640716,62.25789994359286
53248,186.30884774999998,304.08277114102515,68.53492435897482
55296,146.87548162000002,220.1888019953555,73.56216124464454
57344,211.05389249,427.099824087001,-4.992039107000977
59392,182.62601753,376.257003885499,-11.004968825498935
61440,169.35706305,281.087467321946,57.626658778053994
63488,200.84693734,341.34819328275546,60.34568139724453
65536,243.79103856999996,519.1285465233308,-31.546469383330873
67584,247.10879856000003,505.41524274264077,-11.19764562264072
69632,197.03300223,380.07789642579746,13.988108034202554
71680,231.32786497,493.3236988577546,-30.667968917754592
73728,335.9342778,674.7918174656904,-2.9232618656903924
75776,229.87365028,413.76467650663756,45.98262405336243
77824,181.80949463000002,348.09689671392005,15.52209254607996
79872,229.10383395999997,485.68009498611946,-27.472427066119508
81920,223.90317278000003,383.20009797875997,64.6062475812401
83968,212.16751706999997,384.9700967597735,39.36493738022642
86016,307.08868219,664.7859707667196,-50.60860638671966
88064,216.51931907,489.37682424647284,-56.33818610647285
90112,251.22365888999994,508.9915314955475,-6.54421371554767
92160,226.97206769,486.091998050082,-32.14786267008205
94208,229.44122910000002,382.85688811001455,76.02557008998551
96256,248.68695114000002,517.9482421896038,-20.574339909603736
98304,168.64999223,273.71920421338723,63.58078024661282
100352,231.00698894,494.4971994457694,-32.48322156576941
102400,265.71121390999997,561.1178026709734,-29.695374850973508
104448,219.27994543999998,413.737684421607,24.822206458392913
106496,161.40086287000003,270.06304743724957,52.738678302750486
108544,218.05437220000005,497.77977850054685,-61.67103410054676
110592,205.61700052,403.2967802843922,7.937220755607825
112640,245.99604250000002,526.1154744800682,-34.12338948006814
114688,224.86669863999995,490.4240370879147,-40.69063980791478
116736,212.15872365000004,486.5971220599929,-62.27967475999279
118784,290.16009318,575.486542190989,4.833644169010995
120832,282.65668010999997,548.6322150334277,16.681145186572223
122880,265.42649051999996,535.4418742725863,-4.588893232586429
124928,224.00988273000002,379.02432170429915,68.9954437557009
126976,236.70573364,510.2503863716339,-36.8389190916339
129024,256.25827477,513.4900505608321,-0.973501020831975
131072,267.07127004000006,546.3531832952161,-12.21064321521601
133120,245.17943369,504.8979830176031,-14.539115637603118
135168,212.42377463000003,390.70269815464655,34.14485110535347
137216,219.67000126999997,490.3593292513825,-51.019326711382604
139264,234.58984688,502.70512668907725,-33.525432929077255
141312,234.07663059,503.61452658294604,-35.461265402946
143360,264.84417695999997,536.5978668778951,-6.9095129578950605
145408,255.59403597000005,528.1060350999988,-16.91796315999875
147456,256.64613238,527.6052453552228,-14.312980595222825
149504,339.94357288000003,673.8641041684393,6.023041591560798
151552,208.53454985000002,380.7854341675967,36.28366553240332
153600,234.38222535999995,501.2004061293155,-32.435955409315625
155648,255.14730020000002,520.122440865489,-9.827840465488975
157696,253.02652926000005,522.6706209116365,-16.617562391636426
159744,252.55760088000002,522.2993841612401,-17.184182401240122
161792,298.77058709,611.491324830972,-13.95015065097192
163840,317.15116026000004,617.2675321576854,17.034788362314657
165888,238.40443601,511.57219707197714,-34.76332505197709
167936,283.88448208,597.0402208741205,-29.271256714120398
169984,308.55900041,666.9422671357089,-49.82426631570888
172032,308.11215159,659.6030840227095,-43.378780842709546
174080,306.46787624,660.2483366607984,-47.31258418079835
176128,313.39584537999997,637.5144645326031,-10.722773772603148
178176,245.00337525,507.13874061291074,-17.1319901129107
180224,324.7181550699999,651.2467462451259,-1.8104361051260298
182272,298.09600402000007,576.9591857992211,19.232822240779058
184320,270.30505426999997,524.8880536308526,15.722054909147346
186368,250.32926060999998,507.6314513470908,-6.972930127090848
188416,185.26738028999998,273.05489619181867,97.4798643881813
190464,190.7104592,294.1243306770059,87.29658772299412
192512,176.64337848,261.6242297856648,91.66252717433521
194560,183.39126478999998,285.5362719953039,81.24625758469605
196608,213.14307253,308.8984335033489,117.38771155665114
198656,305.04575615,578.2819193304348,31.809592969565188
200704,315.49960282999996,607.6024437605216,23.396761899478292
202752,235.20267901000003,506.3587076186916,-35.95334959869152
204800,371.0523497,723.7825344999743,18.322164900025655
206848,331.83458154,629.6234504864977,34.04571259350223
208896,341.88466002,649.9941006372997,33.775219402700316
210944,298.80531639000003,575.8419080045214,21.768724775478574
212992,237.05499327999996,479.67766981282614,-5.5676832528261855
215040,229.75926275,365.24099611760334,94.27752938239664
217088,343.7229841,632.187039552576,55.258928647424
219136,437.62139908999995,817.6712092916617,57.57158888833817
221184,424.84781822,812.1578516985628,37.53778474143718
223232,331.91991845999996,603.4823039973543,60.357532922645646
225280,397.9279336,725.4989882405305,70.35687895946955
227328,287.30602359,540.7918739848847,33.82017319511533
229376,373.94322971,720.1033548011203,27.783104618879804
231424,444.73614802000003,831.7498842230822,57.722411816917884
233472,474.99566426,810.1948699246475,139.7964585953526
235520,486.18942059,859.1918231742179,113.18701800578202
237568,485.06546439000005,855.4346061949287,114.69632258507136
239616,434.39603433000013,822.6350007047711,46.15706795522914
241664,510.91268626,907.135067480506,114.69030503949404
243712,462.7459269600001,845.9556644918677,79.5361894281325
245760,524.3465638,904.3242887294546,144.3688388705454
247808,414.42837072000003,768.4087352179081,60.44800622209192
249856,449.67537082999996,839.7543169113287,59.59642474867121
251904,517.0000252400001,902.8788588873747,131.12119159262556
253952,460.62925164000006,835.0016145887562,86.25688869124394
256000,502.23054792000005,921.7994184731549,82.6616773668452
258048,486.14647654,874.6824811626166,97.61047191738345
260096,442.4753625900001,818.6295057054406,66.32121947455954
262144,458.20719888,834.7709166327388,81.64348112726128
264192,429.35234607,825.5760346755371,33.12865746446283
266240,358.96639299000003,709.492583608406,8.440202371594069
268288,383.0719355,730.3390604510064,35.80481054899366
270336,314.11580999999995,603.2039769605675,25.027643039432405
272384,265.85074814999996,522.4132459337634,9.288250366236525
274432,423.27077741000005,802.4778812749055,44.06367354509456
276480,405.6373569599999,777.2487284903275,34.0259854296724
278528,378.48686628999997,652.3316419524006,104.64209062759937
280576,520.06602628,930.6857476034768,109.44630495652319
282624,389.19173084999994,716.5238494384832,61.8596122615167
284672,403.38752456,744.542038116826,62.233011003173885
286720,392.5508626000001,739.293587917317,45.808137282683106
288768,306.09708493,566.3414238170665,45.85274604293352
290816,297.35732555,556.3076125225674,38.40703857743256
292864,369.63269056000007,708.987891876003,30.277489243997138
294912,270.61936005,462.21384579018206,79.02487430981796
296960,361.52895490000003,700.6894745235688,22.368435276431285
299008,476.33238925999996,876.9622776426152,75.7025008773847
301056,447.79230311000003,842.1329772632355,53.45162895676464
303104,363.28288884999995,659.1953308904142,67.3704468095857
305152,392.06019359000004,703.6841070481246,80.43628013187544
307200,504.2021086600001,934.3994765594954,74.00474076050477
309248,539.24039011,955.2522958771378,123.2284843428622
311296,339.10352467,649.0508241666503,29.156225173349696
313344,507.12754728,897.2697809092645,116.98531365073552
315392,521.56866613,937.6501132473417,105.48721901265833
317440,521.96338688,941.2959037481489,102.63087001185119
319488,502.07732056000003,924.3342426344755,79.8203984855246
321536,483.69735806999995,873.4284054277528,93.96631071224715
323584,518.45084726,914.9233364530586,121.9783580669415
325632,484.8998919399999,878.5679237114801,91.23186016851969
327680,458.90693256,825.7094602379555,92.10440488204455
329728,444.62255560999995,822.708287787927,66.53682343207294
331776,440.84640601,835.2643581080949,46.42845391190514
333824,362.0089741400001,698.5930274404645,25.424920839535673
335872,471.72672213999994,867.3213553512558,76.13208892874411
337920,394.39839037,734.7428145454463,54.05396619455371
339968,400.4094573699999,745.073881922239,55.74503281776077
342016,345.84728579,606.5679488408646,85.12662273913548
344064,449.99017451,823.4396713914409,76.54067762855897
346112,390.75212573000005,722.4632365556831,59.04101490431691
348160,442.30894644,818.4552603009263,66.16263257907377
350208,500.71211266,919.0696520287426,82.35457329125745
352256,493.45312905000003,929.9168407297745,56.98941737022551
354304,414.09306043000004,764.5631385347083,63.62298232529173
356352,472.17343106,859.3923476288832,84.95451449111681
358400,374.24764569,722.0377700594452,26.45752132055486
360448,449.34112713,797.7674709061864,100.91478335381362
362496,461.61535101,834.426805093319,88.80389692668092
364544,456.8956645099999,828.8615722497038,84.92975677029602
366592,441.05090772999995,823.7904262427405,58.31138921725943
368640,460.07481892,828.3219813927134,91.82765644728659
370688,422.56840547000013,810.7242476775548,34.41256326244542
372736,349.25594263000005,673.0238506596651,25.488034600335027
374784,297.79810882000004,544.9084289254444,50.687788714555694
376832,349.59096171000004,683.0383627473876,16.143560672612466
378880,413.27236668000006,814.3321856636414,12.212547696358627
380928,351.38474708,640.5634239166877,62.20607024331224
382976,286.18765135999996,539.9166145451726,32.45868817482733
385024,441.01316302,787.7038427570017,94.32248328299829
387072,518.63673061,920.8731115402907,116.40034967970922
389120,392.83760357,712.5140670796366,73.16114006036338
391168,387.12981118000005,708.6493479027779,65.61027445722215
393216,383.82092315,703.7438353340629,63.89801096593709
395264,452.20056562,818.1844181419231,86.21671309807692
397312,465.57217716,832.4985378454921,98.64581647450791
399360,480.06157986000005,832.0976105606919,128.02554915930824
401408,455.19271563,771.9599771922879,138.4254540677121
403456,455.20728499999996,788.3139850695034,122.10058493049655
405504,514.76605409,866.327214360299,163.2048938197011
407552,547.44447788,886.2782587343124,208.61069702568767
409600,521.6442348899999,869.9061615432663,173.38230823673342
411648,489.41846262,846.3991580864797,132.43776715352033
413696,551.07829754,883.3435502002123,218.81304487978758
415744,612.10498403,963.0820821477902,261.12788591220976
417792,539.38757008,866.6008951788136,212.17424498118646
419840,442.79324276,788.1228663951099,97.46361912489004
421888,421.78760922000004,737.5183203318502,106.05689810814982
423936,380.11673758000006,712.3750312475732,47.85844391242688
425984,393.19202243999996,728.1326591020202,58.251385777979806
428032,368.25319698000004,706.5567053560634,29.949688603936693
430080,418.50077991999996,745.2796217239743,91.72193811602568
432128,465.7578826000001,777.2723678287034,154.24339737129668
434176,477.4460584399999,776.5207371664777,178.37137971352206
436224,580.6930783800001,980.3391832850859,181.04697347491418
438272,441.7907640799999,816.2383719889118,67.34315617108803
440320,418.69800354000006,753.0870309906059,84.30897608939432
442368,506.70049318,893.9508867343947,119.45009962560539
444416,449.06713138000003,797.828474063007,100.30578869699303
446464,490.0785177899999,836.952640785839,143.20439479416086
448512,624.4362260300002,992.3776220584948,256.4948300015055
450560,463.24118085,779.4283685734449,147.0539931265551
452608,440.54505202,739.1090368216081,141.9810672183919
454656,543.8291341899999,921.750794507085,165.90747387291486
456704,479.42428903000007,855.6199285752555,103.22864948474466
458752,477.95137895,855.1565017799635,100.74625612003655
460800,520.73252633,938.1744150986669,103.2906375613332
462848,402.8250881700001,748.5349969696115,57.11517937038872
464896,564.6207915,1002.6122877360767,126.62929526392332
466944,470.81031077,822.8881143878621,118.73250715213794
468992,470.60324654000004,818.1631197672102,123.04337331278992
471040,441.2860990000001,790.3709328925088,92.20126510749134
473088,547.69526499,962.9816461738474,132.40888380615274
475136,518.5630742899999,902.5136212776392,134.61252730236066
477184,572.64211579,968.4247612143266,176.85947036567347
479232,488.26674387,826.9279705444317,149.60551719556844
481280,472.74106434,858.563985967337,86.91814271266304
483328,432.50754133,819.2499338852203,45.765148774779675
485376,496.4154416900001,906.3883058914104,86.44257748858979
487424,462.64535681999996,841.3686280317283,83.92208560827157
489472,371.47793925999997,707.1121189724524,35.843759547547506
491520,477.46357737000005,845.1542843792865,109.77287036071351
493568,459.01263789999996,855.4863492810248,62.53892651897513
495616,344.88292810999997,624.6768849637864,65.08897125621354
497664,505.18457919000014,893.7551290578942,116.61402932210603
499712,399.29224060000007,738.9879448452938,59.59653635470636
501760,405.14378372,740.7471535725857,69.54041386741426
503808,380.50308999000003,720.0958636485564,40.91031633144377
505856,301.49539971999997,599.2419117159418,3.748887724058136
507904,309.44159142,599.1486222831384,19.734560556861652
509952,281.99594238,543.9176114076245,20.074273352375485
512000,313.30978113000003,603.6275475030858,22.992014756914273
514048,418.93844247,774.4201139777582,63.45677096224176
516096,398.11733246,768.8170771295142,27.41758779048581
518144,355.46479321,718.5476345313173,-7.6180481113172505
520192,359.5944266099999,703.8492176617576,15.339635558242264
522240,417.24437952,801.1654235145218,33.323335525478285
524288,355.55149253,715.0103308737224,-3.9073458137223724
526336,397.61957641999993,808.3497929037251,-13.110640063725214
528384,329.31817576000003,671.5448192707586,-12.908467750758518
530432,425.2491480900001,828.174193569885,22.324102610115233
532480,460.39549019000003,864.9185720350353,55.87240834496481
534528,378.61674604,723.5086232745077,33.72486880549229
536576,296.23513361,562.2516609680667,30.218606251933295
538624,357.43659998999993,670.4659163840818,44.407283595918045
540672,274.07508157,553.1098630715243,-4.959699931524256
542720,313.80759593999994,674.6526979743916,-47.03750609439169
544768,372.31800272000004,727.388645424297,17.247360015703123
546816,523.95005803,947.0709873240255,100.82912873597462
548864,575.9447516299999,1013.2258945224635,138.66360873753632
550912,585.1723613099999,1017.5760552975762,152.76866732242365
552960,498.51122623000003,928.6388821992797,68.38357026072038
555008,459.68187679999994,908.0309536069169,11.332799993082915
557056,437.13707859,856.2537571608345,18.02040001916538
559104,562.5317933,975.9697142997525,149.09387230024748
561152,535.4789260299999,947.4703398668771,123.48751219312271
563200,442.83575427000005,810.063322998202,75.60818554179815
565248,503.15341094999997,899.6277809621295,106.67904093787047
567296,508.39114458999995,881.8539788200351,134.92831035996477
569344,489.9513464799999,858.7493503017854,121.1533426582144
571392,397.31263223,714.0729357660301,80.55232869396991
573440,487.85878952,874.5977945452603,101.11978449473975
575488,524.37288187,895.2735426350496,153.4722211049504
577536,534.8598925200001,912.4460629492381,157.27372209076213
579584,552.58165451,951.3979418117862,153.7653672082139
581632,495.75526778999995,875.285971943629,116.22456363637099
583680,595.91144193,1011.8591369192698,179.9637469407303
585728,616.91211905,1035.926277183025,197.89796091697502
587776,512.12691036,888.0799784087861,136.1738423112139
589824,465.96929754,827.6617936998621,104.27680138013795
591872,560.2785945200001,975.7819708098093,144.77521823019083
593920,446.64671391,852.6176987630079,40.67572905699217
595968,240.84362642000002,451.3533790781627,30.333873761837367
598016,282.6394847,571.7045280190055,-6.425558619005471
600064,348.95177815,691.9146136832669,5.988942616733084
602112,481.77664919000006,869.0138615167234,94.5394368632767
604160,591.6342594800001,1025.7777875041684,157.49073145583174
606208,564.68377819,976.8221562897049,152.54540009029512
608256,601.99172901,1037.8531012491194,166.13035677088055
610304,636.8996578500002,1082.578696557004,191.22061914299644
612352,490.4606358700001,892.1899759429504,88.73129579704982
614400,508.4848735100001,897.0838862605835,119.88586075941663
616448,605.7925181200001,982.24133697615,229.34369926385017
618496,588.8616362999999,1025.3906061718894,152.33266642811043
620544,484.32178469,892.7084713981833,75.93509798181668
622592,495.73060417,922.0929686894137,69.36823965058619
624640,537.71968876,964.7705789292727,110.66879859072736
626688,553.30767559,983.0466109645037,123.5687402154964
628736,513.64819924,939.854155628368,87.44224285163216
630784,513.6907193999999,916.5504616112771,110.83097718872267
632832,471.87724677000006,891.048218086203,52.70627545379716
634880,475.7343295899999,861.8019491754947,89.66671000450515
636928,552.1379557800001,951.9435259239988,152.33238563600145
638976,379.8139168000001,711.1137093886391,48.51412421136098
641024,425.8817890099999,782.1208438743581,69.64273414564167
643072,452.57099232,832.7884376132918,72.35354702670827
645120,623.9716821599999,1026.4384068902732,221.50495742972663
647168,611.3613026099999,1011.3236570160743,211.3989482039256
649216,558.01636995,921.5653522667428,194.46738763325726
651264,422.64593682,740.5347266675806,104.75714697241938
653312,411.9387069299999,734.041396301025,89.83601755897485
655360,488.96210207,841.3667137988896,136.5574903411104
657408,572.3491429400001,951.2610143125023,193.43727156749787
659456,547.3281659,930.5295578972335,164.12677390276656
661504,563.84267421,940.4937192582748,187.19162916172525
663552,538.38270111,903.7308532070069,173.03454901299295
665600,567.69717326,964.3396447710554,171.05470174894452
667648,515.5802233799999,930.9466939001712,100.21375285982856
669696,504.68860197000015,928.548215008537,80.8289889314633
671744,378.13304546000006,724.1002035483073,32.165887371692804
673792,379.75231678,715.5825557825983,43.92207777740174
675840,499.8977010300001,923.4850296151222,76.310372444878
677888,536.242176,932.8618614611117,139.6224905388882
679936,521.3094599499999,927.0356056222437,115.58331427775613
681984,447.7508139099999,829.5020252693171,65.99960255068282
684032,470.89021944000007,857.183864549842,84.59657433015809
686080,495.9990710500001,909.7424726161692,82.25566948383101
688128,569.3559387299999,1008.8423833032368,129.86949415676298
690176,587.9199781,1024.2696278578762,151.57032834212373
692224,616.5645532,1036.0232689190007,197.1058374809994
694272,601.61517125,1023.0900699343673,180.1402725656327
696320,521.5644097200001,872.4396221525602,170.68919728743992
698368,560.90561576,945.4009999791772,176.41023154082296
700416,545.939295,919.8241712212043,172.05441877879576
702464,612.73461723,1012.1497819863392,213.31945247366082
704512,634.1912074599999,1025.5172919607157,242.86512295928395
706560,478.91116266999995,843.8695367956295,113.95278854437038
708608,436.6535179300001,789.3766181383309,83.9304177216693
710656,492.9039388099999,836.3641813496407,149.44369627035906
712704,533.0526707099999,899.2442876310281,166.8610537889718
714752,694.51548114,1094.4277942528715,294.6031680271284
716800,690.6508043199999,1089.3153701874285,291.9862384525713
718848,692.5633081200001,1083.6317699892124,301.49484625078776
720896,708.2312766,1101.0428808000465,315.41967239995336
722944,660.5919682,1032.0449471965958,289.1389892034043
724992,657.50376362,1023.6821781951352,291.32534904486477
727040,696.10185604,1052.09811334106,340.10559873894
729088,723.8317928999999,1105.048128449977,342.6154573500227
731136,701.50152815,1090.14745552988,312.85560077011985
733184,705.8262826799998,1094.5591721618987,317.093393198101
735232,650.58702633,1043.61568676341,257.5583658965899
737280,736.3950652599999,1114.925505961292,357.864624558708
739328,728.0987241900001,1103.9660079878954,352.2314403921048
741376,716.2620951700001,1092.5920439025674,339.93214643743266
743424,704.9685662899999,1086.161160736363,323.77597184363697
745472,737.1142830199999,1134.425481627321,339.8030844126789
747520,709.93681772,1090.8794397574015,328.99419568259856
749568,756.47342128,1139.560479064403,373.3863634955972
751616,718.9934775,1101.393604436162,336.5933505638382
753664,679.41352956,1053.5778044537738,305.2492546662264
755712,687.47553719,1085.7927487806737,289.1583255993261
757760,688.8120528000002,1080.1193640023184,297.5047415976819
759808,678.0305524400001,1071.873790432547,284.1873144474533
761856,631.02309999,1026.6405105319805,235.40568944801964
763904,574.67611838,945.4651069054054,203.88712985459472
765952,660.8613466700001,1046.3795657810074,275.3431275589929
768000,693.13796339,1081.4295999440633,304.8463268359367
770048,703.7908390100001,1079.5528012854281,328.0288767345721
772096,761.0830116200001,1133.4833994391638,388.6826238008363
774144,771.76281299,1130.668832066061,412.85679391393904
776192,764.9001781200002,1113.2963476555747,416.5040085844257
778240,758.49430779,1093.9273977359014,423.0612178440986
780288,657.9473569199998,1008.62911757392,307.26559626607974
782336,674.8698454700001,1014.249387894627,335.49030304537314
784384,701.4901924999999,1077.9863480904005,324.99403690959934
786432,730.5826802099999,1098.9213474283674,362.2440129916325
788480,746.7282567,1127.7303174886151,365.7261959113848
790528,765.8430191,1140.2048869165685,391.4811512834315
792576,703.897699,1094.3434833703182,313.4519146296819
794624,646.4686222600001,1024.3851672939895,268.5520772260107
796672,626.8090757,1006.3505627610043,247.26758863899573
798720,633.3462948600001,1021.3621797566584,245.3304099633417
800768,615.17585054,1016.1716115793962,214.1800895006039
802816,595.9098516,1019.2707785832451,172.5489246167549
804864,669.97685128,1086.154415059727,253.79928750027318
806912,666.80900532,1083.6933819425635,249.9246286974364
808960,669.9927913999999,1082.6528331945447,257.33274960545504
811008,685.37858624,1085.0280466478002,285.72912583219966
813056,647.10217353,1022.4689486337554,271.73539842624444
815104,686.1203635200001,1075.3975879200023,296.8431391199979
817152,694.3653547,1086.3422417056797,302.38846769432024
819200,702.1696751799999,1095.2438953712963,309.09545498870347
821248,708.49334707,1094.947819415735,322.038874724265
823296,664.48090858,1062.154440061212,266.8073770987879
825344,660.68898138,1035.8232992543576,285.5546635056423
827392,644.2056493,1029.0292614203747,259.3820371796253
829440,642.20497317,1029.603277924957,254.80666841504313
831488,615.1018681200001,1016.8279683576003,213.37576788239983
833536,583.66335899,980.3970746029263,186.92964337707372
835584,621.9489908600001,1013.638126855729,230.25985486427123
837632,586.3795946900001,992.9742621330507,179.78492724694945
839680,529.25538952,928.05890682627,130.45187221373004
841728,529.7965756,929.8620669588556,129.7310842411444
843776,554.9923378999999,937.9263483421048,172.05832745789507
845824,554.08702737,940.9938840466705,167.1801706933295
847872,506.83148831000005,858.0025333784595,155.6604432415407
849920,502.56657712,852.7904511254488,152.3427031145511
851968,510.44327101,869.7582015736666,151.1283404463333
854016,502.21724676,841.567183609,162.867309911
856064,554.06047955,877.1053790095042,231.01558009049575
858112,602.67466656,964.4372185481536,240.9121145718463
860160,612.98531851,960.6993181733203,265.2713188466796
862208,595.9297595800001,960.0509941060151,231.80852505398514
864256,642.64365017,1024.9723504174399,260.31494992256006
866304,642.36423317,1022.1909199475151,262.537546392485
868352,607.6441444199999,997.9023123088758,217.3859765311239
870400,534.6009734300001,934.4977559605038,134.70419089949633
872448,510.84086020999996,868.083722915834,153.59799750416602
874496,524.4125644200001,863.93440380743,184.89072503257012
876544,639.3943716,1013.0683777239535,265.7203654760465
878592,716.8646370499998,1067.8834728996642,365.84580120033553
880640,719.71388156,1060.9097952618058,378.51796785819414
882688,578.8156327300001,938.9029704692573,218.72829499074288
884736,485.3835963799999,834.0381961618905,136.72899659810935
886784,484.64602963999994,843.3252766742705,125.96678260572935
888832,626.9933746599999,1009.6987585892307,244.28799073076902
890880,692.2473509900001,1076.9601563865783,307.5345455934219
892928,592.2837201599999,958.5993144930867,225.9681258269132
894976,570.53331481,931.6274659953117,209.4391636246882
897024,533.43948791,872.4230880712246,194.4558877487754
899072,624.07538903,982.549001464217,265.601776595783
901120,615.50683153,977.6097702267884,253.40389283321161
903168,612.9756254700001,974.3479219699313,251.60332897006873
905216,668.28552614,1009.0116058901511,327.55944638984886
907264,636.69669393,935.2067301233266,338.1866577366735
909312,530.95848648,807.0718844131571,254.84508854684293
911360,485.4828613000001,843.3007212885617,127.66500131143846
913408,568.6992473299999,939.7993340922438,197.59916056775603
915456,644.1414339600001,995.1950802328217,293.0877876871784
917504,581.27900672,953.1789975630847,209.37901587691516
919552,657.6807349,997.0917244137611,318.2697453862388
921600,597.08305547,918.8036164291661,275.3624945108338
923648,635.34441999,979.3571213997616,291.33171858023843
925696,638.04452787,941.8073573536117,334.2816983863884
927744,764.75118374,1067.2224598178836,462.27990766211644
929792,677.1520843,1009.3582868605455,344.9458817394544
931840,684.03840179,1016.4821744865563,351.5946290934436
933888,682.8871514,1023.6383424943067,342.13596030569323
935936,636.85484297,967.3891831155188,306.32050282448125
937984,693.47201881,1018.664156606553,368.2798810134471
940032,662.2871684600001,1006.8350353956796,317.73930152432064
942080,668.13816112,1016.1838387725188,320.0924834674811
944128,664.18753151,991.4784912801383,336.8965717398616
946176,699.5308674300001,1045.0637442840698,353.9979905759303
948224,689.31508465,997.9165809832809,380.71358831671904
950272,802.84940133,1108.4167685415052,497.2820341184948
952320,830.97489849,1130.1535842721737,531.7962127078264
954368,834.69253917,1126.458177219943,542.9269011200571
956416,795.16531292,1073.35130745464,516.97931838536
958464,787.7348426000001,1096.2671010884387,479.20258411156135
960512,738.95732495,1047.9597587578921,429.954891142108
962560,713.03479509,1039.133445020921,386.936145159079
964608,657.3459275,971.1364102363716,343.5554447636285
966656,663.03804171,960.4852500293536,365.5908333906465
968704,661.67146346,957.0115794769915,366.33134744300855
970752,672.00250364,992.947253625681,351.0577536543189
972800,654.66617076,980.4123407576228,328.9200007623772
974848,691.0159196699999,1038.5518985717235,343.4799407682763
976896,696.0768042099999,1043.3002062584105,348.8534021615892
978944,647.95712167,994.4076147601616,301.5066285798384
980992,664.10724253,1017.744340942186,310.47014411781396
983040,751.02447923,1079.8545022490866,422.19445621091336
985088,783.4841849100001,1099.2404619828744,467.72790783712566
987136,761.4464062399999,1088.4344562438255,434.4583562361743
989184,750.52666365,1105.7928352899173,395.2604920100828
991232,713.78603893,1087.5669760988048,340.00510176119514
993280,704.0789247399999,1080.905619158112,327.25223032188796
995328,660.0306167299999,1036.9760756446321,283.0851578153678
997376,725.3210244599999,1104.5521691103563,346.08987980964343
999424,747.5825407200001,1114.4669111453331,380.6981702946672


==> figures/Ablation/Advantage/nActionsSamples/4.csv <==
episodes,mean,std_pos,std_neg
1,43.7949549,86.4971196265426,1.0927901734574093
2048,30.51085786000001,60.52205095055906,0.49966476944095106
4096,98.68856492,182.20541026586574,15.171719574134258
6144,92.60620775999999,163.43160944119742,21.780806078802556
8192,75.04960507,115.00847582637607,35.09073431362392
10240,94.46097271,169.63019770103503,19.291747718964956
12288,78.88412393000002,105.50393522705055,52.26431263294948
14336,78.53425209,97.05378361619864,60.01472056380135
16384,78.26440859,99.64206255097818,56.88675462902182
18432,77.37299257000001,100.10523756368408,54.64074757631593
20480,69.71359494000001,101.59128497463226,37.835904905367755
22528,63.61240345000001,90.70338366563888,36.52142323436114
24576,80.07143511,122.6250062606999,37.51786395930008
26624,73.46792141,126.56673397679357,20.369108843206433
28672,90.21253497000002,148.9191294434915,31.50594049650855
30720,66.14225711,95.27314145711269,37.01137276288732
32768,73.43583853999999,101.10095713049887,45.770719949501114
34816,81.53447838,120.53148217206126,42.537474587938725
36864,95.67812511,158.5796298271493,32.77662039285069
38912,83.21431387999999,133.16107009343057,33.26755766656943
40960,83.04452178000001,137.04475170269632,29.04429185730369
43008,86.17029991999999,136.83761485798013,35.502984982019846
45056,118.3705881,185.26166926121044,51.479506938789584
47104,142.94398854000002,229.49508061921293,56.392896460787114
49152,106.75387934999999,156.8937300995367,56.61402860046329
51200,96.84990314999999,152.64168493027674,41.05812136972323
53248,107.82490944999999,158.76208192670458,56.88773697329542
55296,100.36998486,152.40321552847502,48.336754191525
57344,101.91037402999999,158.9348649026249,44.88588315737509
59392,144.12247202,276.45659233854406,11.788351701455952
61440,85.23878359,137.8315043712192,32.646062808780776
63488,94.03289829999999,167.77990705050217,20.285889549497796
65536,99.64007259999998,187.5975155107708,11.68262968922916
67584,149.8793962,273.69939230707126,26.059400092928726
69632,147.28058807999997,279.810986920407,14.75018923959297
71680,153.16802038999998,333.0605340887974,-26.724493308797435
73728,150.68476016,261.67670326561824,39.69281705438175
75776,203.46429078000003,483.09183545672283,-76.16325389672275
77824,152.62483955,268.5443573331362,36.70532176686382
79872,151.02895945,290.4186872203722,11.639231679627812
81920,123.23847669,232.02197807675026,14.454975303249753
83968,112.58312645999999,200.3818978108202,24.784355109179785
86016,114.34197011,188.67568052740674,40.00825969259327
88064,103.78237929999997,165.60968469121173,41.95507390878823
90112,139.32788353000004,266.2241364896233,12.431630570376797
92160,123.11025161999999,201.68631127526476,44.534191964735214
94208,125.53205116999997,207.63539118187742,43.42871115812254
96256,137.39677129,242.6948487357908,32.09869384420922
98304,100.22001964999998,157.81943707165257,42.62060222834739
100352,136.79372352,261.0627264622349,12.524720577765095
102400,125.53611197000001,197.76959614605389,53.30262779394613
104448,145.81667707,255.44196174158608,36.19139239841391
106496,141.52390825999998,253.36680417354586,29.681012346454125
108544,153.72553635,261.34293625920765,46.108136440792364
110592,175.24047935000002,311.76482083166104,38.71613786833899
112640,113.15763091,173.17541327475368,53.13984854524632
114688,109.62084752999996,168.59657815179256,50.64511690820737
116736,268.76113558000003,545.3638621196292,-7.841590959629116
118784,142.85623442,212.63974049899832,73.07272834100166
120832,143.76297438999998,202.87219911329157,84.65374966670838
122880,143.40674158,275.74944633453237,11.06403682546761
124928,133.2111988,199.84197160101587,66.58042599898413
126976,159.07894793000003,247.7955026968392,70.36239316316083
129024,135.52415037999998,205.26570245642384,65.78259830357612
131072,126.41683995999999,198.88538980694557,53.948290113054426
133120,158.9419293,297.12386787433536,20.759990725664636
135168,157.31493657000001,303.91061860873685,10.719254531263175
137216,144.63323873999997,304.33237720615597,-15.065899726156033
139264,186.47050227,433.72114839295654,-60.78014385295654
141312,194.01680181,407.2361330549426,-19.20252943494262
143360,237.59310502,523.75914252338,-48.57293248337993
145408,187.20882485,350.805301535175,23.61234816482508
147456,190.62024103000005,376.2263533126943,5.01412874730579
149504,224.91214722999993,436.4998381362376,13.324456323762263
151552,196.51336035999998,369.22293669915115,23.80378402084881
153600,170.19583443000002,303.8629992122836,36.52866964771641
155648,175.18162256,323.4385592810852,26.924685838914826
157696,167.03385834,300.44614891596626,33.62156776403373
159744,212.24508135000002,432.01146320266173,-7.521300502661717
161792,247.21736844000003,525.1595349695757,-30.724798089575643
163840,190.11319458,352.64238955698863,27.583999603011392
165888,319.40471398000005,686.8856811939952,-48.07625323399509
167936,193.33655989,354.9070922298267,31.766027550173305
169984,211.85623026000002,431.04645686454535,-7.333996344545341
172032,230.48508561,518.8444169430857,-57.87424572308572
174080,150.19991133000002,292.85530263449334,7.544520025506728
176128,235.75222555,537.4313313509082,-65.9268802509082
178176,256.27694944999996,571.4551014683253,-58.9012025683254
180224,227.03540902999998,519.5223854444762,-65.45156738447622
182272,148.99193157000002,298.1431790530994,-0.15931591309939108
184320,162.34774146,336.7780794576248,-12.082596537624795
186368,229.70377501,528.142057379709,-68.734507359709
188416,176.16944401999996,317.8500793813904,34.488808658609486
190464,206.59321196000002,414.8907718072011,-1.7043478872010098
192512,235.37300090000002,457.80801028234134,12.93799151765873
194560,312.20447993999994,641.3252532147429,-16.916293334743045
196608,225.94756981,415.7814708050136,36.1136688149864
198656,291.7079787800001,596.6104836124646,-13.194526052464482
200704,243.74238458,515.6798538887551,-28.195084728755177
202752,271.69973026,549.6590529369308,-6.259592416930786
204800,293.10025691,571.1968841963995,15.003629623600432
206848,338.64282978999995,632.3137231890778,44.97193639092205
208896,197.81648880999995,451.33017541650867,-55.69719779650876
210944,188.43469155999998,304.9809062581819,71.88847686181805
212992,254.13085846999994,529.1253685827886,-20.863651642788767
215040,269.77407102,553.9256615828278,-14.37751954282777
217088,219.23386106000004,484.3162417817707,-45.84851966177064
219136,194.49273737,325.19327634763937,63.7921983923606
221184,204.29603947,358.4148062841823,50.17727265581769
223232,246.3723301,509.50263095434457,-16.75797075434457
225280,231.68923593999997,500.0481454020495,-36.66967352204952
227328,242.36058046999997,508.6157925415315,-23.894631601531586
229376,256.54498107999996,503.1970609625511,9.892901197448793
231424,256.527016,518.688338011775,-5.634306011775038
233472,311.93267280999993,665.6111972914022,-41.745851671402306
235520,297.8217205,599.2245025279038,-3.5810615279037847
237568,342.76674171,687.4735763688202,-1.9400929488201655
239616,278.6657779,546.6643775812757,10.667178218724302
241664,257.3775094,521.4062261860968,-6.651207386096814
243712,257.15567209,515.8942885983724,-1.5829444183725059
245760,260.98692595,521.5301563423034,0.44369555769657154
247808,267.18324593,530.7920544112712,3.574437448728702
249856,243.36979266999998,507.3429967700734,-20.603411430073436
251904,247.85344369,513.5424195965707,-17.835532216570584
253952,249.05141191,517.6269396114765,-19.52411579147639
256000,251.26815659000005,520.1340849277603,-17.597771747760248
258048,255.37335423000005,522.9024066636085,-12.15569820360841
260096,258.6660412,521.2179301314811,-3.8858477314810784
262144,266.32042451000007,528.2371764427621,4.403672577238069
264192,268.34837172000005,531.2813489217893,5.415394518210746
266240,259.88484449000003,519.2035141121579,0.5661748678421645
268288,267.79852016,529.6779230218644,5.919117298135632
270336,265.47442032000004,524.387190534765,6.561650105235117
272384,271.97658255999994,523.8962100644349,20.056955055565027
274432,279.64324834,539.8979933411507,19.38850333884932
276480,347.82498442,688.0223018363779,7.627667003622207
278528,339.65456529,682.4037796228135,-3.0946490428135576
280576,280.76192074,552.9478385080943,8.576002971905666
282624,319.7768273100001,624.0614184644987,15.49223615550153
284672,344.14095394,680.2799743166602,8.001933563339776
286720,351.80395217,690.2711553505994,13.336748989400519
288768,283.86711306,548.682667666963,19.05155845303699
290816,327.9779532,615.3255385365098,40.630367863490164
292864,356.90946934,693.7945836682536,20.02435501174631
294912,350.57515139000003,690.2835308690521,10.866771910947875
296960,353.17529030000003,690.8633174338097,15.487263166190417
299008,287.57385715,538.9183244720994,36.22938982790063
301056,333.27905344,661.4830010660417,5.0751058139583165
303104,290.83388771999995,551.6977245173905,29.970050922609346
305152,251.25958354999997,414.5487207971694,87.9704463028306
307200,337.29046395,665.9450579406314,8.635869959368563
309248,344.64960767,682.6763782291082,6.622837110891908
311296,330.10137403,616.0536808357504,44.14906722424968
313344,333.82804031999996,669.2587318419348,-1.6026512019348615
315392,327.88169368,664.3869738573003,-8.623586497300323
317440,318.81951016999994,576.170744595036,61.46827574496382
319488,371.04732091,700.9380255030396,41.15661631696037
321536,338.56193241000005,642.9237236482745,34.20014117172559
323584,287.47544460999995,542.071014378501,32.879874841498946
325632,346.31606122000005,687.086500656178,5.545621783822014
327680,313.74530422,602.4414687663236,25.049139673676336
329728,297.44093117,552.3253920163692,42.55647032363083
331776,358.05311253,681.3942327726122,34.711992287387886
333824,300.09080465999995,558.0911499145516,42.090459405448314
335872,289.80978013,546.0710780196814,33.54848224031855
337920,351.17937716,690.626786029292,11.731968290707982
339968,375.87524843,696.4374804636434,55.313016396356545
342016,369.34452133,701.9920881159173,36.696954544082644
344064,364.18553327,687.0517573265904,41.31930921340967
346112,366.46998881,691.815924643836,41.12405297616408
348160,369.30224556999997,691.5816537324732,47.02283740752671
350208,309.14104721,573.1132224517992,45.16887196820079
352256,296.1797487,544.2402950607485,48.11920233925147
354304,330.40323854999997,596.9721815405001,63.83429555949982
356352,322.18495554000003,577.8157754096828,66.55413567031721
358400,378.52275352000004,715.6795746232708,41.36593241672921
360448,374.50584123000004,703.4285941342871,45.58308832571299
362496,364.85992478,699.0821232908638,30.637726269136067
364544,319.46173178,592.4177585927632,46.505704967236795
366592,340.82464783000006,659.2056597906458,22.443635869354296
368640,276.80326374000003,526.494571513239,27.111955966761172
370688,345.17486916999997,683.8821783937442,6.467559946255733
372736,344.99810183,681.4581419166606,8.538061743339426
374784,361.90016864999996,692.3175229108873,31.482814389112605
376832,346.54711991,674.199753774616,18.894486045383985
378880,338.41043634999994,673.0619608601866,3.7589118398133223
380928,353.46746938999996,683.837903084091,23.09703569590897
382976,356.35393072,683.269886516244,29.437974923755917
385024,356.34348093999995,691.9578215453408,20.729140334659064
387072,351.52921075999996,683.4573623851163,19.6010591348836
389120,284.89816444999997,556.2829013277038,13.51342757229611
391168,283.1241337,554.4321017434988,11.816165656501255
393216,293.14224142,571.0606297400204,15.223853099979522
395264,362.98935436,696.3389907362905,29.63971798370943
397312,329.94120166999994,648.0395821455307,11.842821194469138
399360,300.63471138,583.8792957562198,17.39012700378015
401408,339.76921786,685.5839229503886,-6.045487230388517
403456,275.81507966,540.6119204837457,11.018238836254284
405504,313.31771894999997,600.1438984582009,26.49153944179909
407552,300.54506818,580.5532950416501,20.536841318349843
409600,266.13710163,472.97419170939975,59.30001155060032
411648,248.2348398,416.9713910533689,79.4982885466311
413696,306.38304499000003,548.2204525869986,64.54563739300153
415744,241.18252156999998,387.2937110249412,95.07133211505874
417792,262.68149181999996,479.2785711788358,46.084412461164135
419840,236.24139581999998,400.8401650586537,71.64262658134626
421888,304.84052106,571.8993189480243,37.78172317197567
423936,378.40262027,716.0279390823343,40.77730145766566
425984,372.82395016000004,722.9164641161365,22.731436203863666
428032,342.08336666,625.4380937330253,58.72863958697474
430080,387.64234643,729.3238344898459,45.96085837015403
432128,370.71441319999997,699.5515137559154,41.877312644084554
434176,362.22748606,695.4334106729821,29.021561447017916
436224,417.93988737000006,812.2111915678474,23.668583172152637
438272,327.41696821999994,602.6213224967589,52.21261394324091
440320,351.80865783,694.0185849431,9.598730716900036
442368,272.66184002000006,535.3909124431423,9.932767596857843
444416,225.33860228999998,331.3274183566207,119.34978622337928
446464,290.27465208,548.0314577204608,32.5178464395392
448512,301.3320232,574.0621104817428,28.601935918257084
450560,329.52734707,676.3492055995989,-17.294511459598823
452608,389.27733199,766.6684106076991,11.886253372300928
454656,344.01293114999993,686.8434669516345,1.1823953483653895
456704,371.87557946999993,697.8517383514632,45.89942058853677
458752,370.5923099099999,703.0461785847176,38.13844123528219
460800,327.32737994000007,612.2689067697977,42.385853110202504
462848,336.1743359999999,654.4604106699146,17.888261330085243
464896,274.78597675,526.0084812156148,23.56347228438517
466944,343.99888172,684.8604333681121,3.1373300718878454
468992,340.57924638,681.6764274573883,-0.5179346973883412
471040,342.54249874,682.4450416200252,2.6399558599748048
473088,357.64168576000003,700.7254009837679,14.557970536232062
475136,342.23680146,677.0308523770886,7.442750542911369
477184,333.65785481,672.7038322507192,-5.388122630719124
479232,342.5239482,686.7985877308263,-1.7506913308263279
481280,346.55864473,668.6263333530578,24.490956106942292
483328,378.58538712000006,742.0855655213467,15.085208718653462
485376,336.91980449000005,678.5859747707041,-4.746365790704033
487424,341.15215106,684.9267914780606,-2.6224893580606476
489472,358.01669546999995,708.7757800170104,7.257610922989443
491520,346.03089119000003,691.3431997931486,0.7185825868514257
493568,345.9686338,691.1578039855929,0.7794636144072342
495616,358.65148191,715.3316372279087,1.9713265920912022
497664,380.39492875,757.8531038720303,2.936753627969779
499712,340.9596070199999,690.3488585419542,-8.429644501954385
501760,339.23662937000006,684.7479095649453,-6.274650824945184
503808,330.44021727999996,680.751565160062,-19.871130600062145
505856,390.53568289000003,794.2495087238833,-13.178142943883245
507904,328.00774307,678.2180501813268,-22.202564041326866
509952,321.4606795000001,669.6711781686739,-26.749819168673753
512000,326.40083012,675.317131615591,-22.51547137559095
514048,397.46382630999994,803.3039798455752,-8.376327225575267
516096,353.04816330999995,706.9173196538986,-0.8209930338987306
518144,342.96868263,688.7240710959802,-2.7867058359802286
520192,346.72851487,689.8172543076025,3.6397754323975278
522240,396.2900932,791.0968725764535,1.4833138235464958
524288,398.28016571,804.3251433997809,-7.764811979780916
526336,396.68815548000003,803.0744036238864,-9.69809266388637
528384,380.47236461,761.5894654866036,-0.6447362666035588
530432,364.51303482000003,724.0831766921372,4.942892947862958
532480,364.62474031,724.3616464796398,4.8878341403600984
534528,400.43878811999997,804.356634429446,-3.47905818944605
536576,396.80006004000006,793.2980216257505,0.3020984542496308
538624,407.3251297399999,809.072878318912,5.5773811610877715
540672,395.99301658999997,783.4259208726786,8.560112307321333
542720,343.66451363,684.401004544396,2.9280227156040155
544768,352.86459715999996,687.6637105977692,18.065483722230738
546816,355.05629308999994,688.3424331037406,21.77015307625919
548864,370.3985431299999,714.8389216760675,25.95816458393233
550912,341.60435543000006,683.6810842628779,-0.4723734028777926
552960,336.32359656999995,676.9947728767695,-4.34757973676966
555008,343.57933208000003,680.3951981960795,6.7634659639205665
557056,339.83715625,679.2563837835895,0.417928716410529
559104,341.92701722999993,681.3266687758962,2.5273656841036996
561152,346.79602850000003,686.0880181213668,7.50403887863331
563200,339.98400189999995,680.2004708794072,-0.23246707940728584
565248,336.53920963999997,677.3311766694994,-4.252757389499436
567296,347.3637947,687.5384755277584,7.189113872241705
569344,348.19097567999995,687.0142412979113,9.367710062088577
571392,352.73010689,683.8987582951779,21.561455484822147
573440,360.99373905999994,689.0429771508002,32.94450096919962
575488,365.98107174,698.7655762598955,33.1965672201045
577536,378.65250690000005,708.2416177012446,49.06339609875539
579584,383.86523840000007,715.1446154237092,52.58586137629101
581632,307.58805581,565.2259690869046,49.950142533095516
583680,314.5797696000001,569.6964219788861,59.46311722111406
585728,349.71252877,689.7699296803902,9.65512785960982
587776,346.51644762,667.5776702467043,25.4552249932957
589824,341.58075315,671.9107150411833,11.250791258816719
591872,328.2866801199999,663.3924273850232,-6.819067145023382
593920,322.80554455,660.7990846254387,-15.187995525438737
595968,375.10868509,696.1953166356022,54.02205354439769
598016,393.51172373,762.7102685870246,24.313178872975413
600064,315.16436702,653.7409036465531,-23.412169606553164
602112,335.51375690000003,672.0093248732546,-0.9818110732545051
604160,338.77808708000003,672.6636737395677,4.892500420432384
606208,361.74969976,682.1890176103674,41.31038190963261
608256,391.03374812000004,715.2562125992802,66.81128364071998
610304,368.6335094,691.2523714157213,46.014647384278646
612352,359.20728878,680.9841229862642,37.4304545737358
614400,374.90833293000003,694.2026948289842,55.61397103101581
616448,389.82674211999995,719.7855975502366,59.867886689763225
618496,394.8829104,733.3373129672029,56.42850783279715
620544,376.48454821,705.3982489375541,47.57084748244597
622592,295.51893122999996,541.6551156716585,49.38274678834148
624640,293.73214562,543.2741642401711,44.19012699982886
626688,312.83829074,560.7801833334261,64.89639814657389
628736,340.56278262999996,624.1555836525176,56.969981607482225
630784,418.97915277000004,808.3388425679551,29.61946297204497
632832,394.28286124,749.4481440166523,39.11757846334757
634880,357.2448663200001,693.1690571357013,21.320675504298833
636928,361.55662337999996,696.4238989396779,26.68934782032204
638976,376.58766468,715.1038567257297,38.071472634270265
641024,405.24304988000006,748.9684084881219,61.517691271878164
643072,388.4611881699999,721.7552855594731,55.16709078052662
645120,370.9709772500001,705.3077115565561,36.63424294344401
647168,414.86059586,776.6085695600152,53.112622159984824
649216,422.74781969,764.2841215181573,81.2115178618426
651264,373.71413835000004,691.9086211246,55.519655575400066
653312,439.17077415999995,826.8284197179086,51.51312860209134
655360,426.76327009999994,771.9047936753623,81.62174652463756
657408,448.20659052999997,826.7798557705412,69.63332528945881
659456,364.47004780000003,695.6306659419363,33.30942965806372
661504,394.78787226,723.7773570360034,65.79838748399658
663552,409.37236165,792.1618739566618,26.58284934333824
665600,331.24527566,674.4299942300652,-11.939442910065168
667648,348.74244192000003,681.6456499444625,15.839233895537461
669696,370.87296247999996,693.7138771743507,48.03204778564913
671744,365.30323087999994,702.0933245089403,28.51313725105956
673792,425.08300498,787.3645577343818,62.80145222561811
675840,438.29508157,801.4829696331656,75.10719350683445
677888,365.55537566,691.7836008419641,39.32715047803583
679936,368.5380094,692.1625800076839,44.91343879231613
681984,360.80256438000004,687.1083168951975,34.49681186480262
684032,360.88650483999993,689.5940584231339,32.1789512568659
686080,436.72184848000006,818.3488535107015,55.09484344929871
688128,397.60258208000005,735.8445161964631,59.36064796353696
690176,376.61933994000003,720.0472066915102,33.191473188489965
692224,363.78412682000004,698.7376364363851,28.83061720361502
694272,363.80871265999997,693.0143475488233,34.60307777117663
696320,367.56135515000005,691.3402098439276,43.78250045607257
698368,368.40423530000004,692.701454485202,44.107016114798114
700416,372.79148935,696.9184844388845,48.664494261115465
702464,377.77543561,698.0103306492078,57.540540570792075
704512,304.42903976,543.5410867356247,65.31699278437529
706560,295.68411683000005,537.9935543649757,53.37467929502438
708608,293.37868440999995,540.2076010000662,46.54976781993366
710656,342.2554403799999,594.4029663880664,90.1079143719335
712704,396.14090397000007,692.8357007005042,99.44610723949597
714752,375.0372229200001,699.1650676866625,50.90937815333763
716800,404.65059196999994,732.6453283145177,76.65585562548222
718848,393.43061537000006,709.66237111222,77.19885962778011
720896,393.13775982000004,710.2952869998519,75.98023264014813
722944,398.25101519,712.6030736363773,83.8989567436227
724992,378.62527498,696.3694464819466,60.88110347805326
727040,368.48200713,690.0550558351543,46.90895842484565
729088,368.6601471,699.7399435888249,37.58035061117522
731136,406.56855578000005,751.1314065785899,62.00570498141019
733184,391.63667319999996,732.7367262915723,50.536620108427655
735232,397.35892464,740.0844341533109,54.63341512668916
737280,411.02162138999995,754.6382276271219,67.40501515287804
739328,405.03661397999997,735.8592448601042,74.2139830998957
741376,461.6474344800001,829.4538937763487,93.84097518365144
743424,445.7381979,809.5684701573133,81.90792564268668
745472,380.16684581000004,727.1265928566677,33.20709876333234
747520,186.53613847,289.57037869714975,83.50189824285022
749568,177.73322145000003,261.98197370350795,93.48446919649214
751616,226.08303134,440.96192964771967,11.204133032280282
753664,280.86523371,568.9127045465173,-7.1822371265172364
755712,280.86991663,526.7580172863629,34.981815973637
757760,249.89947309999997,466.197553161888,33.60139303811195
759808,260.90961035000004,526.1534871966342,-4.334266496634143
761856,225.96185319,441.0952528270093,10.82845355299068
763904,299.02002071,603.9715166066983,-5.931475186698265
765952,231.63543356,483.3692287468425,-20.098361626842518
768000,226.60059837999998,446.6969948426182,6.504201917381749
770048,168.55821250000002,265.39005189082354,71.7263731091765
772096,183.77087289000002,297.1537953792563,70.38795040074376
774144,205.24604401000002,330.5480587090093,79.94402931099071
776192,202.84160657,313.15588090907795,92.5273322309221
778240,230.15463443999997,393.9615302207859,66.347738659214
780288,272.65557297,557.022648357462,-11.711502417462043
782336,292.27746182,560.1466856178802,24.408238022119747
784384,288.9543797,493.04097345807486,84.86778594192512
786432,310.91485829,589.0710892737798,32.75862730622015
788480,323.80378603,627.3052365515455,20.302335508454632
790528,311.13181291,618.782357123157,3.481268696843074
792576,327.88441329,661.5511933496246,-5.782366769624559
794624,308.08940139000003,600.2501256222192,15.928677157780783
796672,264.80689259,491.11516619980074,38.498618980199296
798720,261.87758010999994,450.4398805490121,73.31527967098776
800768,288.75327259,548.0135741963218,29.49297098367822
802816,285.06994554000005,547.5220304944283,22.617860585571748
804864,316.08747617000006,573.2071648418839,58.967787498116195
806912,398.40656585,752.5083636760103,44.30476802398971
808960,375.91480480999996,710.662607124927,41.167002495072836
811008,379.8295243,723.1404894653693,36.518559134630664
813056,366.48019021,706.2947689485385,26.66561147146149
815104,331.42085347,616.2225682883056,46.61913865169441
817152,355.68757550999993,681.1103555279892,30.26479549201059
819200,382.85471594999996,728.7808133583513,36.928618541648575
821248,383.23422734,754.2889147008793,12.179539979120648
823296,372.1003503600001,721.9548231138599,22.24587760614031
825344,355.7997032,713.1442407272425,-1.5448343272424836
827392,358.65673776,714.807248935319,2.5062265846809737
829440,357.18628079000007,716.4665334338325,-2.093971853832386
831488,287.00404708,527.266485757284,46.741608402716
833536,283.35801611,531.9652126978533,34.75081952214674
835584,264.88016102,458.83329693837504,70.92702510162496
837632,269.12164275,448.3311236763815,89.9121618236185
839680,278.94892231999995,534.9459295369953,22.95191510300461
841728,278.63831014999994,546.4443140662054,10.83230623379444
843776,232.91938547,371.3544278316569,94.48434310834313
845824,225.32253511,378.88109754085144,71.76397267914854
847872,223.86682949000001,376.28099652095443,71.45266245904557
849920,225.77553516000003,359.8036329177705,91.74743740222951
851968,275.37007083000003,530.9844272678058,19.75571439219422
854016,294.81148568,565.7863873225003,23.836584037499676
856064,219.50505091,330.4196326946902,108.5904691253098
858112,234.67685409999999,384.5325053423695,84.82120285763042
860160,263.76363135,451.57854699141444,75.94871570858564
862208,332.24080409,630.3313376281416,34.1502705518584
864256,217.78471161,325.97281649131423,109.59660672868571
866304,205.79927144999996,292.15246958291067,119.44607331708926
868352,200.85461024,289.5772011963744,112.13201928362561
870400,235.92949839,355.7214996799657,116.13749710003428
872448,250.26910734000003,395.7531665523962,104.78504812760389
874496,250.30192016,389.74883002215745,110.8550102978426
876544,238.12374368000002,364.39237451851204,111.85511284148798
878592,220.79978318,343.6882501857548,97.9113161742452
880640,236.71288606999997,365.4130583907545,108.01271374924548
882688,292.98100086999995,556.5618659576539,29.400135782345956
884736,307.90128622,576.2831270429194,39.519445397080574
886784,310.83631757,587.0954385960496,34.577196543950436
888832,222.45306796999998,323.9628650478616,120.94327089213834
890880,251.50239273999995,383.74319666639747,119.26158881360246
892928,282.2140662599999,473.52140854865297,90.90672397134685
894976,222.67656635999998,362.7651081943377,82.58802452566226
897024,210.93074636,318.7904685612476,103.0710241587524
899072,273.09986968000004,437.8807576019879,108.31898175801217
901120,264.93777497,409.648427552476,120.22712238752405
903168,331.04618025999997,589.9777683791829,72.11459214081708
905216,323.39395036999997,587.7570893914457,59.030811348554266
907264,316.03866688,585.7833806366295,46.2939531233705
909312,337.98093706000003,617.7840958353919,58.177778284608166
911360,361.68164685000005,701.3633897139963,21.9999039860038
913408,321.48719675999996,585.7419793634252,57.23241415657469
915456,284.06594901,539.9556502881992,28.17624773180077
917504,274.86652435,533.3707298471451,16.36231885285497
919552,295.10096467000005,549.8953114315846,40.30661790841552
921600,346.2935518,667.5720362962488,25.015067303751096
923648,353.16585475,690.5039306920335,15.827778807966467
925696,367.00114704,705.7163202842311,28.285973795768882
927744,347.78399729,659.4014184906196,36.1665760893805
929792,354.7733784999999,702.0323585087856,7.514398491214308
931840,293.59421104,500.1157754920838,87.07264658791618
933888,286.96450280000005,520.8948363946291,53.034169205371
935936,294.91784384999994,534.2342058810445,55.601481818955335
937984,257.8663958,434.416556084998,81.31623551500206
940032,232.45881097,361.4415096582463,103.47611228175373
942080,201.56534312000002,303.3436127632524,99.78707347674766
944128,203.54183374999997,320.5468466414224,86.53682085857754
946176,200.57901195000002,316.85895861034476,84.29906528965532
948224,196.31719290000004,326.4633274709937,66.1710583290064
950272,223.59050170999998,363.09116030065235,84.08984311934762
952320,248.65429261999998,469.4008531411811,27.907732098818883
954368,233.86588378000002,362.59048960211953,105.1412779578805
956416,217.36920396,330.251089371546,104.48731854845398
958464,302.71538255999997,583.7705753117098,21.66018980829017
960512,250.56651082000002,501.3875432176641,-0.2545215776640646
962560,192.58155370999998,317.9167242349621,67.24638318503786
964608,186.79402396999998,295.9694034795493,77.61864446045065
966656,227.84065732,391.1055770474395,64.57573759256044
968704,287.56240902,557.4645480123538,17.660270027646277
970752,257.59919503,523.5687323526685,-8.37034229266851
972800,272.97256329000004,532.6934652481672,13.251661331832906
974848,362.6872714699999,708.1258584848499,17.248684455149885
976896,379.68681005999997,720.9146854959702,38.45893462402972
978944,391.00941673,722.1693199236393,59.8495135363608
980992,382.26056437,721.8026348158326,42.71849392416743
983040,377.2402567600001,714.8424209659361,39.63809255406409
985088,351.85169422,661.2205576980848,42.482830741915166
987136,312.92444407,581.0780223527469,44.770865787253115
989184,308.82019178,571.9907824308262,45.64960112917379
991232,334.74847788000005,661.2009388229617,8.296016937038416
993280,335.70673532000006,640.4293859141281,30.98408472587198
995328,295.80880559999997,550.3749414966532,41.24266970334682
997376,289.6014239,544.6088239327863,34.59402386721365
999424,278.94664675999996,507.2898341017892,50.60345941821072


==> figures/Ablation/Advantage/nActionsSamples/8.csv <==
episodes,mean,std_pos,std_neg
1,63.08772219999999,124.55122824632505,1.6242161536749222
2048,45.648122359999995,91.34583272909467,-0.04958800909466987
4096,91.86770038,142.91491288873448,40.82048787126552
6144,90.73864544999999,126.83380244956066,54.64348845043933
8192,95.56570198,175.66842906315708,15.462974896842923
10240,80.78800383,112.31462058134171,49.261387078658274
12288,80.69294493,123.20325481568025,38.182635044319746
14336,88.36130666,153.33873734143197,23.383875978568014
16384,75.30848894000002,127.28991477978431,23.327063100215724
18432,75.65961632999999,118.03883143907404,33.280401220925945
20480,69.092682,89.98055304661344,48.204810953386556
22528,59.310095739999994,82.68163914934013,35.93855233065986
24576,60.96067825,79.22326507738539,42.69809142261461
26624,76.11058564999999,111.70906483112091,40.51210646887907
28672,70.7882141,109.07148402489057,32.50494417510944
30720,92.47117293000001,140.0948796247511,44.84746623524894
32768,86.93770956,115.33144957056925,58.543969549430756
34816,114.52465915999998,161.15938517192336,67.88993314807661
36864,102.5285188,136.89061619693075,68.16642140306924
38912,109.57163112999999,151.0476991328904,68.09556312710957
40960,100.85376361,155.2573660898812,46.45016113011881
43008,107.41210789000002,155.89123064306807,58.93298513693197
45056,97.72092022000001,143.069835625985,52.372004814015014
47104,117.13752061999999,165.48258632068917,68.79245491931081
49152,117.85078256999998,164.85688979217,70.84467534782996
51200,128.04656531999998,177.49704453692232,78.59608610307765
53248,133.29886918999998,183.8332419156685,82.76449646433144
55296,151.70757238000002,239.9608049958071,63.45433976419292
57344,118.58910148999999,175.2304035426221,61.94779943737789
59392,131.37310057,188.2877141533347,74.45848698666529
61440,134.96710144000002,193.38943953609504,76.544763343905
63488,138.5213321,195.5163415375771,81.52632266242288
65536,119.56726782000001,162.63020824749077,76.50432739250925
67584,121.94248731999998,176.3308123851243,67.55416225487568
69632,129.90644017,190.713787412509,69.099092927491
71680,124.92402859,179.76744921619357,70.08060796380644
73728,143.70790011,198.86083828125166,88.55496193874833
75776,123.24689789999998,195.41143981357797,51.08235598642199
77824,152.81681869,230.7988469501788,74.83479042982118
79872,135.15585941,216.4736154609813,53.83810335901869
81920,144.05067859999997,205.9769908494317,82.12436635056824
83968,142.10577377,206.4818395702049,77.72970796979511
86016,142.09606502000003,208.4211233329019,75.77100670709815
88064,117.63318731,195.54165107063125,39.72472354936875
90112,112.954251,192.8014988033288,33.1070031966712
92160,187.84447278,360.5520011171084,15.136944442891576
94208,147.09408305000002,236.36795930563835,57.820206794361695
96256,135.97239207,218.58090550477218,53.36387863522785
98304,130.92632795,202.0356236587407,59.81703224125933
100352,129.45770629999998,205.37683098683945,53.53858161316052
102400,119.87138121999999,200.149597715953,39.59316472404696
104448,113.42171088999999,191.12536367961349,35.71805810038647
106496,118.91505723,199.59941956083668,38.230694899163325
108544,136.73610443,212.57670142421915,60.89550743578087
110592,116.27326045,186.70057816302221,45.84594273697776
112640,129.55444301,197.42751014106346,61.68137587893655
114688,125.80453216999999,194.8305165250627,56.77854781493727
116736,191.14432805000004,387.60080176940966,-5.312145669409574
118784,151.40247262,241.82985786447549,60.97508737552451
120832,157.90211513999998,255.60604839650716,60.19818188349281
122880,160.63482931999997,247.31826210597976,73.95139653402018
124928,196.88900446000002,346.1355570401903,47.642451879809784
126976,175.53690438999996,286.6949615469125,64.37884723308743
129024,247.53907739000002,517.6697742631906,-22.591619483190556
131072,172.78521543,286.2365249633007,59.33390589669925
133120,124.81617216,186.06563522572293,63.56670909427705
135168,141.69566529000002,263.8430677218811,19.548262858118946
137216,133.4079122,255.5212977221441,11.294526677855885
139264,151.22549219,251.5678039230077,50.883180456992335
141312,213.11762392,419.2718693010182,6.963378538981772
143360,173.89438965000002,285.8889368097687,61.89984249023131
145408,177.87041950999998,298.3837542258501,57.35708479414984
147456,156.80431946999997,243.4019598194494,70.20667912055055
149504,148.66946428,231.9513566878967,65.38757187210331
151552,141.61666913,217.71388632999003,65.51945193000996
153600,148.88823803999998,244.4127799607332,53.36369611926678
155648,159.0331363,274.1996162601779,43.86665633982207
157696,138.92862551000002,206.72181896566292,71.13543205433712
159744,257.04651967999996,535.4860607885644,-21.393021428564452
161792,177.8855749,269.37178011114514,86.39936968885486
163840,173.86009862999998,270.6299553228025,77.09024193719748
165888,226.81900193,486.5828075378831,-32.9448036778831
167936,254.73142785,502.91358731031426,6.549268389685722
169984,171.15434004,261.9219876138073,80.3866924661927
172032,228.29014971999996,485.58893008924474,-29.00863064924485
174080,205.05722372999998,323.4420182385206,86.67242922147938
176128,234.47295321000001,451.3821747553576,17.563731664642432
178176,230.46805992999998,432.81302897395756,28.123090886042434
180224,246.93934664,510.1571410390564,-16.278447759056405
182272,259.08276222999996,491.74212518603935,26.42339927396057
184320,228.40906365,412.3629644450717,44.45516285492826
186368,225.38788488,360.7040105531721,90.07175920682789
188416,244.14220087999996,505.3595191339249,-17.075117373924968
190464,252.69764332,518.4227616009748,-13.027474960974871
192512,248.98858917,511.68443088988226,-13.707252549882242
194560,260.82421576,522.5411508068065,-0.8927192868064822
196608,231.68409035,491.43085407341493,-28.06267337341498
198656,282.61645556,575.762407186136,-10.529496066136005
200704,237.40108352999997,506.70611225460607,-31.90394519460611
202752,268.9924073899999,554.1185067472206,-16.133691967220727
204800,233.67056253,500.5061334728972,-33.16500841289715
206848,244.82312407999999,507.0474506153581,-17.401202455358117
208896,316.11360645,674.4317320535363,-42.204519153536296
210944,271.49245134999995,537.4994278374581,5.485474862541764
212992,299.1208043099999,585.7874850260472,12.454123593952659
215040,301.51867536,607.9235381257909,-4.886187405790906
217088,256.90937495000003,508.80856959434027,5.010180305659816
219136,327.82026744,664.1014508811843,-8.460916001184216
221184,354.40552939,690.7607086159347,18.05035016406532
223232,296.16266068,554.6135741843352,37.71174717566481
225280,348.21969434000005,629.6746574391827,66.7647312408173
227328,252.05269349,410.166440439691,93.93894654030905
229376,254.34617709,468.92704365476357,39.76531052523646
231424,244.50962059,463.98331597435396,25.035925205646038
233472,308.62248147,562.8638211162364,54.38114182376364
235520,188.54507463000002,230.5151983843388,146.57495087566124
237568,204.7355862,289.66961706400866,119.80155533599137
239616,222.49641929,327.8717876279743,117.12105095202571
241664,308.27306181999995,564.5913118826444,51.954811757355515
243712,371.32739529,689.6886602990337,52.966130280966354
245760,289.45289532000004,541.3703441428195,37.535446497180544
247808,323.46836133,636.6502344287303,10.286488231269686
249856,293.78105587,547.7615269083238,39.80058483167616
251904,371.37871684000004,667.777132086322,74.98030159367806
253952,391.95067436,699.7119494061778,84.18939931382215
256000,433.66932220000007,791.2900271456531,76.04861725434705
258048,433.54531563,817.3480435265961,49.742587733403866
260096,416.24025306000004,754.7359161505468,77.74458996945327
262144,515.1759678800001,909.7221038935629,120.62983186643731
264192,474.28529317000005,842.4059141820804,106.16467215791965
266240,347.42926081999997,607.8556648132999,87.0028568267
268288,435.67601039,808.2083815365785,63.14363924342149
270336,319.73119778999995,575.5499026991893,63.9124928808107
272384,334.04963140999996,592.5069977070752,75.59226511292462
274432,295.30029657000006,539.473481291657,51.127111848343105
276480,321.75276604000004,573.9605515494563,69.5449805305438
278528,440.23764919000007,814.6381486968983,65.83714968310181
280576,429.2031946,807.7829428457073,50.62344635429275
282624,392.57893938,741.3244738268411,43.833404933158874
284672,421.54604029,810.9630273609692,32.129053219030766
286720,352.64755347000005,688.2347047315573,17.060402208442895
288768,331.09311417000004,632.325090400012,29.861137939988055
290816,276.10652256,529.30280460759,22.9102405124099
292864,311.58506455,577.0789165092154,46.09121259078461
294912,367.1461090199999,695.0042741601965,39.28794387980332
296960,364.21813951,689.7645072004602,38.67177181953974
299008,381.06001899,708.5315725410276,53.588465438972435
301056,444.68573155,793.8865642066344,95.4848988933656
303104,438.96641917000005,782.0833142212106,95.84952411878953
305152,314.27644991,553.5165527656432,75.03634705435687
307200,354.76887651,606.298741642355,103.23901137764491
309248,320.31249232,567.7853871456376,72.83959749436235
311296,376.08380766,660.1884537317023,91.9791615882977
313344,398.07923605,711.1097135046809,85.04875859531904
315392,500.52373983999996,850.3945406740975,150.65293900590245
317440,412.6041468300001,731.245638686934,93.96265497306621
319488,444.09183963,808.8142647490835,79.3694145109165
321536,483.68686726000004,840.2240924435137,127.14964207648637
323584,499.07954119000004,849.3385136997663,148.82056868023375
325632,511.67488304,861.3456985488392,162.00406753116079
327680,440.41119592000007,753.2707084094452,127.55168343055493
329728,444.47671569000005,754.1139995141981,134.839431865802
331776,385.81722406000006,716.4315422620057,55.202905857994494
333824,400.44097545,735.5600273780851,65.32192352191487
335872,454.53268939999987,819.0995061445433,89.9658726554564
337920,449.33930757999997,810.9206687401992,87.75794641980076
339968,368.83320504000005,700.3475811382198,37.31882894178034
342016,375.62241738,702.4866833863184,48.75815137368153
344064,402.52422283,734.7837985595115,70.26464710048845
346112,413.84934535,812.2844360898393,15.414254610160697
348160,346.38721771,652.4141667441613,40.360268675838654
350208,342.31908082,675.7483862858226,8.88977535417746
352256,365.99279341000005,707.4229662208388,24.562620599161278
354304,377.88962282999995,677.2597721567479,78.51947350325202
356352,318.5534659,604.3813276298996,32.72560417010038
358400,397.70135586,736.4319042638263,58.97080745617376
360448,414.76617703,738.8993064059102,90.63304765408981
362496,352.47607607,646.979359956903,57.972792183097
364544,330.13716065,591.1145954179802,69.15972588201976
366592,362.35947275000007,639.008602903158,85.71034259684211
368640,379.8426008199999,650.723314266304,108.96188737369584
370688,353.35507819,622.3348348291753,84.37532155082465
372736,360.99517185999997,617.7619319766329,104.22841174336708
374784,338.55049028999997,590.4093283664123,86.69165221358767
376832,382.57953916,713.8020666552727,51.35701166472734
378880,376.10942308,698.3424860371574,53.876360122842584
380928,410.84129142,725.1564419660613,96.52614087393869
382976,448.88627714000006,765.5296334760136,132.24292080398652
385024,395.8657117000001,721.0868402065875,70.6445831934127
387072,411.14780462,745.7878952073224,76.5077140326776
389120,349.41433279999995,609.1117127152613,89.71695288473865
391168,417.14119249,751.639723653753,82.64266132624698
393216,341.16284541,625.1478460679543,57.1778447520457
395264,346.32717001000003,643.5142905159641,49.140049504035915
397312,380.49090872999994,710.6547559135008,50.327061546499124
399360,463.61515851,803.7979921955944,123.43232482440561
401408,481.34158735,836.5516684116924,126.13150628830766
403456,465.56104502,831.5742743693112,99.5478156706888
405504,443.67288668000003,755.7771105655963,131.56866279440374
407552,425.39287650999995,728.0024550890948,122.78329793090506
409600,510.09848007,867.7792930562773,152.41766708372273
411648,465.43596829,785.1271205151725,145.74481606482755
413696,440.1974577700001,746.0935737191618,134.3013418208384
415744,528.69588361,877.4056793029661,179.9860879170339
417792,492.3299069000001,810.9743823656054,173.68543143439484
419840,515.9512962199999,858.2131525186633,173.6894399213365
421888,554.4952279400001,930.8869417757145,178.10351410428564
423936,509.6119249100001,867.0682165045079,152.1556333154923
425984,559.4845382499999,939.919103786063,179.04997271393682
428032,557.4334626500001,940.46920711673,174.39771818327029
430080,477.98395864,830.6308300232016,125.33708725679844
432128,471.28318870000004,832.8218804750798,109.74449692492033
434176,467.35728600000004,826.3295516001228,108.38502039987725
436224,483.8186340599999,837.9399234874525,129.6973446325473
438272,542.1825873500001,921.7884570374088,162.57671766259142
440320,505.52941681000004,852.219689298159,158.83914432184116
442368,532.0338375700001,892.8579154604596,171.20975967954053
444416,517.2180824,865.2252163023952,169.2109484976047
446464,456.36097960000006,763.1759992396825,149.54595996031765
448512,510.7313003100001,851.7083335488092,169.75426707119107
450560,518.23301275,861.0540413591004,175.4119841408994
452608,468.42526285,805.4599881642366,131.39053753576337
454656,404.55968369999994,713.7501048245776,95.36926257542217
456704,399.84147806,713.7241254848002,85.95883063519977
458752,462.38573927999994,819.4778629189695,105.29361564103039
460800,470.31711719000003,789.509802675063,151.12443170493702
462848,590.83249119,948.2042721799912,233.4607102000088
464896,538.4955257700001,879.3680228570031,197.62302868299707
466944,460.97735492000004,754.503950606384,167.4507592336161
468992,427.28939929,732.8381923954282,121.74060618457173
471040,435.98875848999995,758.3175118549829,113.66000512501705
473088,409.85936521,723.3075551918803,96.4111752281197
475136,453.44739314,774.9382093369397,131.9565769430602
477184,487.15274486,834.0935772721518,140.2119124478482
479232,424.22084035999995,683.7730912805373,164.66858943946266
481280,445.57015819,740.597917890624,150.54239848937596
483328,555.76263516,928.1436246740068,183.38164564599316
485376,473.0338186700001,777.2067867948089,168.86085054519128
487424,519.15426604,854.54415765261,183.76437442739007
489472,553.7078146499999,922.0770118831279,185.33861741687207
491520,439.56689865,736.9821647117631,142.15163258823696
493568,387.88916495,621.2852416140233,154.49308828597663
495616,434.6916944000001,733.4138854077507,135.96950339224946
497664,454.00497710999997,758.5340879284875,149.4758662915125
499712,417.5360355899999,728.4724675542977,106.59960362570217
501760,488.32856219000007,845.3934939538897,131.26363042611047
503808,531.7813627600001,891.4334527429248,172.1292727770754
505856,535.3850035199999,881.7993441891781,188.97066285082184
507904,550.12026189,900.8567049216613,199.38381885833883
509952,523.4605865199999,879.4545790390159,167.46659400098378
512000,552.0953778,922.025501199432,182.16525440056813
514048,562.48958032,942.4702659517004,182.5088946882995
516096,570.9625114300001,955.2399016752772,186.68512118472285
518144,554.9801558900001,936.0026078930221,173.95770388697815
520192,487.84095951999996,844.0064523883757,131.67546665162422
522240,494.27050972999996,849.0566929934894,139.48432646651054
524288,391.28149887,701.3533579133506,81.20963982664944
526336,478.7659381799999,829.4301492717411,128.1017270882587
528384,476.42015843999997,837.3994693768348,115.44084750316517
530432,463.99100495000005,816.0809735705061,111.90103632949393
532480,503.26484438999995,825.2535286229167,181.2761601570832
534528,505.77394759,875.2168999638864,136.33099521611365
536576,474.71346048999993,801.12689385089,148.30002712910982
538624,551.49001549,936.0929346879002,166.8870962920999
540672,555.72193696,953.1188579258778,158.32501599412217
542720,615.00496146,1016.3718098276353,213.63811309236473
544768,558.1793432999999,948.7411495606402,167.61753703935966
546816,578.9523063099999,956.0791450001072,201.82546761989266
548864,525.8033349699999,887.5019741002803,164.1046958397195
550912,472.30489023,832.4368176494872,112.17296281051273
552960,428.50480294,761.6633197719487,95.34628610805123
555008,439.52383045,770.6435526268016,108.4041082731984
557056,439.62385638000006,770.6743928478695,108.57331991213061
559104,355.32369797000007,623.2362980725773,87.41109786742282
561152,329.7593604500001,602.4153347955755,57.10338610442466
563200,352.81779367,661.0079923649215,44.62759497507852
565248,498.78102309999997,878.623734310979,118.93831188902101
567296,551.0921204599999,933.8906051758122,168.29363574418767
569344,587.8649016100001,994.9429181982794,180.78688502172082
571392,642.81724834,1048.203230884989,237.43126579501114
573440,518.25198181,897.9380558976712,138.5659077223287
575488,513.41965891,920.9033646291828,105.93595319081714
577536,513.71794126,922.3071010177805,105.12878150221951
579584,471.50889055000005,848.3080668695026,94.70971423049753
581632,459.86147272999995,776.3325379754208,143.39040748457916
583680,494.1221789600001,859.4482550559136,128.7961028640866
585728,522.93206031,921.098486716041,124.7656339039591
587776,458.71955435,818.0162862763066,99.42282242369339
589824,431.28645501,758.3898867203104,104.18302329968964
591872,451.28387727999996,811.3892190797912,91.17853548020867
593920,457.26761168,828.1404321290499,86.39479123095003
595968,498.74603243,852.2258994405095,145.26616541949062
598016,449.72431737999995,771.8524812969246,127.59615346307532
600064,429.6259806700001,757.1935455212883,102.05841581871181
602112,501.32593735,871.4118393463275,131.2400353536725
604160,583.11514054,963.7259018466566,202.5043792333434
606208,612.11007778,1006.4662658416612,217.7538897183387
608256,590.5868474800001,985.5836122298388,195.59008273016144
610304,611.33252207,1016.5858982065172,206.07914593348272
612352,606.3431625000001,1010.9605239299367,201.72580107006343
614400,593.40919517,1002.1418790751293,184.67651126487073
616448,546.9954558000001,925.619991401272,168.37092019872813
618496,551.12882178,922.195356738966,180.06228682103387
620544,550.92785097,927.7449444777963,174.11075746220376
622592,542.77689037,927.017546990041,158.53623374995914
624640,475.32145357999997,832.1377201757535,118.5051869842464
626688,502.89881749999995,850.1471778814564,155.65045711854344
628736,542.2728814599999,923.3131731973133,161.23258972268644
630784,572.69274308,942.3147199968504,203.07076616314964
632832,546.55237243,933.743043019677,159.361701840323
634880,526.4369764200001,868.8584894597236,184.01546338027646
636928,567.50021247,938.291169993801,196.70925494619894
638976,610.33505085,1018.2342759818684,202.43582571813153
641024,589.6657720600001,972.5128238519248,206.8187202680753
643072,606.31355545,977.6107420768799,235.0163688231201
645120,599.0826578800002,1000.7077020349544,197.45761372504592
647168,531.1237348200001,894.6244212055815,167.62304843441865
649216,593.6139808500001,958.1019440666498,229.12601763335033
651264,562.5092844300001,946.6753273009845,178.34324155901567
653312,490.08807523999997,800.0178945063172,180.15825597368269
655360,530.9982985999999,870.5978642415555,191.39873295844427
657408,537.8678266900001,877.6224736945546,198.11317968544563
659456,563.7111004199999,943.7657834358799,183.6564174041198
661504,520.5492050800001,861.1225107985181,179.97589936148216
663552,500.32630522,819.7619498135588,180.89066062644122
665600,446.15390187,720.0775416052966,172.23026213470354
667648,537.0818110100001,852.4188569657447,221.7447650542556
669696,636.66503395,984.5309053318424,288.7991625681575
671744,654.46543814,1021.1676682289739,287.763208051026
673792,553.97995628,929.8743577882863,178.08555477171376
675840,491.11012411,835.2542185812032,146.96602963879684
677888,557.3477427299999,920.6393378605057,194.05614759949412
679936,617.3123135500001,1000.9541597031056,233.67046739689465
681984,617.19120615,1004.59338369186,229.78902860813992
684032,654.39052907,1011.3987685152129,297.382289624787
686080,633.25702234,1015.9459874229283,250.56805725707187
688128,627.73812125,1022.6276117881994,232.84863071180058
690176,686.8785628999998,1092.9212369578324,280.8358888421671
692224,685.49895349,1091.4674025923284,279.53050438767144
694272,679.3527656699998,1087.2076226178174,271.4979087221824
696320,683.45877623,1080.6576137277632,286.25993873223683
698368,693.07393189,1093.7631356394998,292.3847281405003
700416,689.54896571,1088.93586018718,290.1620712328198
702464,641.7548527800001,1031.4414711148963,252.06823444510383
704512,643.78594688,1030.1671802006742,257.4047135593258
706560,627.6936678799999,995.0952926683406,260.2920430916593
708608,655.4236876000001,1011.1690662665923,299.67830893340795
710656,680.2592890600001,1050.357921055704,310.16065706429623
712704,686.5579895,1081.2383184205407,291.8776605794592
714752,618.8729886600001,1025.524706457992,212.22127086200845
716800,638.03020505,1022.9222051377462,253.13820496225367
718848,649.84179209,1030.127967630829,269.555616549171
720896,604.4744351500001,1022.0633829259177,186.88548737408246
722944,599.3403389,1015.8607628891159,182.81991491088405
724992,489.10736612,909.2884607345048,68.92627150549515
727040,597.1275528299999,1014.0142216603622,180.24088399963767
729088,586.53814265,1002.8559691170894,170.2203161829106
731136,580.52723032,998.7969486079169,162.25751203208296
733184,535.06400638,930.2662712143566,139.86174154564344
735232,530.9183856000001,929.0472529642138,132.78951823578626
737280,551.85306104,945.0034623170702,158.70265976292973
739328,559.95010428,943.2034259302911,176.69678262970882
741376,607.9755212,998.077604646068,217.8734377539319
743424,610.16261314,1012.8977385828027,207.42748769719714
745472,572.2524963600001,954.1124043209016,190.3925883990986
747520,569.8555529,942.8918168645671,196.819288935433
749568,573.34310347,943.5358591154588,203.15034782454103
751616,576.53240104,957.3354481227968,195.7293539572031
753664,607.11172701,1013.9426964513269,200.28075756867304
755712,607.3938840000001,1014.7027032136268,200.08506478637327
757760,604.87206117,1023.5449714044371,186.199150935563
759808,583.50196597,980.6489895133764,186.35494242662372
761856,568.2956261699999,951.9499236239578,184.64132871604193
763904,569.4422241200001,967.1525852250631,171.731863014937
765952,563.89221542,945.5632846957325,182.22114614426744
768000,490.74350194,849.8890035603379,131.59800031966216
770048,535.16313637,939.3429822012004,130.98329053879957
772096,504.23024903,883.8545949336446,124.60590312635537
774144,617.24743773,1015.4453578143233,219.0495176456767
776192,567.7002943,927.108775758228,208.29181284177196
778240,618.06861155,1016.3247745988563,219.81244850114376
780288,575.49140441,930.8213883577575,220.1614204622424
782336,568.1558346600001,931.6426007654741,204.66906855452606
784384,558.7776387,931.2818623887695,186.27341501123055
786432,546.36555995,931.2826578408119,161.44846205918816
788480,550.7818910999999,932.30669407039,169.25708812960988
790528,572.21575882,949.0160301885753,195.41548745142472
792576,609.3692299100001,1019.3001287338559,199.43833108614427
794624,606.56665328,1025.778483691184,187.35482286881592
796672,606.14266948,1001.8475963985688,210.43774256143115
798720,621.30053378,1014.8111737834645,227.78989377653562
800768,694.92296291,1089.3160843563467,300.52984146365344
802816,638.87915165,1036.9928328617991,240.7654704382009
804864,600.01351571,970.9092658732153,229.11776554678465
806912,634.9664808599999,1028.3678460952156,241.5651156247842
808960,580.13228032,957.4409796525174,202.8235809874825
811008,602.9311289899999,1017.6177735385567,188.2444844414432
813056,603.1645158599999,1014.1821747098966,192.1468570101033
815104,617.19306182,1014.4092999689886,219.9768236710114
817152,621.7196550800002,1019.3164248104249,224.12288534957543
819200,657.20360984,1028.3557886995459,286.0514309804542
821248,664.5439587500001,1039.3755944275194,289.7123230724807
823296,674.90840514,1081.8702837106619,267.9465265693381
825344,603.6263242900002,989.6686287286841,217.5840198513162
827392,495.89485505000005,858.1390500621733,133.65066003782687
829440,472.78268554000005,842.7744526485384,102.7909184314617
831488,439.7655328100001,795.9810347929308,83.55003082706929
833536,454.77416172999995,834.0650789435676,75.4832445164322
835584,547.79164005,944.566249242748,151.01703085725188
837632,574.7638790799999,942.630686387271,206.8970717727288
839680,582.90577972,960.6893590466381,205.12220039336205
841728,517.54128512,856.6815315920967,178.4010386479033
843776,506.42961778999995,848.0011162310427,164.85811934895713
845824,477.5822429600001,844.6877848154927,110.47670110450753
847872,554.25668523,900.4231846891164,208.0901857708837
849920,553.80860528,881.0726876396823,226.5445229203179
851968,557.4689420899999,916.1664685609605,198.77141561903926
854016,539.34327377,935.9353567790628,142.75119076093722
856064,548.4394198,947.7694123172009,149.10942728279912
858112,592.77610265,991.0165135130001,194.53569178699985
860160,479.6985626399999,845.1643042622852,114.23282101771463
862208,504.77971306000006,866.2484104688172,143.31101565118303
864256,502.37302260999996,860.7803936359982,143.96565158400176
866304,587.6243485,960.6574060047631,214.59129099523693
868352,593.48376902,960.9644066616933,226.00313137830665
870400,579.85836758,938.4382132415016,221.27852191849854
872448,532.5589779700001,861.0520987392492,204.06585720075094
874496,594.78837724,942.2586521884963,247.3181022915038
876544,651.20883047,1015.4518098682192,286.96585107178066
878592,474.45809968000003,785.1250489196232,163.79115044037684
880640,507.60137958999996,813.4084249292636,201.79433425073637
882688,536.3116988700001,886.8057432301111,185.81765450988905
884736,569.75129292,940.2338418887298,199.2687439512701
886784,504.68150931,837.706617682999,171.65640093700108
888832,572.64432993,941.3987572321441,203.88990262785597
890880,545.0935748899999,912.7144518306791,177.47269794932078
892928,499.81581816999994,859.6500474578186,139.98158888218126
894976,575.32020448,950.9605833247261,199.67982563527391
897024,484.84238135000004,804.9802314154811,164.70453128451902
899072,514.30014914,864.6498883184917,163.9504099615084
901120,479.51746607000007,859.2714540896823,99.76347805031781
903168,473.75008485999996,851.3055848701557,96.1945848498442
905216,463.84804065,838.2109839440357,89.48509735596429
907264,484.77252963,839.4684931415795,130.07656611842043
909312,487.36093703000006,814.4956252374227,160.22624882257736
911360,440.6060961,736.6691546508703,144.54303754912968
913408,402.25954171999996,724.2022662181473,80.3168172218526
915456,403.87900004999995,726.3848548655815,81.37314523441836
917504,416.92771768,746.5140050167797,87.34143034322028
919552,472.43876359000006,830.3563596431047,114.52116753689546
921600,395.26966174,711.7280119911318,78.81131148886823
923648,370.2633988199999,641.9522352763711,98.57456236362879
925696,444.91144715999997,716.5012650117933,173.32162930820664
927744,387.58472193,636.6739591073431,138.49548475265698
929792,412.91095620999994,726.7948185091418,99.02709391085813
931840,483.10429973,845.4678606572693,120.74073880273068
933888,466.95227401,835.4588898355059,98.44565818449405
935936,385.34464536999997,721.4801545059806,49.20913623401924
937984,384.06627151,712.7828661141618,55.34967690583812
940032,402.39964117999995,728.3898382939271,76.40944406607275
942080,453.00726473,783.9878811977658,122.02664826223423
944128,478.92152967999994,836.1765431440758,121.66651621592405
946176,478.61344734000005,833.9393177226777,123.28757695732236
948224,412.33034131999995,729.3305398787513,95.33014276124862
950272,361.24198201999997,627.1108996767839,95.37306436321597
952320,414.44115524,738.9175159534236,89.96479452657644
954368,493.5556072199999,848.086647600074,139.0245668399258
956416,482.57243551,840.8352663432441,124.30960467675584
958464,474.2686071700001,823.7673962241884,124.76981811581192
960512,478.73154447999997,815.4319244879853,142.03116447201467
962560,463.5825403099999,767.8474829305451,159.31759768945471
964608,437.28812604000007,741.6317835258196,132.94446855418056
966656,393.87674102,644.5788692473251,143.17461279267488
968704,420.3110907900001,683.0104987188616,157.61168286113855
970752,501.14940791,847.9875688798579,154.31124694014198
972800,472.04291434,779.5651247239375,164.52070395606245
974848,459.34347921999995,775.6914403103334,142.9955181296665
976896,444.21167131000004,765.164022107573,123.25932051242705
978944,481.92532057999995,837.9117498093487,125.9388913506512
980992,487.68158833000007,838.7162580210046,136.64691863899554
983040,477.1517280700001,835.8552806255695,118.44817551443072
985088,486.9187496400001,833.6074682448682,140.23003103513196
987136,437.68495212,737.9308195684278,137.43908467157223
989184,456.7116186200001,764.3001166444766,149.12312059552357
991232,499.03340974,860.8639419182437,137.20287756175645
993280,504.43176821,856.8005957449941,152.06294067500585
995328,579.00178256,927.9242661952449,230.07929892475516
997376,535.0106135400001,927.5388890016475,142.4823380783527
999424,557.087332,937.4474279762301,176.72723602376976


==> figures/Ablation/Taxi/Cost/Cheap.csv <==
episodes,mean,std_pos,std_neg
0,-786.44,-768.5429,-804.3371
2048,-774.64,-752.76794,-796.5121
4096,-767.88,-734.12805,-801.63196
6144,-767.8,-745.356,-790.24396
8192,-773.6,-741.4118,-805.78815
10240,-761.36,-747.41656,-775.3034
12288,-788.42004,-770.2909,-806.5492
14336,-717.36,-660.7477,-773.9723
16384,-734.6,-698.6284,-770.57153
18432,-748.45996,-691.5371,-805.3828
20480,-777.98004,-770.0233,-785.93677
22528,-717.4,-695.1483,-739.65173
24576,-764.12,-745.0672,-783.1728
26624,-712.86,-662.2986,-763.4214
28672,-707.4,-680.05975,-734.7403
30720,-719.64,-664.03644,-775.2436
32768,-668.07996,-626.25183,-709.9081
34816,-708.48,-669.48334,-747.4766
36864,-722.92004,-707.0344,-738.80566
38912,-725.62,-714.1282,-737.1118
40960,-714.74,-677.6236,-751.8564
43008,-674.33997,-584.825,-763.8549
45056,-611.16003,-538.41095,-683.9091
47104,-693.02,-665.9433,-720.09674
49152,-660.45996,-603.0829,-717.83704
51200,-673.86,-617.9822,-729.7378
53248,-635.6,-575.58246,-695.6175
55296,-631.48,-591.46564,-671.4943
57344,-617.34,-568.7586,-665.92145
59392,-615.05994,-580.6765,-649.44336
61440,-646.04,-601.16907,-690.9109
63488,-613.1,-553.35376,-672.8462
65536,-586.18,-519.75244,-652.60754
67584,-551.92004,-480.32162,-623.51843
69632,-586.7,-518.4739,-654.92615
71680,-558.78,-463.29962,-654.26044
73728,-474.0,-409.05435,-538.9456
75776,-568.66,-483.745,-653.57495
77824,-579.06,-507.3188,-650.8012
79872,-554.3,-507.7736,-600.8264
81920,-508.18002,-499.0015,-517.3586
83968,-512.36,-404.9937,-619.72626
86016,-548.24,-497.65656,-598.8234
88064,-507.68002,-442.54843,-572.81165
90112,-524.36,-473.98148,-574.73846
92160,-502.2,-409.75006,-594.64996
94208,-502.54004,-463.25296,-541.82715
96256,-462.8,-405.8791,-519.7209
98304,-529.24,-433.735,-624.745
100352,-474.97998,-419.5316,-530.4284
102400,-467.63998,-410.08475,-525.19525
104448,-429.5,-388.4508,-470.5492
106496,-360.25998,-336.90793,-383.61203
108544,-381.63998,-321.53174,-441.74823
110592,-364.25998,-292.48413,-436.03583
112640,-334.44,-283.8672,-385.01282
114688,-379.97998,-295.0912,-464.86877
116736,-358.38,-324.57413,-392.18588
118784,-306.34,-236.31082,-376.36917
120832,-345.84,-284.031,-407.649
122880,-341.21997,-311.43115,-371.0088
124928,-267.32,-227.3364,-307.30362
126976,-257.91998,-215.8984,-299.94156
129024,-261.44,-219.95952,-302.92047
131072,-372.92,-270.3861,-475.45392
133120,-251.51999,-170.61407,-332.4259
135168,-250.96,-191.65028,-310.2697
137216,-215.7,-166.13045,-265.26953
139264,-346.5,-298.16898,-394.83102
141312,-263.56,-190.86594,-336.25406
143360,-288.48,-241.49686,-335.46317
145408,-197.18001,-126.502304,-267.85773
147456,-270.5,-206.37897,-334.62103
149504,-200.54001,-148.15079,-252.92923
151552,-185.65999,-129.56502,-241.75496
153600,-191.58,-133.16376,-249.99625
155648,-187.54001,-133.45102,-241.629
157696,-197.98001,-99.661095,-296.29892
159744,-170.54,-119.15086,-221.92912
161792,-187.2,-108.17805,-266.22195
163840,-119.04,-48.593323,-189.48668
165888,-132.48,-92.80797,-172.15202
167936,-161.28,-95.227066,-227.33293
169984,-155.26,-109.83646,-200.68353
172032,-115.86,-41.03443,-190.68558
174080,-135.02,-76.55072,-193.48929
176128,-160.56,-96.53677,-224.58322
178176,-107.979996,-94.77857,-121.18142
180224,-101.259995,-52.116184,-150.40381
182272,-112.02,-45.36731,-178.67268
184320,-111.420006,-50.251144,-172.58887
186368,-109.31999,-91.834526,-126.80546
188416,-94.7,-26.031723,-163.36827
190464,-94.44,-41.235546,-147.64445
192512,-118.18001,-73.32774,-163.03227
194560,-84.979996,-34.381283,-135.5787
196608,-72.54,-33.42869,-111.651306
198656,-76.06,-19.447968,-132.67203
200704,-69.64,-16.300125,-122.97987
202752,-97.020004,-49.139343,-144.90067
204800,-60.98,-10.848915,-111.111084
206848,-64.68,-37.708206,-91.651794
208896,-69.26,-14.6357,-123.88431
210944,-62.82,-21.00735,-104.632645
212992,-44.9,-14.903469,-74.89653
215040,-48.74,12.473446,-109.953445
217088,-39.04,-10.12339,-67.95661
219136,-23.26,-11.467019,-35.052982
221184,-31.9,-10.296667,-53.503334
223232,-52.659996,7.6497574,-112.96975
225280,-46.080006,-12.961468,-79.19855
227328,-25.539999,-2.403223,-48.676773
229376,-28.320002,2.6641502,-59.304153
231424,-31.579998,1.8027153,-64.96271
233472,-12.8,9.714086,-35.314087
235520,-2.98,5.8837237,-11.843723
237568,-14.759999,6.425336,-35.945335
239616,-13.219999,0.33173847,-26.771736
241664,-19.82,-0.21424484,-39.425755
243712,-8.44,7.057562,-23.937561
245760,-29.380001,-5.833502,-52.9265
247808,-3.4,4.370971,-11.170971
249856,-3.7599998,8.110064,-15.630062
251904,-4.86,8.981619,-18.701618
253952,-7.2599998,8.069265,-22.589266
256000,4.04,9.278931,-1.1989312
258048,-0.13999996,9.403291,-9.683291
260096,-2.52,6.8491836,-11.889183
262144,-1.5399994,14.611361,-17.691359
264192,-1.0400003,10.130425,-12.210425
266240,7.8799996,8.848297,6.911702
268288,7.8599997,9.169351,6.5506487
270336,3.5399997,11.085223,-4.005224
272384,3.9,12.953398,-5.153397
274432,7.62,8.339444,6.9005556
276480,3.2199998,10.74234,-4.3023405
278528,-4.100001,13.161634,-21.361635
280576,-0.8800001,9.96498,-11.72498
282624,2.6399999,10.811316,-5.5313163
284672,3.6200004,11.321793,-4.0817914
286720,7.8,8.028035,7.571965
288768,-8.940001,11.073956,-28.953957
290816,7.62,8.31685,6.92315
292864,-5.0999994,11.306952,-21.50695
294912,7.6200004,7.9125752,7.3274255
296960,-0.2799999,9.732073,-10.292072
299008,-4.48,12.211964,-21.171963
301056,-4.64,11.865223,-21.145222
303104,8.4,9.357079,7.4429207
305152,-0.21999979,16.835602,-17.2756
307200,-4.5999994,12.429975,-21.629974
309248,-0.25999984,9.988238,-10.508239
311296,-4.84,11.364889,-21.04489
313344,-0.35999984,9.725554,-10.445554
315392,-4.78,12.468119,-22.02812
317440,-0.5599998,9.485617,-10.605616
319488,-16.679998,13.956867,-47.316864
321536,-0.65999985,15.920181,-17.240181
323584,-4.78,12.0023,-21.562302
325632,3.8,13.166535,-5.566535
327680,-0.84,9.214372,-10.894372
329728,-8.46,-0.26229286,-16.657707
331776,3.9,11.974403,-4.1744037
333824,-4.6199994,12.279516,-21.519514
335872,3.2599998,11.679644,-5.1596446
337920,8.3,8.821536,7.778464
339968,-0.52,15.879316,-16.919317
342016,3.56,12.306107,-5.186107
344064,-5.0199995,4.070963,-14.110962
346112,3.02,10.98678,-4.9467807
348160,3.7199998,12.246992,-4.806993
350208,-0.7199999,9.6614065,-11.101407
352256,-8.12,-0.2789793,-15.96102
354304,4.06,12.39753,-4.27753
356352,8.1,8.62915,7.57085
358400,-0.37999994,10.186248,-10.946248
360448,-0.09999981,9.990987,-10.190986
362496,7.84,8.222623,7.4573774
364544,4.36,13.036774,-4.316773
366592,-0.5200003,15.97332,-17.01332
368640,-4.1400003,5.7075577,-13.987558
370688,-0.72000027,15.424645,-16.864647
372736,3.6,12.057423,-4.8574233
374784,-0.32000008,10.301563,-10.941563
376832,3.8799996,12.324501,-4.5645013
378880,3.9,12.368767,-4.568766
380928,-3.58,5.7635326,-12.9235325
382976,3.36,12.113879,-5.39388
385024,3.8,11.935109,-4.3351088
387072,-4.2600007,20.566004,-29.086004
389120,-0.8399998,9.337151,-11.017151
391168,-0.73999995,9.486163,-10.966163
393216,-0.45999986,9.3360405,-10.256041
395264,-0.72000045,9.806044,-11.246044
397312,3.6599998,12.354044,-5.0340443
399360,-4.2799997,12.000098,-20.560097
401408,8.44,9.108131,7.7718678
403456,3.8200004,12.639842,-4.9998407
405504,-0.2799999,9.739861,-10.29986
407552,3.36,11.403779,-4.6837797
409600,7.9,8.067332,7.732668
411648,-12.58,6.545103,-31.705103
413696,-5.0199995,11.794564,-21.834564
415744,8.08,8.621849,7.5381513
417792,4.2799997,12.220125,-3.6601262
419840,-0.44000015,10.031408,-10.911409
421888,3.8799999,11.742926,-3.9829261
423936,-0.43999997,9.735776,-10.615775
425984,-4.46,11.998506,-20.918507
428032,-0.64000005,9.223791,-10.503792
430080,-0.22000007,10.097247,-10.537248
432128,-8.68,6.5385942,-23.898594
434176,-4.38,12.374988,-21.134987
436224,-0.56000006,9.316558,-10.436559
438272,3.6600003,12.364161,-5.0441604
440320,4.2799997,13.242008,-4.6820087
442368,4.1400003,12.634846,-4.354845
444416,3.8199997,12.726043,-5.0860434
446464,-0.9999998,9.091779,-11.091779
448512,-0.4199999,16.143261,-16.983261
450560,-21.5,-5.1957664,-37.804234
452608,3.4199996,11.796968,-4.956969
454656,4.1400003,12.478489,-4.198488
456704,-0.7,8.844632,-10.244632
458752,7.9600005,8.423034,7.496967
460800,-0.46000022,9.661778,-10.581779
462848,-8.68,7.514246,-24.874247
464896,3.4199996,11.700434,-4.860435
466944,0.43999997,10.67066,-9.790661
468992,4.52,13.393646,-4.353646
471040,-4.5199995,12.008206,-21.048206
473088,-3.8799999,12.905637,-20.665636
475136,-0.19999981,9.885435,-10.285435
477184,-8.4800005,0.06573582,-17.025738
479232,-0.40000018,9.201666,-10.001667
481280,3.36,11.14681,-4.4268093
483328,-0.24000016,9.621967,-10.101967
485376,3.6399999,11.283454,-4.003454
487424,7.4800005,7.906146,7.053855
489472,-1.1600002,9.101307,-11.421307
491520,-0.87999994,8.855789,-10.615789
493568,0.3399996,16.860605,-16.180605
495616,4.4199996,12.235727,-3.3957286
497664,3.2400002,11.666292,-5.186292
499712,3.5,11.718515,-4.7185154
501760,-8.74,15.039705,-32.519707
503808,3.4,11.737146,-4.9371457


==> figures/Ablation/Taxi/Cost/Expensive.csv <==
episodes,mean,std_pos,std_neg
0,-783.64,-761.9828,-805.29724
2048,-772.56,-739.161,-805.959
4096,-740.28,-698.2631,-782.29694
6144,-781.45996,-755.88715,-807.0328
8192,-761.6,-739.6815,-783.51843
10240,-794.9,-780.1444,-809.65564
12288,-755.6,-730.39496,-780.805
14336,-741.0399,-725.35187,-756.72797
16384,-764.02,-747.44684,-780.5932
18432,-742.92004,-718.3162,-767.52386
20480,-755.66,-721.87683,-789.4431
22528,-711.4,-654.72876,-768.0713
24576,-734.64,-713.37805,-755.902
26624,-723.48,-699.6732,-747.28674
28672,-737.81995,-699.59564,-776.04425
30720,-729.94006,-717.0394,-742.8407
32768,-725.38,-677.70575,-773.05426
34816,-719.92004,-678.55383,-761.28625
36864,-709.88,-693.3363,-726.4237
38912,-702.25995,-678.0557,-726.4642
40960,-709.4,-679.36505,-739.435
43008,-701.92,-668.3043,-735.53564
45056,-702.34,-678.08795,-726.5921
47104,-711.62,-706.0474,-717.19257
49152,-697.96,-661.3542,-734.56586
51200,-683.68,-652.8769,-714.4831
53248,-666.94,-653.60364,-680.27637
55296,-661.25995,-620.80206,-701.71783
57344,-645.68,-610.61786,-680.7421
59392,-657.36,-610.89105,-703.8289
61440,-631.34,-566.6619,-696.0181
63488,-630.9601,-579.7637,-682.1565
65536,-602.9,-579.12897,-626.6711
67584,-621.16,-577.9265,-664.39343
69632,-621.36,-598.14435,-644.5756
71680,-601.5,-537.677,-665.323
73728,-624.3,-601.4595,-647.1405
75776,-588.63995,-555.883,-621.3969
77824,-610.04004,-582.3176,-637.76245
79872,-596.98004,-556.38403,-637.57605
81920,-614.9,-592.72455,-637.0755
83968,-528.14,-480.12286,-576.15717
86016,-569.88,-472.14963,-667.6104
88064,-491.01996,-432.54327,-549.49664
90112,-552.2601,-505.51862,-599.0015
92160,-512.27997,-439.8258,-584.73413
94208,-555.5,-501.47986,-609.52014
96256,-537.07996,-471.91986,-602.24005
98304,-512.28,-471.8401,-552.72
100352,-450.53998,-407.0216,-494.05835
102400,-480.6,-400.218,-560.982
104448,-453.98004,-364.67133,-543.28876
106496,-509.8,-441.43582,-578.1642
108544,-427.52002,-349.68265,-505.3574
110592,-454.6,-386.57037,-522.62964
112640,-456.47998,-365.13635,-547.8236
114688,-419.27997,-305.83932,-532.7206
116736,-413.74,-348.0418,-479.43817
118784,-435.32,-393.82935,-476.81067
120832,-403.37997,-335.4597,-471.30026
122880,-432.47998,-351.50955,-513.45044
124928,-389.88,-310.46515,-469.29486
126976,-401.18002,-342.90564,-459.4544
129024,-355.74002,-257.32953,-454.1505
131072,-362.48,-284.6186,-440.34143
133120,-397.4,-306.06433,-488.73566
135168,-336.68002,-251.84381,-421.51624
137216,-340.16,-299.4752,-380.84482
139264,-329.2,-246.40108,-411.99896
141312,-376.86002,-306.4886,-447.23145
143360,-283.27997,-222.03268,-344.52725
145408,-272.18,-226.61674,-317.74326
147456,-293.62003,-252.5621,-334.67795
149504,-325.3,-262.2596,-388.34036
151552,-252.46,-194.72855,-310.19147
153600,-228.4,-133.73758,-323.0624
155648,-284.4,-220.4304,-348.3696
157696,-293.24,-226.81393,-359.66605
159744,-259.26,-160.06984,-358.4502
161792,-227.42,-169.94174,-284.89825
163840,-232.62,-158.43718,-306.8028
165888,-220.6,-134.29022,-306.9098
167936,-223.81999,-177.24466,-270.39532
169984,-222.93999,-142.65724,-303.22272
172032,-225.98001,-174.74802,-277.212
174080,-191.44,-144.44725,-238.43275
176128,-208.66,-177.81339,-239.50662
178176,-197.9,-134.23123,-261.56876
180224,-193.6,-112.76981,-274.4302
182272,-163.3,-102.1188,-224.4812
184320,-167.26001,-106.61775,-227.90227
186368,-164.2,-106.282776,-222.11722
188416,-206.2,-124.31034,-288.08966
190464,-151.22,-91.390564,-211.04944
192512,-153.2,-82.88206,-223.51794
194560,-146.72,-89.83248,-203.60751
196608,-153.06,-89.47604,-216.64395
198656,-113.56,-61.13719,-165.9828
200704,-157.45999,-91.271095,-223.6489
202752,-122.94,-54.643394,-191.2366
204800,-137.32,-88.01457,-186.62544
206848,-127.6,-52.28607,-202.91393
208896,-125.76001,-65.65898,-185.86104
210944,-76.78001,-39.615967,-113.944046
212992,-86.759995,-46.575043,-126.94495
215040,-129.9,-69.85025,-189.94974
217088,-98.84,-76.12009,-121.559906
219136,-107.920006,-86.634384,-129.20563
221184,-78.560005,-53.642815,-103.477196
223232,-86.259995,-46.343655,-126.17633
225280,-67.560005,-42.86413,-92.25588
227328,-117.740005,-74.353165,-161.12685
229376,-87.96,-48.978794,-126.94121
231424,-76.1,-49.508194,-102.6918
233472,-79.9,-65.823784,-93.97622
235520,-93.78,-42.643696,-144.9163
237568,-67.96,-42.03028,-93.88972
239616,-62.280006,-42.881924,-81.678085
241664,-51.500008,-1.21418,-101.785835
243712,-71.59999,-32.939983,-110.259995
245760,-56.620003,-18.174175,-95.06583
247808,-48.12,-28.34907,-67.89093
249856,-61.1,-15.559643,-106.64035
251904,-70.03999,-18.926762,-121.15323
253952,-61.379997,-29.69395,-93.06604
256000,-50.9,-13.241535,-88.55847
258048,-40.879997,-10.866838,-70.89316
260096,-27.38,-12.616341,-42.143658
262144,-22.8,-0.58036804,-45.01963
264192,-26.98,-6.6594296,-47.300568
266240,-16.14,9.965063,-42.245064
268288,-23.26,-8.296765,-38.223236
270336,-16.359999,-4.3098373,-28.41016
272384,-26.3,-6.666149,-45.93385
274432,-20.18,-1.3681526,-38.991848
276480,-8.139999,8.480783,-24.760782
278528,-4.06,3.4685059,-11.588506
280576,-10.9800005,3.5333586,-25.493359
282624,-0.94000006,10.218243,-12.098244
284672,-7.2,0.26270723,-14.662706
286720,-8.26,7.143323,-23.663322
288768,-1.4000002,7.685593,-10.485594
290816,-6.5399995,9.38113,-22.46113
292864,-11.2,8.50553,-30.905529
294912,7.34,8.682535,5.997465
296960,-2.2000003,13.782742,-18.182741
299008,2.8200002,10.741466,-5.101465
301056,7.1200004,8.363222,5.8767786
303104,-1.1400001,8.38336,-10.663361
305152,-5.3,4.898039,-15.498039
307200,-1.6000004,9.025252,-12.225253
309248,-0.03999996,10.517765,-10.597765
311296,-8.62,7.1915646,-24.431564
313344,4.3799996,13.162119,-4.402119
315392,-8.940001,6.343795,-24.223797
317440,-8.42,6.95848,-23.798481
319488,-4.7400002,11.919725,-21.399725
321536,-8.9,6.256649,-24.056648
323584,-13.139999,-0.03540516,-26.244595
325632,7.8599997,8.766862,6.953137
327680,7.7400002,8.189889,7.2901115
329728,3.4200006,11.366421,-4.5264196
331776,-1.14,14.894912,-17.174911
333824,-4.56,11.455067,-20.575066
335872,0.1,16.605879,-16.405878
337920,4.12,12.450041,-4.210041
339968,4.2599998,12.726782,-4.206783
342016,-3.86,6.448366,-14.1683655
344064,-4.7,12.185142,-21.58514
346112,3.94,11.1115,-3.2314992
348160,-0.06000004,9.904255,-10.024256
350208,-0.19999924,17.020918,-17.420916
352256,-0.51999986,9.971216,-11.011215
354304,-5.3599997,4.8642073,-15.584207
356352,-8.4,6.8659096,-23.665909
358400,-4.3600006,11.9285965,-20.648598
360448,-0.10000038,16.259949,-16.45995
362496,3.5200005,11.691512,-4.651511
364544,-0.32000008,9.499655,-10.139654
366592,-8.88,14.913392,-32.673393
368640,-13.339999,12.51611,-39.19611
370688,3.1,11.558605,-5.358605
372736,-8.98,-1.2138166,-16.746181
374784,-13.400002,-0.5544567,-26.245546
376832,-4.6399994,21.103163,-30.383162
378880,-4.3,12.153815,-20.753815
380928,-4.8,6.07143,-15.671431
382976,-0.28000012,10.001517,-10.561517
385024,-16.8,7.559639,-41.159637
387072,-0.43999958,16.160435,-17.040432
389120,8.24,8.971026,7.508973
391168,-0.6000002,9.445098,-10.645099
393216,-4.66,5.3271112,-14.647111
395264,-8.48,7.114666,-24.074665
397312,-4.4800005,12.607234,-21.567234
399360,-0.56000006,9.547936,-10.667937
401408,-8.68,7.515976,-24.875977
403456,-4.5600004,20.716835,-29.836834
405504,7.6,8.621763,6.578237
407552,-4.8599997,5.502741,-15.22274
409600,-17.32,6.961302,-41.601303
411648,4.04,13.014987,-4.934987
413696,4.92,13.1395855,-3.2995853
415744,3.94,12.1829605,-4.302961
417792,-8.78,-0.89193296,-16.668066
419840,-0.85999966,9.505444,-11.225443
421888,-13.2,9.25413,-35.65413
423936,-8.88,15.4229555,-33.182957
425984,-4.46,12.3534,-21.2734
428032,-4.3600006,12.205095,-20.925097
430080,-4.76,5.671605,-15.191606
432128,3.8400006,12.506395,-4.8263946
434176,0.020000076,9.368669,-9.328668
436224,-17.46,3.292408,-38.212406
438272,-12.280001,10.440245,-35.000244
440320,-8.22,7.086912,-23.526913
442368,-4.92,5.7333374,-15.573338
444416,0.03999996,10.52477,-10.44477
446464,0.0800003,10.314725,-10.154725
448512,-17.380001,2.808155,-37.568157
450560,-13.8,8.803893,-36.403893
452608,3.64,11.679551,-4.3995504
454656,4.0199995,12.582103,-4.542104
456704,-16.880001,-1.8517075,-31.908295
458752,-0.46000022,16.321012,-17.241014
460800,-8.64,6.4157095,-23.69571
462848,3.98,12.133871,-4.1738706
464896,-4.62,6.3958797,-15.6358795
466944,-4.0200005,12.337433,-20.377434
468992,3.7400002,12.5530815,-5.0730815
471040,3.7400002,11.518844,-4.038843
473088,4.44,12.630873,-3.750873
475136,-0.65999985,9.849158,-11.169158
477184,8.0,8.831865,7.1681347
479232,-12.74,10.332462,-35.81246
481280,-0.42000017,9.945983,-10.785983
483328,3.7599998,12.99268,-5.4726806
485376,-4.62,20.626575,-29.866577
487424,-12.46,0.3969984,-25.316998
489472,3.8,12.519633,-4.919633
491520,-1.1200001,14.928227,-17.168228
493568,-4.5199995,11.768083,-20.808083
495616,-4.9600005,11.527765,-21.447767
497664,-5.16,5.4386044,-15.758604
499712,-1.0,15.555361,-17.55536
501760,-8.86,6.239483,-23.959482
503808,-12.68,0.4494171,-25.809418
505856,-0.17999992,10.067809,-10.42781
507904,-0.2999998,9.181983,-9.781983
509952,3.6599998,12.094595,-4.7745953
512000,3.56,11.406425,-4.2864256
514048,7.9,8.489915,7.310085
516096,-0.51999986,9.575425,-10.615424


==> figures/Ablation/Taxi/Cost/Ref.csv <==
episodes,mean,std_pos,std_neg
0,-772.19006,-738.0707,-806.30945
2048,-762.33997,-726.2145,-798.46545
4096,-760.03,-720.51886,-799.5412
6144,-784.54,-768.9624,-800.11755
8192,-766.33,-721.32074,-811.3393
10240,-769.91003,-749.93994,-789.8801
12288,-752.2,-719.97205,-784.428
14336,-763.27997,-734.9617,-791.59827
16384,-759.92004,-735.607,-784.2331
18432,-760.77,-728.8603,-792.67975
20480,-746.5299,-706.7776,-786.2822
22528,-741.74,-710.50397,-772.976
24576,-742.76,-707.00287,-778.51715
26624,-738.75,-719.3238,-758.1762
28672,-705.73004,-663.667,-747.7931
30720,-734.0,-710.5961,-757.4039
32768,-716.13,-669.2305,-763.0295
34816,-717.88,-663.5633,-772.1967
36864,-697.24005,-631.54346,-762.93665
38912,-691.91003,-660.8666,-722.9535
40960,-709.83997,-678.98694,-740.693
43008,-674.72003,-636.69617,-712.7439
45056,-656.55005,-603.9328,-709.1673
47104,-710.68994,-675.0592,-746.3207
49152,-683.05,-650.6005,-715.49945
51200,-687.91003,-671.596,-704.22406
53248,-657.11,-619.70355,-694.5164
55296,-651.01,-606.67566,-695.34436
57344,-628.98004,-597.8851,-660.075
59392,-640.65,-593.0676,-688.2324
61440,-620.77,-547.28723,-694.2528
63488,-626.22,-562.6604,-689.77954
65536,-610.26,-567.89,-652.63
67584,-610.22,-550.43243,-670.0075
69632,-594.22003,-530.8859,-657.55414
71680,-612.23,-552.1906,-672.26935
73728,-598.35,-517.9268,-678.77313
75776,-591.3301,-544.22034,-638.4398
77824,-578.03,-500.0918,-655.96826
79872,-558.74,-493.3018,-624.17816
81920,-540.62,-490.84204,-590.39795
83968,-520.86,-457.8518,-583.86816
86016,-539.14,-484.24606,-594.034
88064,-529.79004,-470.6827,-588.8974
90112,-523.70996,-479.93185,-567.4881
92160,-513.82,-466.45544,-561.1846
94208,-508.22003,-450.58078,-565.85925
96256,-483.28003,-402.71,-563.8501
98304,-495.29004,-413.64252,-576.93756
100352,-468.73004,-401.31818,-536.1419
102400,-474.96002,-398.85986,-551.0602
104448,-480.59,-394.02576,-567.15424
106496,-442.6,-385.0746,-500.12543
108544,-483.74,-413.87933,-553.60065
110592,-445.02002,-377.28726,-512.75275
112640,-419.52002,-341.91443,-497.1256
114688,-417.21002,-349.09177,-485.32828
116736,-419.66998,-342.1303,-497.20966
118784,-382.72,-260.82513,-504.61487
120832,-394.74,-302.56177,-486.9182
122880,-345.00998,-257.9148,-432.10516
124928,-395.19,-311.69653,-478.68347
126976,-359.58997,-276.81467,-442.36526
129024,-361.71002,-257.58167,-465.83838
131072,-329.2,-257.2336,-401.1664
133120,-345.68,-241.30408,-450.0559
135168,-330.97,-239.39659,-422.5434
137216,-344.63998,-246.36096,-442.919
139264,-299.07,-211.86261,-386.2774
141312,-316.68,-269.35336,-364.00662
143360,-296.37003,-238.3005,-354.43954
145408,-295.74,-205.25192,-386.22806
147456,-274.77997,-229.92021,-319.6397
149504,-286.41998,-235.1333,-337.70667
151552,-257.97998,-189.3369,-326.62305
153600,-257.87003,-177.20102,-338.53903
155648,-252.06999,-159.97162,-344.16837
157696,-222.92,-160.79758,-285.04242
159744,-244.98001,-175.8804,-314.07962
161792,-224.20999,-164.78421,-283.63577
163840,-238.56001,-157.76398,-319.35605
165888,-229.93001,-159.34595,-300.51407
167936,-228.68999,-148.40941,-308.97058
169984,-196.97,-113.09298,-280.84702
172032,-226.27998,-141.37296,-311.187
174080,-218.40999,-146.89786,-289.92212
176128,-216.76999,-134.24756,-299.29242
178176,-181.79,-105.706345,-257.87366
180224,-157.61,-100.86807,-214.35193
182272,-203.43001,-107.98554,-298.87448
184320,-156.07999,-92.83648,-219.32349
186368,-164.2,-80.505714,-247.89429
188416,-132.07,-67.49549,-196.64453
190464,-159.59,-86.04078,-233.13922
192512,-118.6,-54.03656,-183.16344
194560,-130.07999,-71.68564,-188.47433
196608,-120.27,-79.584984,-160.95502
198656,-124.69999,-53.19433,-196.20566
200704,-119.909996,-50.130585,-189.6894
202752,-114.14,-49.032516,-179.24748
204800,-120.409996,-50.514267,-190.30573
206848,-114.14,-57.34174,-170.93826
208896,-118.06,-56.197937,-179.92206
210944,-107.53001,-67.32384,-147.73618
212992,-92.06,-11.059387,-173.06061
215040,-109.31,-36.609863,-182.01013
217088,-93.19,-41.72412,-144.65588
219136,-66.85,-10.93647,-122.76353
221184,-86.46,-26.164627,-146.75537
223232,-79.18,-32.93217,-125.427826
225280,-57.189995,-9.111572,-105.26842
227328,-54.160004,-16.869545,-91.45046
229376,-56.859997,-17.295387,-96.42461
231424,-48.71,-2.37508,-95.04492
233472,-52.920002,-14.48497,-91.355034
235520,-59.54,-8.028137,-111.051865
237568,-41.47,2.2231789,-85.16318
239616,-53.510002,-1.6731529,-105.34685
241664,-39.230003,7.3286705,-85.78868
243712,-29.119999,10.233318,-68.47331
245760,-33.07,6.387699,-72.527695
247808,-22.189999,9.197245,-53.57724
249856,-26.170002,5.543247,-57.88325
251904,-17.87,10.949438,-46.689438
253952,-23.98,-3.4045868,-44.555412
256000,-24.55,16.8162,-65.9162
258048,-13.170001,17.281143,-43.621143
260096,-12.15,13.365103,-37.6651
262144,-10.29,9.23739,-29.81739
264192,-11.22,8.991521,-31.431522
266240,-4.88,14.82471,-24.58471
268288,-4.2699995,13.261518,-21.801517
270336,-10.23,13.638893,-34.098892
272384,-6.600001,11.31502,-24.51502
274432,-8.8,19.619675,-37.219673
276480,2.5700002,13.391279,-8.25128
278528,-9.93,22.138992,-41.998993
280576,-1.7299999,8.38277,-11.842769
282624,1.1800003,17.37437,-15.01437
284672,-6.8299994,8.5679245,-22.227924
286720,2.4699998,10.892118,-5.9521194
288768,1.2199996,11.584246,-9.144247
290816,0.76999986,15.72293,-14.182931
292864,0.86000013,11.295248,-9.575247
294912,1.7300003,10.829896,-7.369895
296960,2.22,18.396389,-13.956389
299008,5.1099997,11.340641,-1.1206422
301056,5.12,10.999762,-0.7597623
303104,7.2899995,8.578758,6.0012407
305152,3.35,11.33389,-4.63389
307200,1.3999999,14.798582,-11.998583
309248,3.7099998,12.475665,-5.055665
311296,-0.64999974,18.910025,-20.210024
313344,3.1399999,11.335632,-5.055632
315392,-4.73,14.753637,-24.213636
317440,1.41,11.049964,-8.229964
319488,1.7900002,11.313282,-7.733282
321536,3.7399993,12.158455,-4.678457
323584,7.5699997,8.69521,6.4447885
325632,3.8,12.4210205,-4.82102
327680,1.7700005,14.785149,-11.245148
329728,-0.24000034,18.61944,-19.09944
331776,5.43,11.626781,-0.7667818
333824,5.61,11.844012,-0.624012
335872,-0.5300001,13.032526,-14.0925255
337920,-0.73,9.59202,-11.052021
339968,6.13,12.559005,-0.29900455
342016,-2.67,11.668761,-17.008762
344064,-2.3700001,22.509752,-27.249754
346112,3.3100002,11.657149,-5.0371485
348160,-2.4999998,14.328251,-19.32825
350208,-0.64000005,13.218297,-14.498298
352256,6.0599995,11.615573,0.504426
354304,5.51,11.628407,-0.60840607
356352,3.9899993,12.414898,-4.434899
358400,3.75,12.091013,-4.591013
360448,5.57,12.193753,-1.0537529
362496,8.03,8.9389,7.1210995
364544,1.6400001,10.955601,-7.6756
366592,-2.4000003,19.212914,-24.012913
368640,3.3400002,15.82697,-9.14697
370688,2.0000002,14.817176,-10.817176
372736,3.5199997,11.608608,-4.568609
374784,2.0700002,11.550722,-7.4107223
376832,5.69,12.110817,-0.7308173
378880,3.6200001,11.90466,-4.6646605
380928,3.3,11.667556,-5.0675554
382976,-0.6600001,9.419207,-10.739206
385024,2.0900002,15.449524,-11.269524
387072,3.8400002,12.306783,-4.6267824
389120,1.8799999,15.409805,-11.649805
391168,4.02,12.504198,-4.4641976
393216,3.3699996,16.006853,-9.266854
395264,-0.6700004,13.081222,-14.421222
397312,1.4699999,11.124642,-8.184642
399360,-6.6299996,14.127893,-27.387892
401408,-0.51999986,13.513446,-14.553445
403456,-0.5100001,13.4222975,-14.442298
405504,3.7400002,11.73027,-4.2502694
407552,3.4099998,11.877639,-5.057639
409600,-0.05,16.366167,-16.466166
411648,1.5899999,14.557456,-11.377456
413696,3.6300004,11.9203615,-4.6603613
415744,5.98,12.283301,-0.32330132
417792,-0.6000002,18.532486,-19.732487
419840,-2.6000004,14.3404255,-19.540426
421888,3.8300004,11.864931,-4.20493
423936,1.85,11.053832,-7.353832
425984,3.5099998,11.430662,-4.410663
428032,5.71,11.975372,-0.5553727
430080,1.5499998,10.825694,-7.725694
432128,1.1900003,14.377756,-11.997755
434176,7.5800004,8.460682,6.699319
436224,7.3900003,8.330691,6.4493093
438272,1.8099998,10.831136,-7.2111363
440320,1.45,14.643881,-11.743881
442368,1.7099998,15.213515,-11.793515
444416,4.0,12.087398,-4.0873976
446464,-0.48999977,13.77278,-14.75278
448512,-0.119999886,19.175068,-19.415066
450560,1.5499998,15.248777,-12.148777
452608,1.7500004,14.934025,-11.434025
454656,2.1000004,15.223642,-11.023642
456704,-0.4800002,13.233994,-14.1939945
458752,-0.37999994,9.582911,-10.342911
460800,-0.059999846,13.810558,-13.930557
462848,-2.4500003,22.29592,-27.19592
464896,-2.42,11.59455,-16.434551
466944,-0.82999974,12.717845,-14.377845
468992,8.4,9.003324,7.7966757
471040,5.5800004,11.842556,-0.6825552
473088,3.89,12.180773,-4.400772
475136,3.35,11.6621895,-4.96219
477184,2.0600002,10.874103,-6.7541018
479232,6.1900005,12.640806,-0.2608056
481280,1.7900002,11.358746,-7.7787457
483328,1.5900004,15.116526,-11.936525
485376,5.6899996,11.824403,-0.44440365
487424,3.47,11.315132,-4.3751326
489472,3.3100002,11.665412,-5.045411
491520,5.62,12.078297,-0.8382969
493568,5.88,12.454771,-0.69477034
495616,4.1500006,16.98201,-8.68201
497664,1.3700001,10.601798,-7.8617983
499712,7.7300005,8.264884,7.1951175
501760,-0.47999984,13.686214,-14.646214
503808,1.54,11.007861,-7.927861
505856,2.0099995,15.11507,-11.095072
507904,1.8400004,11.397844,-7.717844
509952,-2.2399998,11.409776,-15.889775
512000,3.95,12.597456,-4.6974564


==> figures/Ablation/Taxi/Cost/VeryCheap.csv <==
episodes,mean,std_pos,std_neg
0,-760.68,-733.3944,-787.9656
2048,-777.19995,-745.1312,-809.2687
4096,-778.98004,-749.367,-808.5931
6144,-782.84,-763.7007,-801.9794
8192,-760.2999,-733.42816,-787.1717
10240,-770.58,-759.504,-781.656
12288,-786.8,-767.6404,-805.9596
14336,-752.77997,-715.1945,-790.3654
16384,-754.77997,-728.1612,-781.39874
18432,-746.54004,-705.06744,-788.01263
20480,-724.42,-696.8504,-751.98956
22528,-752.02,-729.39514,-774.6449
24576,-763.06006,-736.28577,-789.83435
26624,-749.98,-726.0226,-773.9374
28672,-723.32,-697.23157,-749.40845
30720,-707.3,-690.1264,-724.4736
32768,-739.66003,-712.1983,-767.12177
34816,-683.72003,-630.0382,-737.40186
36864,-691.38,-654.6755,-728.08453
38912,-731.9,-688.6147,-775.18536
40960,-719.22003,-692.4773,-745.96277
43008,-678.2399,-614.3129,-742.16693
45056,-696.0,-661.17914,-730.82086
47104,-713.72,-630.7831,-796.65686
49152,-732.26,-708.898,-755.622
51200,-678.64,-612.26013,-745.0199
53248,-674.4,-616.98737,-731.8127
55296,-661.84,-623.61646,-700.0636
57344,-638.05994,-595.78143,-680.33844
59392,-668.22003,-600.9665,-735.4736
61440,-550.7,-463.94977,-637.45026
63488,-630.22003,-602.00055,-658.4395
65536,-639.88,-602.3109,-677.4491
67584,-544.54,-492.39636,-596.6836
69632,-574.1,-498.47955,-649.7204
71680,-595.77997,-546.5444,-645.01556
73728,-543.6,-506.5323,-580.66766
75776,-558.02,-492.79077,-623.24927
77824,-535.96,-465.45468,-606.46533
79872,-501.0,-468.22324,-533.77673
81920,-563.83997,-481.82538,-645.85455
83968,-515.04,-484.94635,-545.1336
86016,-494.24,-404.7398,-583.7402
88064,-528.14,-448.8621,-607.41797
90112,-457.56,-376.42892,-538.69104
92160,-474.36002,-398.58002,-550.14
94208,-457.36002,-386.06183,-528.6582
96256,-435.24005,-325.07666,-545.40344
98304,-428.53998,-364.5463,-492.53366
100352,-423.0,-333.19537,-512.8046
102400,-405.4,-337.35858,-473.4414
104448,-431.82,-384.3417,-479.2983
106496,-428.34,-361.89667,-494.78333
108544,-321.37997,-246.21819,-396.54175
110592,-370.78,-276.58868,-464.9713
112640,-368.61996,-358.32834,-378.9116
114688,-474.37997,-405.62726,-543.1327
116736,-340.02,-282.73474,-397.30524
118784,-389.63998,-358.4966,-420.78336
120832,-337.56,-245.5982,-429.5218
122880,-386.76,-347.66046,-425.85956
124928,-310.54,-198.10141,-422.9786
126976,-365.7,-311.8066,-419.5934
129024,-290.72,-249.09653,-332.34348
131072,-370.24,-314.8526,-425.62738
133120,-304.56,-236.76819,-372.3518
135168,-246.38,-158.67245,-334.08755
137216,-261.0,-168.59027,-353.40973
139264,-265.94,-185.54135,-346.33865
141312,-250.23999,-237.71217,-262.76782
143360,-293.22003,-261.85104,-324.58902
145408,-302.24,-267.32782,-337.15216
147456,-241.26001,-174.05432,-308.4657
149504,-283.78,-198.7316,-368.8284
151552,-255.81999,-227.10635,-284.53363
153600,-249.42,-233.46376,-265.37625
155648,-236.08,-180.72299,-291.437
157696,-260.16,-184.96748,-335.35254
159744,-231.36002,-193.52127,-269.19876
161792,-258.22,-222.91939,-293.52063
163840,-181.06,-146.6986,-215.4214
165888,-203.28,-156.75291,-249.80708
167936,-196.57999,-164.56165,-228.59833
169984,-233.9,-174.77017,-293.02982
172032,-166.84,-124.733154,-208.94684
174080,-206.82002,-124.50051,-289.13953
176128,-169.2,-144.0986,-194.30139
178176,-173.46,-133.58145,-213.33856
180224,-168.36,-109.42761,-227.29239
182272,-151.02,-122.67623,-179.36377
184320,-179.07999,-125.11839,-233.04158
186368,-159.28,-119.3163,-199.2437
188416,-177.12,-116.76022,-237.47977
190464,-149.16,-126.81278,-171.50723
192512,-116.04,-63.06425,-169.01575
194560,-162.7,-112.15291,-213.24709
196608,-129.98001,-82.92412,-177.0359
198656,-149.4,-116.53055,-182.26944
200704,-125.23999,-85.967476,-164.51251
202752,-99.520004,-54.29694,-144.74307
204800,-125.33999,-107.7281,-142.95187
206848,-131.5,-87.19429,-175.80571
208896,-139.56,-90.22682,-188.89317
210944,-134.28,-92.22711,-176.33289
212992,-86.380005,-74.0234,-98.73661
215040,-121.06001,-60.652046,-181.46799
217088,-124.7,-92.73295,-156.66704
219136,-82.74,-61.82334,-103.656654
221184,-140.78,-104.5299,-177.03009
223232,-104.78001,-74.79712,-134.7629
225280,-114.06,-88.01062,-140.10938
227328,-123.520004,-75.77713,-171.26288
229376,-117.04,-80.25524,-153.82477
231424,-75.22,-43.66146,-106.77854
233472,-110.6,-84.17872,-137.02127
235520,-105.63999,-78.526855,-132.75313
237568,-83.36,-44.03537,-122.68463
239616,-87.979996,-59.953766,-116.006226
241664,-66.08,-47.453957,-84.70605
243712,-70.21999,-32.946655,-107.49333
245760,-78.08,-47.41847,-108.74153
247808,-80.92,-56.51243,-105.32757
249856,-56.120003,-40.813087,-71.42692
251904,-96.159996,-85.85143,-106.46856
253952,-81.520004,-70.27982,-92.760185
256000,-104.98,-89.01675,-120.94326
258048,-84.840004,-65.85784,-103.82217
260096,-69.32,-57.617798,-81.0222
262144,-85.54,-47.468666,-123.611336
264192,-93.740005,-58.936405,-128.54361
266240,-50.879997,-40.201534,-61.55846
268288,-77.76,-58.35592,-97.164085
270336,-72.08,-28.309223,-115.850784
272384,-84.32,-50.44509,-118.19491
274432,-92.9,-59.7267,-126.0733
276480,-72.1,-18.518326,-125.68167
278528,-71.9,-47.8252,-95.97481
280576,-57.920002,-28.929907,-86.910095
282624,-74.66,-50.954086,-98.36592
284672,-115.17999,-95.08876,-135.27122
286720,-82.1,-73.41369,-90.78631
288768,-73.579994,-52.727524,-94.432465
290816,-67.060005,-39.795403,-94.32461
292864,-89.06,-33.862946,-144.25705
294912,-84.439995,-55.95922,-112.92077
296960,-59.659996,-38.790154,-80.52984
299008,-77.1,-51.503906,-102.69609
301056,-85.020004,-68.86235,-101.17766
303104,-66.96,-46.053192,-87.866806
305152,-68.46001,-48.26252,-88.65749
307200,-88.240005,-54.384155,-122.095856
309248,-76.060005,-38.358833,-113.76118
311296,-76.22,-41.681595,-110.75841
313344,-69.7,-42.71704,-96.68295
315392,-75.479996,-46.96885,-103.99114
317440,-71.81999,-54.83937,-88.80061
319488,-50.860004,-26.41393,-75.306076
321536,-55.5,-43.156418,-67.84358
323584,-75.52,-44.87934,-106.16065
325632,-79.16,-43.243065,-115.07694
327680,-58.7,-33.986763,-83.41324
329728,-47.0,-18.796171,-75.20383
331776,-71.4,-35.70916,-107.09084
333824,-58.940002,-44.06121,-73.818794
335872,-62.27999,-45.609848,-78.950134
337920,-66.94,-35.995758,-97.88425
339968,-62.78,-29.106602,-96.4534
342016,-79.74,-55.633602,-103.84639
344064,-58.119995,-33.918312,-82.32168
346112,-54.260002,-19.197624,-89.32238
348160,-41.56,-25.389212,-57.73079
350208,-58.359997,-33.532707,-83.18729
352256,-58.420002,-30.436407,-86.403595
354304,-62.18,-45.29162,-79.06838
356352,-50.38,-19.678638,-81.08136
358400,-46.1,-15.002733,-77.197266
360448,-62.82,-42.331917,-83.30808
362496,-62.48,-41.11036,-83.84964
364544,-75.22,-31.960163,-118.47984
366592,-45.440002,-2.402874,-88.47713
368640,-62.640003,-10.257732,-115.02228
370688,-71.1,-46.773552,-95.426445
372736,-62.78,-34.281693,-91.278305
374784,-79.4,-64.37389,-94.42611
376832,-33.36,-14.988979,-51.73102
378880,-71.44,-38.45585,-104.42416
380928,-62.500008,-19.731281,-105.26874
382976,-57.980003,-27.367037,-88.59297
385024,-62.7,-17.798107,-107.6019
387072,-75.439995,-49.251095,-101.62889
389120,-54.620003,-19.829868,-89.41014
391168,-78.54,-54.033463,-103.04654
393216,-79.22,-46.13421,-112.30579
395264,-58.2,-34.153877,-82.246124
397312,-58.300007,-37.737617,-78.8624
399360,-70.9,-50.954075,-90.84593
401408,-66.979996,-33.1436,-100.81639
403456,-70.86,-35.113304,-106.6067
405504,-58.32,-15.714767,-100.92523
407552,-74.979996,-45.288826,-104.671165
409600,-87.64,-42.144608,-133.13539
411648,-50.059998,-26.053947,-74.06605
413696,-79.3,-43.48286,-115.11714
415744,-62.7,-34.56433,-90.83567
417792,-70.64,-23.838436,-117.44156
419840,-58.3,-49.94847,-66.65153
421888,-53.659996,-30.832941,-76.48705
423936,-83.14,-39.718777,-126.56122
425984,-57.9,-26.99298,-88.80702
428032,-62.78,-19.89833,-105.66167
430080,-54.120003,-35.93568,-72.30432
432128,-75.060005,-42.587765,-107.53224
434176,-66.52,-30.722824,-102.31717
436224,-62.639996,-26.65052,-98.62947
438272,-45.7,-11.7612915,-79.63871
440320,-83.12001,-51.92652,-114.3135
442368,-79.6,-54.890244,-104.30975
444416,-53.919994,-31.81385,-76.02614
446464,-87.9,-59.81036,-115.98964
448512,-74.92,-56.010277,-93.82972
450560,-70.880005,-46.554756,-95.20525
452608,-54.420002,-13.416229,-95.423775
454656,-58.460003,-23.319221,-93.600784
456704,-70.86,-40.71047,-101.00954
458752,-62.640003,-28.907494,-96.37251
460800,-78.9,-63.793182,-94.00682
462848,-70.74,-32.62183,-108.85817
464896,-83.22,-36.470013,-129.96999
466944,-82.68001,-51.502106,-113.85791
468992,-58.039997,-21.942982,-94.13701
471040,-87.16,-30.278667,-144.04134
473088,-49.56,-41.632683,-57.48732
475136,-99.87999,-83.985535,-115.774445
477184,-79.18001,-63.878452,-94.48157
479232,-62.5,-20.024593,-104.9754
481280,-74.380005,-50.69555,-98.06446
483328,-58.340004,-30.936384,-85.74362
485376,-87.8,-56.931183,-118.66882
487424,-54.26,-27.678156,-80.84184
489472,-79.56,-43.66668,-115.453316
491520,-50.34,-6.2118874,-94.46811
493568,-49.719997,-29.894823,-69.54517
495616,-58.6,-25.78585,-91.41415
497664,-87.46,-65.84985,-109.070145
499712,-49.859997,-25.542793,-74.1772
501760,-49.7,-25.328953,-74.071045
503808,-66.9,-35.757812,-98.04219
505856,-54.04,-53.192417,-54.887585
507904,-75.2,-52.121178,-98.27882
509952,-58.54,-30.359823,-86.72018


==> figures/Ablation/Taxi/Cost/VeryExpensive.csv <==
episodes,mean,std_pos,std_neg
0,-757.18,-718.2491,-796.1109
2048,-784.1,-752.546,-815.65393
4096,-777.36,-759.90265,-794.8173
6144,-767.12,-723.132,-811.108
8192,-751.42004,-699.5106,-803.32947
10240,-772.04004,-762.3034,-781.7767
12288,-763.38,-748.74805,-778.01196
14336,-748.1,-704.8218,-791.3782
16384,-751.57996,-733.08344,-770.0765
18432,-760.46,-707.4367,-813.48334
20480,-755.12,-734.8398,-775.4002
22528,-729.66003,-691.6932,-767.6269
24576,-743.77997,-716.80994,-770.75
26624,-744.8,-717.47723,-772.12274
28672,-744.36,-728.0083,-760.7117
30720,-721.45996,-703.20197,-739.71796
32768,-712.07996,-692.42664,-731.7333
34816,-737.86,-701.50977,-774.2102
36864,-741.12,-723.0172,-759.2228
38912,-721.74005,-685.07446,-758.40564
40960,-721.46,-710.0041,-732.91595
43008,-693.3,-666.5519,-720.0481
45056,-649.92004,-603.89874,-695.94135
47104,-689.25995,-645.25586,-733.26404
49152,-689.07996,-655.3312,-722.82874
51200,-713.74,-680.92163,-746.55835
53248,-654.22003,-618.35913,-690.08093
55296,-687.3,-659.9155,-714.68445
57344,-685.7,-656.7032,-714.69684
59392,-696.54,-667.9718,-725.10815
61440,-678.88,-652.598,-705.162
63488,-636.38,-600.8303,-671.9297
65536,-621.7399,-592.44037,-651.0395
67584,-641.5,-614.72626,-668.27374
69632,-644.45996,-621.1608,-667.7591
71680,-633.88,-585.57007,-682.18994
73728,-568.92004,-511.0938,-626.7463
75776,-609.04,-556.37573,-661.7042
77824,-611.92004,-590.63135,-633.20874
79872,-603.83997,-565.483,-642.19696
81920,-603.9,-561.8338,-645.96625
83968,-603.83997,-526.81586,-680.8641
86016,-603.14,-561.7186,-644.5614
88064,-568.0,-525.29004,-610.70996
90112,-559.98,-522.6118,-597.34814
92160,-535.6,-485.68622,-585.51373
94208,-574.12,-535.47565,-612.76434
96256,-500.97998,-415.0579,-586.9021
98304,-553.4,-490.82324,-615.9768
100352,-507.1,-462.2822,-551.91785
102400,-521.7001,-463.04242,-580.3577
104448,-501.13998,-422.7035,-579.5765
106496,-490.34,-444.57837,-536.1016
108544,-442.34,-407.973,-476.707
110592,-474.84,-444.61758,-505.0624
112640,-420.85995,-366.79822,-474.9217
114688,-489.03998,-445.232,-532.84796
116736,-445.36002,-380.25513,-510.4649
118784,-418.36002,-346.85577,-489.86426
120832,-397.62,-347.5163,-447.7237
122880,-390.94,-332.1833,-449.69672
124928,-412.95996,-356.41635,-469.50357
126976,-431.8,-388.32706,-475.27292
129024,-410.08002,-329.69092,-490.46912
131072,-374.02002,-318.30075,-429.7393
133120,-326.94,-273.42377,-380.45624
135168,-358.38,-303.17657,-413.58344
137216,-382.24002,-340.26926,-424.2108
139264,-352.08,-315.34518,-388.8148
141312,-342.52,-295.69495,-389.34503
143360,-306.53998,-263.93567,-349.1443
145408,-336.51996,-313.83972,-359.2002
147456,-328.84,-285.68994,-371.99005
149504,-311.03998,-253.39307,-368.6869
151552,-296.12,-226.8852,-365.3548
153600,-289.46002,-241.15277,-337.76727
155648,-268.58,-210.12373,-327.03625
157696,-280.74,-231.09157,-330.38843
159744,-304.65997,-241.31516,-368.0048
161792,-281.65997,-229.7286,-333.59134
163840,-293.8,-246.206,-341.39398
165888,-294.24,-254.98688,-333.4931
167936,-283.14,-226.42406,-339.85596
169984,-240.94002,-175.66805,-306.21198
172032,-260.78,-236.95451,-284.60547
174080,-255.97998,-215.94643,-296.01355
176128,-213.73999,-172.59442,-254.88556
178176,-241.13998,-214.13765,-268.14233
180224,-210.92,-172.09756,-249.74243
182272,-226.76001,-184.30548,-269.21454
184320,-234.36002,-186.5764,-282.14365
186368,-224.31999,-175.09657,-273.5434
188416,-202.87997,-155.69144,-250.06851
190464,-191.34,-148.65799,-234.022
192512,-179.66,-134.46338,-224.85663
194560,-164.73999,-137.85605,-191.62393
196608,-209.93999,-172.53467,-247.3453
198656,-171.78,-155.33647,-188.22353
200704,-170.62,-114.86534,-226.37465
202752,-179.92,-139.8243,-220.0157
204800,-170.98001,-129.01219,-212.94783
206848,-159.86,-131.91365,-187.80635
208896,-150.54,-129.97102,-171.10896
210944,-184.04001,-169.95262,-198.1274
212992,-139.0,-108.577644,-169.42236
215040,-150.01999,-120.34634,-179.69363
217088,-151.2,-135.82236,-166.57764
219136,-117.68001,-98.720535,-136.63948
221184,-127.82001,-90.04021,-165.59981
223232,-134.72,-116.75956,-152.68045
225280,-136.74,-107.36774,-166.11227
227328,-142.16,-85.7693,-198.5507
229376,-132.8,-109.82462,-155.77539
231424,-138.3,-108.357994,-168.242
233472,-91.159996,-66.017555,-116.30244
235520,-97.579994,-76.93341,-118.22658
237568,-113.36,-75.84555,-150.87445
239616,-92.54,-54.61309,-130.46692
241664,-98.42,-61.962494,-134.8775
243712,-109.020004,-88.09295,-129.94705
245760,-83.06,-65.531784,-100.58821
247808,-116.02,-85.20075,-146.83923
249856,-77.32001,-45.94056,-108.699455
251904,-71.56,-60.226933,-82.89307
253952,-97.66,-60.771,-134.54901
256000,-95.77999,-77.70709,-113.85289
258048,-86.88,-43.761024,-129.99896
260096,-81.46,-49.340683,-113.579315
262144,-105.23999,-86.805824,-123.67416
264192,-103.32001,-66.49613,-140.14389
266240,-98.020004,-62.183853,-133.85616
268288,-99.64,-75.003876,-124.27612
270336,-85.78001,-64.99363,-106.56638
272384,-65.8,-36.351337,-95.24867
274432,-91.2,-65.27626,-117.12373
276480,-82.7,-72.11983,-93.28017
278528,-92.659996,-65.70295,-119.61704
280576,-85.64,-55.184616,-116.09538
282624,-105.42,-65.814674,-145.02533
284672,-84.36,-66.08591,-102.634094
286720,-80.1,-51.727474,-108.47252
288768,-84.64,-55.91819,-113.36181
290816,-79.8,-49.398884,-110.201126
292864,-67.520004,-47.901604,-87.138405
294912,-71.600006,-54.55043,-88.64958
296960,-59.620003,-29.01893,-90.22108
299008,-57.0,-38.37947,-75.62053
301056,-64.7,-47.03455,-82.36545
303104,-88.7,-65.31453,-112.085464
305152,-59.940002,-42.190117,-77.68989
307200,-55.4,-40.762653,-70.03735
309248,-25.480001,-11.7725725,-39.18743
311296,-64.64,-16.638554,-112.64145
313344,-79.920006,-67.11729,-92.722725
315392,-55.840004,-20.050697,-91.62931
317440,-43.8,-15.9628315,-71.63717
319488,-67.48,-44.20784,-90.75217
321536,-67.88,-34.971798,-100.78819
323584,-78.380005,-52.267754,-104.492256
325632,-65.759995,-38.196205,-93.323784
327680,-68.88,-42.21516,-95.54483
329728,-42.42,-20.321907,-64.51809
331776,-63.24,-47.686275,-78.79373
333824,-60.180004,-36.23595,-84.124054
335872,-45.84,-5.78286,-85.89714
337920,-48.06,-29.710005,-66.409996
339968,-38.72,-16.543129,-60.896873
342016,-29.7,-2.3473396,-57.05266
344064,-32.0,2.7967796,-66.79678
346112,-53.54,-18.45829,-88.62171
348160,-40.0,-22.284245,-57.715755
350208,-67.28,-28.388538,-106.17146
352256,-40.7,-15.406525,-65.99348
354304,-46.86,-3.6975365,-90.02246
356352,-74.12,-32.32491,-115.9151
358400,-40.159996,-9.78668,-70.53331
360448,-37.08,5.0017967,-79.161804
362496,-52.640003,-14.224556,-91.05545
364544,-60.6,-24.580727,-96.61927
366592,-39.44,-3.2196388,-75.660355
368640,-27.8,5.3262444,-60.926243
370688,-47.38,-3.396534,-91.363464
372736,-52.72,-12.918774,-92.521225
374784,-36.6,-10.591307,-62.60869
376832,-40.120003,3.3976898,-83.637695
378880,-34.6,-7.6767006,-61.523296
380928,-56.159996,-32.625458,-79.694534
382976,-22.720001,-12.623387,-32.816616
385024,-27.060001,2.1105022,-56.230507
387072,-27.16,-17.082977,-37.237022
389120,-51.7,-31.051224,-72.34878
391168,-48.26,-20.352251,-76.16775
393216,-59.859997,-7.614208,-112.10579
395264,-42.22,-13.782885,-70.65712
397312,-55.319996,-11.328297,-99.31169
399360,-34.14,-4.581745,-63.698254
401408,-46.559998,-29.117453,-64.00254
403456,-46.840004,-25.59829,-68.08172
405504,-51.120003,-26.868208,-75.371796
407552,-45.719997,-11.050335,-80.38966
409600,-43.0,-32.739395,-53.260605
411648,-46.06,-9.831745,-82.28825
413696,-41.94,1.0829048,-84.962906
415744,-38.2,-2.3247185,-74.07529
417792,-38.120003,-22.07589,-54.164116
419840,-75.56,-52.751877,-98.36812
421888,-42.18,-16.986319,-67.37368
423936,-42.359997,-13.952774,-70.76722
425984,-38.0,-17.662546,-58.337456
428032,-37.879997,-6.720896,-69.0391
430080,-59.439995,-11.874901,-107.00509
432128,-33.620003,4.225811,-71.46582
434176,-29.279999,6.9232864,-65.483284
436224,-42.239998,1.3618622,-85.84186
438272,-21.5,7.283119,-50.28312
440320,-41.98,-20.863428,-63.096573
442368,-28.960001,26.508394,-84.4284
444416,-33.18,1.4842987,-67.8443
446464,-58.840004,-23.235416,-94.444595
448512,-37.32,5.5834923,-80.223495
450560,-33.86,1.0583382,-68.778336
452608,-45.7,-9.072582,-82.32742
454656,-36.76,-0.66791534,-72.85208
456704,-62.619995,-10.5143585,-114.72563
458752,-41.84,-13.743765,-69.93623
460800,-58.28,-6.58078,-109.97922
462848,-41.96,-25.337534,-58.582466
464896,-50.500004,-20.16224,-80.83777
466944,-37.64,4.2299232,-79.50992
468992,-42.0,6.503235,-90.503235
471040,-41.72,-24.99859,-58.441414
473088,-24.880001,3.8103046,-53.570305
475136,-41.420002,-10.087566,-72.75244
477184,-41.82,-25.1794,-58.4606
479232,-41.879997,-20.792902,-62.967094
481280,-24.46,-7.9006996,-41.0193
483328,-45.52,-14.414604,-76.6254
485376,-42.4,-10.976061,-73.823944
487424,-45.64,14.13921,-105.419205
489472,-25.6,-8.696392,-42.50361
491520,-41.5,1.7382698,-84.738266
493568,-21.439999,-0.069963455,-42.810036
495616,-29.1,-21.410788,-36.789215
497664,-33.04,-6.649351,-59.43065
499712,-46.420002,3.8689423,-96.70895
501760,-29.1,6.9089413,-65.10894
503808,-33.28,4.19524,-70.75523
505856,-41.359997,1.7845345,-84.50453
507904,-37.74,-7.2454376,-68.234566
509952,-54.04,-6.667324,-101.412674
512000,-45.56,-11.879883,-79.24012
514048,-29.540003,-5.567135,-53.51287
516096,-33.26,-6.9264755,-59.59352
518144,-50.06,-29.528797,-70.5912
520192,-54.5,-31.98485,-77.01515
522240,-38.02,-3.9706573,-72.06934
524288,-33.68,1.068203,-68.42821
526336,-46.06,-12.291103,-79.8289
528384,-50.46,-12.153572,-88.766426
530432,-37.839996,-14.294842,-61.38515
532480,-41.76,-13.087881,-70.43211
534528,-54.2,0.32078552,-108.72079
536576,-37.719997,-10.286995,-65.153
538624,-29.02,-5.0204678,-53.01953
540672,-45.799995,-21.134068,-70.46593
542720,-50.039997,-22.513311,-77.56668
544768,-33.260002,-10.588381,-55.931625
546816,-21.420002,-5.0273933,-37.81261
548864,-37.379997,-13.433273,-61.32672
550912,-45.559998,-7.0499687,-84.07002
552960,-46.3,10.036381,-102.63638


==> figures/Ablation/Taxi/Epsilon/Large.csv <==
episodes,mean,std_pos,std_neg
0,-766.13,-729.826,-802.434
2048,-751.71,-696.1181,-807.30194
4096,-771.82996,-745.828,-797.8319
6144,-752.48004,-717.39453,-787.56555
8192,-748.75,-727.9259,-769.5741
10240,-757.08997,-729.6062,-784.5737
12288,-751.02,-704.9381,-797.1019
14336,-694.21,-667.2222,-721.1978
16384,-704.81995,-666.18726,-743.45264
18432,-704.25006,-670.9399,-737.56024
20480,-649.21,-614.8335,-683.58655
22528,-653.37994,-617.4906,-689.2693
24576,-660.30994,-622.42377,-698.1961
26624,-577.65,-530.8212,-624.4788
28672,-582.39,-535.169,-629.611
30720,-600.73004,-550.8439,-650.6162
32768,-518.1,-462.20312,-573.9968
34816,-537.46,-487.2007,-587.7193
36864,-507.14996,-468.8255,-545.4744
38912,-443.94,-405.3749,-482.5051
40960,-430.7,-374.75928,-486.64075
43008,-422.34003,-336.12814,-508.5519
45056,-373.59998,-332.40765,-414.7923
47104,-364.26004,-313.77942,-414.74066
49152,-287.46002,-205.22583,-369.6942
51200,-295.52002,-255.2347,-335.80533
53248,-276.61002,-232.31332,-320.9067
55296,-210.01001,-167.80424,-252.21577
57344,-251.32002,-217.00165,-285.6384
59392,-217.47002,-150.24332,-284.69672
61440,-167.98,-124.58802,-211.37198
63488,-147.69,-95.777664,-199.60234
65536,-142.56,-112.30395,-172.81604
67584,-116.35,-88.90911,-143.7909
69632,-123.99001,-95.08145,-152.89857
71680,-135.36002,-95.73827,-174.98175
73728,-127.55,-104.279755,-150.82025
75776,-135.29001,-104.7084,-165.87161
77824,-107.06999,-74.94153,-139.19846
79872,-114.21,-77.9052,-150.5148
81920,-116.28999,-95.409836,-137.17015
83968,-117.93001,-71.98733,-163.87268
86016,-124.45,-87.94818,-160.95181
88064,-124.81001,-101.68404,-147.93599
90112,-115.69,-96.1492,-135.2308
92160,-108.06999,-67.04231,-149.09767
94208,-114.119995,-82.6606,-145.57939
96256,-115.35,-87.160095,-143.5399
98304,-119.75,-72.0022,-167.4978
100352,-115.75,-92.084404,-139.4156
102400,-115.759995,-82.87729,-148.6427
104448,-118.380005,-86.18638,-150.57364
106496,-108.240005,-56.880287,-159.59973
108544,-105.06001,-68.934616,-141.18541
110592,-120.5,-78.02902,-162.97098
112640,-96.7,-58.837112,-134.56288
114688,-96.17,-66.66108,-125.67892
116736,-130.23001,-56.849648,-203.61038
118784,-130.05998,-72.0672,-188.05276
120832,-112.2,-69.579605,-154.82039
122880,-116.39,-91.690834,-141.08917
124928,-141.55,-104.44151,-178.6585
126976,-124.78001,-76.78908,-172.77094
129024,-114.56999,-63.547646,-165.59235
131072,-133.17001,-102.451614,-163.88841
133120,-118.54,-72.71301,-164.36699
135168,-114.36001,-77.83708,-150.88293
137216,-124.67,-75.015854,-174.32414
139264,-125.0,-95.36016,-154.63983
141312,-133.06,-103.56142,-162.55858
143360,-145.55002,-126.372986,-164.72705
145408,-124.680016,-87.12843,-162.2316
147456,-128.87,-96.04585,-161.69414
149504,-116.42,-79.24779,-153.59221
151552,-130.57,-86.6252,-174.51482
153600,-122.54,-88.66139,-156.41861
155648,-116.44,-80.12184,-152.75816
157696,-110.02999,-75.18677,-144.87321
159744,-103.7,-70.95911,-136.44089
161792,-114.259995,-66.276184,-162.2438
163840,-120.729996,-86.29254,-155.16745
165888,-118.61,-80.89206,-156.32794
167936,-139.31001,-98.009995,-180.61003
169984,-109.659996,-69.57276,-149.74722
172032,-111.71999,-68.85316,-154.58682
174080,-109.96,-68.283356,-151.63664
176128,-118.5,-75.458435,-161.54156
178176,-114.35,-80.278564,-148.42143
180224,-112.259995,-75.0184,-149.50159
182272,-127.05,-98.88566,-155.21436
184320,-135.30002,-102.538635,-168.0614
186368,-120.47001,-92.856606,-148.08342
188416,-120.46999,-91.1902,-149.74979
190464,-128.79,-97.52054,-160.05945
192512,-122.53999,-93.0918,-151.98819
194560,-129.03,-86.95915,-171.10085
196608,-116.619995,-80.67151,-152.56848
198656,-116.91001,-76.294464,-157.52556
200704,-127.01001,-94.31452,-159.7055
202752,-126.93001,-84.24504,-169.61497
204800,-120.48999,-70.46197,-170.518
206848,-126.83,-95.41567,-158.24434
208896,-118.48,-70.319275,-166.64073
210944,-114.34999,-84.28984,-144.41014
212992,-110.06999,-74.97725,-145.16273
215040,-107.85,-84.58065,-131.11934
217088,-110.11001,-79.15477,-141.06525
219136,-135.19,-91.77925,-178.60075
221184,-133.14,-99.82715,-166.45285
223232,-124.869995,-98.30863,-151.43137
225280,-116.45,-86.69378,-146.2062
227328,-118.83,-75.00546,-162.65454
229376,-108.05,-63.119183,-152.98082
231424,-120.65,-77.27792,-164.02208
233472,-118.45001,-86.82524,-150.07478
235520,-126.80001,-97.10554,-156.49449
237568,-99.55,-48.594036,-150.50597
239616,-131.01999,-91.31201,-170.72797
241664,-128.95,-97.73567,-160.16432
243712,-118.3,-79.280396,-157.31961
245760,-106.23999,-64.50058,-147.9794
247808,-111.89,-78.263214,-145.51678
249856,-99.56,-64.96719,-134.1528
251904,-120.42,-89.7047,-151.1353
253952,-124.52,-95.970184,-153.06981
256000,-120.4,-73.96599,-166.83401
258048,-128.84,-103.754974,-153.92502
260096,-120.46,-93.07996,-147.84003
262144,-118.28001,-84.14985,-152.41016
264192,-135.34,-111.859695,-158.8203
266240,-108.1,-74.23013,-141.96986
268288,-120.380005,-83.10626,-157.65375
270336,-126.8,-88.23505,-165.36496
272384,-126.57001,-79.4039,-173.73611
274432,-125.14,-76.89419,-173.3858
276480,-128.7,-89.75346,-167.64653
278528,-118.54999,-95.05015,-142.04982
280576,-107.87001,-62.943893,-152.79613
282624,-131.15999,-92.6449,-169.67508
284672,-122.56,-86.55919,-158.5608
286720,-109.97001,-70.28752,-149.6525
288768,-114.119995,-71.717285,-156.5227
290816,-124.520004,-99.24049,-149.79951
292864,-120.67999,-85.94151,-155.41847
294912,-135.12,-115.256325,-154.98367
296960,-105.98,-77.80112,-134.15889
299008,-112.329994,-66.9652,-157.6948
301056,-120.509995,-90.01015,-151.00984
303104,-120.520004,-85.616745,-155.42326
305152,-118.81999,-76.549866,-161.09012
307200,-126.85,-101.67151,-152.02849
309248,-122.61,-79.86151,-165.35849
311296,-120.68001,-79.27417,-162.08585
313344,-111.98999,-79.62259,-144.35739
315392,-111.94,-73.56021,-150.3198
317440,-124.63999,-75.76427,-173.51572
319488,-101.95,-54.190197,-149.7098
321536,-126.630005,-86.52646,-166.73355
323584,-99.64,-63.971268,-135.30873
325632,-141.35,-100.601654,-182.09836
327680,-141.42001,-105.48655,-177.35349
329728,-128.74998,-103.55457,-153.94539
331776,-133.17001,-103.93486,-162.40517
333824,-108.03001,-80.08051,-135.97949
335872,-109.93001,-73.546165,-146.31384
337920,-118.42,-70.021965,-166.81802
339968,-107.77,-67.77242,-147.76758
342016,-120.490005,-85.918304,-155.0617
344064,-122.42999,-97.69095,-147.16904
346112,-116.409996,-74.90375,-157.91624
348160,-131.15,-95.31096,-166.98903
350208,-116.25,-80.44539,-152.05461
352256,-137.34,-110.955826,-163.72417
354304,-103.52,-67.10567,-139.93433
356352,-122.87001,-82.394066,-163.34595
358400,-116.44,-75.5569,-157.3231
360448,-122.56999,-91.93096,-153.20901
362496,-107.96,-67.163086,-148.75691
364544,-122.869995,-90.63936,-155.10063
366592,-124.759995,-83.800545,-165.71945
368640,-103.840004,-51.925686,-155.75432
370688,-126.58,-99.466064,-153.69394
372736,-139.47,-108.103935,-170.83606
374784,-114.21999,-71.11081,-157.32918
376832,-105.920006,-76.26935,-135.57066
378880,-135.11,-95.032166,-175.18784
380928,-110.090004,-72.7005,-147.4795
382976,-120.43001,-79.6998,-161.16022
385024,-124.58999,-78.6732,-170.50677
387072,-127.009995,-101.926834,-152.09315
389120,-112.28999,-77.385284,-147.1947
391168,-120.56001,-72.5326,-168.58743
393216,-118.630005,-90.04315,-147.21686
395264,-122.869995,-89.302,-156.43799
397312,-118.53001,-91.57534,-145.48468
399360,-114.28001,-82.6935,-145.86652
401408,-126.81999,-95.382126,-158.25786
403456,-105.75,-63.68564,-147.81436
405504,-112.02999,-74.93611,-149.12387
407552,-118.42999,-77.279465,-159.58052
409600,-110.340004,-74.37843,-146.30157
411648,-122.58,-75.776566,-169.38344
413696,-122.72001,-92.1129,-153.32712
415744,-105.92999,-64.980286,-146.8797
417792,-128.92001,-92.52919,-165.31084
419840,-122.79,-81.24306,-164.33694
421888,-110.14,-72.85281,-147.42719
423936,-114.459984,-73.54573,-155.37424
425984,-129.15999,-88.49324,-169.82674
428032,-120.46001,-75.47505,-165.44496
430080,-118.64,-87.18675,-150.09325
432128,-126.78999,-84.59323,-168.98676
434176,-114.40001,-71.346344,-157.45367
436224,-118.5,-66.97936,-170.02063
438272,-133.11,-108.73594,-157.48407
440320,-133.1,-92.76482,-173.4352
442368,-114.28999,-69.198586,-159.38141
444416,-118.35,-81.65762,-155.04237
446464,-124.96001,-101.97635,-147.94366
448512,-135.1,-109.34636,-160.85365
450560,-124.659996,-84.737816,-164.58218
452608,-116.1,-87.956436,-144.24356
454656,-112.2,-77.88015,-146.51984
456704,-141.55,-99.12482,-183.97519
458752,-114.130005,-84.07861,-144.1814
460800,-101.590004,-58.829613,-144.3504
462848,-120.56,-87.364716,-153.75528
464896,-120.84999,-88.80748,-152.8925
466944,-126.96001,-90.22247,-163.69754
468992,-122.35001,-86.124466,-158.57556
471040,-112.03999,-79.88875,-144.19124
473088,-106.130005,-60.250244,-152.00977
475136,-118.479996,-80.65552,-156.30447
477184,-129.03,-73.39142,-184.66858
479232,-114.259995,-69.18426,-159.33572
481280,-120.759995,-86.20001,-155.31998
483328,-137.42001,-105.137024,-169.703
485376,-120.81001,-89.01623,-152.6038
487424,-134.70999,-87.34187,-182.07811
489472,-126.9,-92.994576,-160.80542
491520,-112.2,-77.25513,-147.14487
493568,-124.56,-96.235306,-152.88469
495616,-120.56,-83.508835,-157.61116
497664,-124.630005,-82.97809,-166.28192
499712,-131.14,-100.230316,-162.04968
501760,-97.38,-53.168602,-141.5914
503808,-116.19,-71.441925,-160.93808
505856,-118.159996,-77.85674,-158.46326
507904,-128.94,-92.9079,-164.9721
509952,-127.119995,-91.86569,-162.3743
512000,-116.420006,-93.786804,-139.0532
514048,-122.4,-97.49638,-147.30362
516096,-126.56,-91.44934,-161.67065
518144,-110.259995,-85.45458,-135.0654
520192,-122.61998,-91.66919,-153.57077
522240,-125.12999,-87.71072,-162.54926
524288,-129.07,-97.770584,-160.36943
526336,-132.95999,-97.11742,-168.80257
528384,-130.86,-106.03767,-155.68234
530432,-114.22001,-76.42964,-152.01038
532480,-116.159996,-78.50777,-153.81223
534528,-116.329994,-73.897934,-158.76205
536576,-120.659996,-88.68344,-152.63655
538624,-120.7,-90.1651,-151.2349
540672,-118.509995,-91.64532,-145.37466
542720,-114.21999,-88.69688,-139.74312
544768,-116.420006,-80.503494,-152.33652
546816,-139.62,-109.44776,-169.79224
548864,-124.78999,-95.062546,-154.51744
550912,-132.9,-106.86905,-158.93094
552960,-122.55,-92.75647,-152.34354
555008,-116.17,-77.48335,-154.85664
557056,-120.35,-79.68013,-161.01987
559104,-135.20999,-105.03906,-165.38092
561152,-126.659996,-88.71213,-164.60786
563200,-116.3,-72.31871,-160.2813
565248,-120.66001,-88.5802,-152.73982
567296,-128.85,-93.597,-164.10301
569344,-130.9,-98.44618,-163.3538
571392,-112.28999,-82.91019,-141.6698
573440,-135.25002,-101.53862,-168.96141
575488,-124.73999,-90.80943,-158.67055
577536,-120.740005,-93.224915,-148.2551
579584,-133.37999,-96.64963,-170.11035
581632,-124.75999,-87.059425,-162.46054
583680,-105.909996,-70.69856,-141.12143
585728,-104.23,-74.59958,-133.86043
587776,-108.5,-76.09435,-140.90564
589824,-118.509995,-89.7684,-147.25159
591872,-122.45,-81.56596,-163.33403
593920,-124.59001,-83.441025,-165.739
595968,-130.93,-91.132385,-170.7276
598016,-122.33,-90.02845,-154.63156
600064,-116.33999,-77.60398,-155.07599
602112,-135.13998,-104.780396,-165.49957
604160,-116.2,-79.99963,-152.40036
606208,-100.229996,-65.59164,-134.86835
608256,-126.6,-93.47807,-159.72192
610304,-124.69,-74.129074,-175.25093
612352,-124.67999,-89.33957,-160.02042
614400,-126.92999,-91.63875,-162.22124
616448,-120.630005,-79.057396,-162.2026
618496,-109.93001,-66.1903,-153.66971


==> figures/Ablation/Taxi/Epsilon/Ref.csv <==
episodes,mean,std_pos,std_neg
0,-772.19006,-738.0707,-806.30945
2048,-762.33997,-726.2145,-798.46545
4096,-760.03,-720.51886,-799.5412
6144,-784.54,-768.9624,-800.11755
8192,-766.33,-721.32074,-811.3393
10240,-769.91003,-749.93994,-789.8801
12288,-752.2,-719.97205,-784.428
14336,-763.27997,-734.9617,-791.59827
16384,-759.92004,-735.607,-784.2331
18432,-760.77,-728.8603,-792.67975
20480,-746.5299,-706.7776,-786.2822
22528,-741.74,-710.50397,-772.976
24576,-742.76,-707.00287,-778.51715
26624,-738.75,-719.3238,-758.1762
28672,-705.73004,-663.667,-747.7931
30720,-734.0,-710.5961,-757.4039
32768,-716.13,-669.2305,-763.0295
34816,-717.88,-663.5633,-772.1967
36864,-697.24005,-631.54346,-762.93665
38912,-691.91003,-660.8666,-722.9535
40960,-709.83997,-678.98694,-740.693
43008,-674.72003,-636.69617,-712.7439
45056,-656.55005,-603.9328,-709.1673
47104,-710.68994,-675.0592,-746.3207
49152,-683.05,-650.6005,-715.49945
51200,-687.91003,-671.596,-704.22406
53248,-657.11,-619.70355,-694.5164
55296,-651.01,-606.67566,-695.34436
57344,-628.98004,-597.8851,-660.075
59392,-640.65,-593.0676,-688.2324
61440,-620.77,-547.28723,-694.2528
63488,-626.22,-562.6604,-689.77954
65536,-610.26,-567.89,-652.63
67584,-610.22,-550.43243,-670.0075
69632,-594.22003,-530.8859,-657.55414
71680,-612.23,-552.1906,-672.26935
73728,-598.35,-517.9268,-678.77313
75776,-591.3301,-544.22034,-638.4398
77824,-578.03,-500.0918,-655.96826
79872,-558.74,-493.3018,-624.17816
81920,-540.62,-490.84204,-590.39795
83968,-520.86,-457.8518,-583.86816
86016,-539.14,-484.24606,-594.034
88064,-529.79004,-470.6827,-588.8974
90112,-523.70996,-479.93185,-567.4881
92160,-513.82,-466.45544,-561.1846
94208,-508.22003,-450.58078,-565.85925
96256,-483.28003,-402.71,-563.8501
98304,-495.29004,-413.64252,-576.93756
100352,-468.73004,-401.31818,-536.1419
102400,-474.96002,-398.85986,-551.0602
104448,-480.59,-394.02576,-567.15424
106496,-442.6,-385.0746,-500.12543
108544,-483.74,-413.87933,-553.60065
110592,-445.02002,-377.28726,-512.75275
112640,-419.52002,-341.91443,-497.1256
114688,-417.21002,-349.09177,-485.32828
116736,-419.66998,-342.1303,-497.20966
118784,-382.72,-260.82513,-504.61487
120832,-394.74,-302.56177,-486.9182
122880,-345.00998,-257.9148,-432.10516
124928,-395.19,-311.69653,-478.68347
126976,-359.58997,-276.81467,-442.36526
129024,-361.71002,-257.58167,-465.83838
131072,-329.2,-257.2336,-401.1664
133120,-345.68,-241.30408,-450.0559
135168,-330.97,-239.39659,-422.5434
137216,-344.63998,-246.36096,-442.919
139264,-299.07,-211.86261,-386.2774
141312,-316.68,-269.35336,-364.00662
143360,-296.37003,-238.3005,-354.43954
145408,-295.74,-205.25192,-386.22806
147456,-274.77997,-229.92021,-319.6397
149504,-286.41998,-235.1333,-337.70667
151552,-257.97998,-189.3369,-326.62305
153600,-257.87003,-177.20102,-338.53903
155648,-252.06999,-159.97162,-344.16837
157696,-222.92,-160.79758,-285.04242
159744,-244.98001,-175.8804,-314.07962
161792,-224.20999,-164.78421,-283.63577
163840,-238.56001,-157.76398,-319.35605
165888,-229.93001,-159.34595,-300.51407
167936,-228.68999,-148.40941,-308.97058
169984,-196.97,-113.09298,-280.84702
172032,-226.27998,-141.37296,-311.187
174080,-218.40999,-146.89786,-289.92212
176128,-216.76999,-134.24756,-299.29242
178176,-181.79,-105.706345,-257.87366
180224,-157.61,-100.86807,-214.35193
182272,-203.43001,-107.98554,-298.87448
184320,-156.07999,-92.83648,-219.32349
186368,-164.2,-80.505714,-247.89429
188416,-132.07,-67.49549,-196.64453
190464,-159.59,-86.04078,-233.13922
192512,-118.6,-54.03656,-183.16344
194560,-130.07999,-71.68564,-188.47433
196608,-120.27,-79.584984,-160.95502
198656,-124.69999,-53.19433,-196.20566
200704,-119.909996,-50.130585,-189.6894
202752,-114.14,-49.032516,-179.24748
204800,-120.409996,-50.514267,-190.30573
206848,-114.14,-57.34174,-170.93826
208896,-118.06,-56.197937,-179.92206
210944,-107.53001,-67.32384,-147.73618
212992,-92.06,-11.059387,-173.06061
215040,-109.31,-36.609863,-182.01013
217088,-93.19,-41.72412,-144.65588
219136,-66.85,-10.93647,-122.76353
221184,-86.46,-26.164627,-146.75537
223232,-79.18,-32.93217,-125.427826
225280,-57.189995,-9.111572,-105.26842
227328,-54.160004,-16.869545,-91.45046
229376,-56.859997,-17.295387,-96.42461
231424,-48.71,-2.37508,-95.04492
233472,-52.920002,-14.48497,-91.355034
235520,-59.54,-8.028137,-111.051865
237568,-41.47,2.2231789,-85.16318
239616,-53.510002,-1.6731529,-105.34685
241664,-39.230003,7.3286705,-85.78868
243712,-29.119999,10.233318,-68.47331
245760,-33.07,6.387699,-72.527695
247808,-22.189999,9.197245,-53.57724
249856,-26.170002,5.543247,-57.88325
251904,-17.87,10.949438,-46.689438
253952,-23.98,-3.4045868,-44.555412
256000,-24.55,16.8162,-65.9162
258048,-13.170001,17.281143,-43.621143
260096,-12.15,13.365103,-37.6651
262144,-10.29,9.23739,-29.81739
264192,-11.22,8.991521,-31.431522
266240,-4.88,14.82471,-24.58471
268288,-4.2699995,13.261518,-21.801517
270336,-10.23,13.638893,-34.098892
272384,-6.600001,11.31502,-24.51502
274432,-8.8,19.619675,-37.219673
276480,2.5700002,13.391279,-8.25128
278528,-9.93,22.138992,-41.998993
280576,-1.7299999,8.38277,-11.842769
282624,1.1800003,17.37437,-15.01437
284672,-6.8299994,8.5679245,-22.227924
286720,2.4699998,10.892118,-5.9521194
288768,1.2199996,11.584246,-9.144247
290816,0.76999986,15.72293,-14.182931
292864,0.86000013,11.295248,-9.575247
294912,1.7300003,10.829896,-7.369895
296960,2.22,18.396389,-13.956389
299008,5.1099997,11.340641,-1.1206422
301056,5.12,10.999762,-0.7597623
303104,7.2899995,8.578758,6.0012407
305152,3.35,11.33389,-4.63389
307200,1.3999999,14.798582,-11.998583
309248,3.7099998,12.475665,-5.055665
311296,-0.64999974,18.910025,-20.210024
313344,3.1399999,11.335632,-5.055632
315392,-4.73,14.753637,-24.213636
317440,1.41,11.049964,-8.229964
319488,1.7900002,11.313282,-7.733282
321536,3.7399993,12.158455,-4.678457
323584,7.5699997,8.69521,6.4447885
325632,3.8,12.4210205,-4.82102
327680,1.7700005,14.785149,-11.245148
329728,-0.24000034,18.61944,-19.09944
331776,5.43,11.626781,-0.7667818
333824,5.61,11.844012,-0.624012
335872,-0.5300001,13.032526,-14.0925255
337920,-0.73,9.59202,-11.052021
339968,6.13,12.559005,-0.29900455
342016,-2.67,11.668761,-17.008762
344064,-2.3700001,22.509752,-27.249754
346112,3.3100002,11.657149,-5.0371485
348160,-2.4999998,14.328251,-19.32825
350208,-0.64000005,13.218297,-14.498298
352256,6.0599995,11.615573,0.504426
354304,5.51,11.628407,-0.60840607
356352,3.9899993,12.414898,-4.434899
358400,3.75,12.091013,-4.591013
360448,5.57,12.193753,-1.0537529
362496,8.03,8.9389,7.1210995
364544,1.6400001,10.955601,-7.6756
366592,-2.4000003,19.212914,-24.012913
368640,3.3400002,15.82697,-9.14697
370688,2.0000002,14.817176,-10.817176
372736,3.5199997,11.608608,-4.568609
374784,2.0700002,11.550722,-7.4107223
376832,5.69,12.110817,-0.7308173
378880,3.6200001,11.90466,-4.6646605
380928,3.3,11.667556,-5.0675554
382976,-0.6600001,9.419207,-10.739206
385024,2.0900002,15.449524,-11.269524
387072,3.8400002,12.306783,-4.6267824
389120,1.8799999,15.409805,-11.649805
391168,4.02,12.504198,-4.4641976
393216,3.3699996,16.006853,-9.266854
395264,-0.6700004,13.081222,-14.421222
397312,1.4699999,11.124642,-8.184642
399360,-6.6299996,14.127893,-27.387892
401408,-0.51999986,13.513446,-14.553445
403456,-0.5100001,13.4222975,-14.442298
405504,3.7400002,11.73027,-4.2502694
407552,3.4099998,11.877639,-5.057639
409600,-0.05,16.366167,-16.466166
411648,1.5899999,14.557456,-11.377456
413696,3.6300004,11.9203615,-4.6603613
415744,5.98,12.283301,-0.32330132
417792,-0.6000002,18.532486,-19.732487
419840,-2.6000004,14.3404255,-19.540426
421888,3.8300004,11.864931,-4.20493
423936,1.85,11.053832,-7.353832
425984,3.5099998,11.430662,-4.410663
428032,5.71,11.975372,-0.5553727
430080,1.5499998,10.825694,-7.725694
432128,1.1900003,14.377756,-11.997755
434176,7.5800004,8.460682,6.699319
436224,7.3900003,8.330691,6.4493093
438272,1.8099998,10.831136,-7.2111363
440320,1.45,14.643881,-11.743881
442368,1.7099998,15.213515,-11.793515
444416,4.0,12.087398,-4.0873976
446464,-0.48999977,13.77278,-14.75278
448512,-0.119999886,19.175068,-19.415066
450560,1.5499998,15.248777,-12.148777
452608,1.7500004,14.934025,-11.434025
454656,2.1000004,15.223642,-11.023642
456704,-0.4800002,13.233994,-14.1939945
458752,-0.37999994,9.582911,-10.342911
460800,-0.059999846,13.810558,-13.930557
462848,-2.4500003,22.29592,-27.19592
464896,-2.42,11.59455,-16.434551
466944,-0.82999974,12.717845,-14.377845
468992,8.4,9.003324,7.7966757
471040,5.5800004,11.842556,-0.6825552
473088,3.89,12.180773,-4.400772
475136,3.35,11.6621895,-4.96219
477184,2.0600002,10.874103,-6.7541018
479232,6.1900005,12.640806,-0.2608056
481280,1.7900002,11.358746,-7.7787457
483328,1.5900004,15.116526,-11.936525
485376,5.6899996,11.824403,-0.44440365
487424,3.47,11.315132,-4.3751326
489472,3.3100002,11.665412,-5.045411
491520,5.62,12.078297,-0.8382969
493568,5.88,12.454771,-0.69477034
495616,4.1500006,16.98201,-8.68201
497664,1.3700001,10.601798,-7.8617983
499712,7.7300005,8.264884,7.1951175
501760,-0.47999984,13.686214,-14.646214
503808,1.54,11.007861,-7.927861
505856,2.0099995,15.11507,-11.095072
507904,1.8400004,11.397844,-7.717844
509952,-2.2399998,11.409776,-15.889775
512000,3.95,12.597456,-4.6974564


==> figures/Ablation/Taxi/Epsilon/Small.csv <==
episodes,mean,std_pos,std_neg
0,-773.49005,-751.77576,-795.20435
2048,-770.19,-725.79156,-814.58844
4096,-756.14,-715.11304,-797.167
6144,-765.49,-728.1719,-802.8081
8192,-788.31,-754.1207,-822.49927
10240,-769.79004,-749.4033,-790.17676
12288,-765.92,-740.66705,-791.1729
14336,-762.8,-738.76807,-786.8319
16384,-752.9,-717.87933,-787.9207
18432,-769.4,-730.4574,-808.34265
20480,-749.81995,-729.7783,-769.8616
22528,-745.17004,-716.45844,-773.88165
24576,-767.35,-745.515,-789.18494
26624,-748.64996,-719.40643,-777.8935
28672,-769.36,-752.1719,-786.5481
30720,-740.35,-699.2989,-781.40106
32768,-742.75,-707.3468,-778.1532
34816,-728.0,-696.9041,-759.0959
36864,-742.26996,-698.9583,-785.5816
38912,-742.41003,-702.2287,-782.5914
40960,-714.06,-669.9337,-758.1863
43008,-736.68,-713.32086,-760.0391
45056,-688.44006,-639.1762,-737.7039
47104,-712.83997,-672.6706,-753.00934
49152,-718.95,-684.8367,-753.06335
51200,-715.16003,-689.8481,-740.472
53248,-726.69006,-702.5307,-750.8494
55296,-706.30005,-648.8244,-763.7757
57344,-683.68005,-632.3363,-735.0238
59392,-702.92,-668.3287,-737.5113
61440,-696.95,-628.7297,-765.17035
63488,-690.69995,-660.04175,-721.35815
65536,-676.68,-628.7212,-724.6388
67584,-700.51,-676.8431,-724.17694
69632,-639.17,-586.52026,-691.8197
71680,-668.87994,-625.9358,-711.8241
73728,-682.72,-653.65704,-711.7829
75776,-652.0,-601.20105,-702.79895
77824,-642.16,-607.7782,-676.54175
79872,-644.4501,-615.8706,-673.02954
81920,-642.48,-609.3543,-675.60565
83968,-638.4,-603.0092,-673.79083
86016,-661.38,-614.93365,-707.82635
88064,-630.23004,-570.8171,-689.643
90112,-608.42004,-552.59546,-664.2446
92160,-634.33,-565.4572,-703.2028
94208,-613.73,-546.9233,-680.5367
96256,-603.83997,-549.7994,-657.88055
98304,-612.92,-556.9076,-668.9324
100352,-601.86,-556.29364,-647.42633
102400,-606.61005,-563.9498,-649.27026
104448,-582.33,-510.97217,-653.68787
106496,-574.8,-519.1339,-630.46606
108544,-601.96,-554.7968,-649.1232
110592,-571.74005,-520.2478,-623.2323
112640,-549.88,-473.2478,-626.5122
114688,-575.53,-513.20807,-637.852
116736,-549.6,-464.30795,-634.89197
118784,-540.32,-485.30072,-595.3393
120832,-576.7701,-520.2862,-633.25397
122880,-541.38,-480.36334,-602.39667
124928,-519.5,-436.9356,-602.0644
126976,-550.11,-510.62628,-589.5937
129024,-548.35,-468.85553,-627.8444
131072,-541.86,-473.549,-610.17096
133120,-552.14,-481.0243,-623.25574
135168,-495.01,-416.8625,-573.15753
137216,-525.08,-450.99243,-599.1676
139264,-477.02002,-395.00003,-559.04004
141312,-454.8,-349.06586,-560.5341
143360,-497.13998,-434.44922,-559.83075
145408,-482.52997,-429.88354,-535.1764
147456,-476.27997,-432.1661,-520.3938
149504,-449.65,-359.23193,-540.06805
151552,-435.04004,-354.66595,-515.4141
153600,-480.1,-434.56134,-525.6387
155648,-430.14005,-358.25122,-502.02887
157696,-413.44,-310.82056,-516.05945
159744,-419.86996,-351.39728,-488.34265
161792,-457.78003,-396.04425,-519.5158
163840,-416.41998,-351.17343,-481.66653
165888,-432.46002,-333.15897,-531.7611
167936,-384.26996,-287.66626,-480.87366
169984,-404.19,-315.518,-492.862
172032,-412.25,-311.86615,-512.63385
174080,-416.35,-325.8553,-506.84473
176128,-375.87997,-295.75885,-456.0011
178176,-367.26,-301.1964,-433.3236
180224,-393.55002,-338.5835,-448.51654
182272,-351.81,-268.5232,-435.0968
184320,-372.85,-269.3813,-476.31873
186368,-377.01,-309.9358,-444.08423
188416,-398.03998,-307.2897,-488.79025
190464,-325.62,-249.42404,-401.81595
192512,-330.71,-232.40204,-429.01794
194560,-317.28,-235.21295,-399.34705
196608,-321.0,-231.0379,-410.9621
198656,-366.45,-305.58273,-427.3173
200704,-317.4,-244.82083,-389.97916
202752,-305.55,-197.47241,-413.62756
204800,-283.48,-220.88028,-346.07974
206848,-305.96002,-237.08038,-374.83966
208896,-299.69,-253.38934,-345.99066
210944,-279.86002,-199.73055,-359.9895
212992,-287.66998,-203.60231,-371.73767
215040,-283.25,-206.99988,-359.50012
217088,-287.3,-216.20316,-358.39682
219136,-271.15997,-197.22046,-345.0995
221184,-217.85,-169.73392,-265.9661
223232,-265.59003,-217.93176,-313.2483
225280,-262.44,-163.09177,-361.78824
227328,-260.37,-203.62135,-317.11865
229376,-270.22003,-194.12614,-346.3139
231424,-213.89001,-162.0093,-265.77075
233472,-233.12003,-150.18533,-316.05472
235520,-275.1,-175.8858,-374.3142
237568,-227.87997,-152.469,-303.29095
239616,-223.82999,-132.41057,-315.2494
241664,-226.63998,-170.9867,-282.29327
243712,-224.19002,-149.68369,-298.69635
245760,-177.34001,-108.70303,-245.97699
247808,-216.54,-139.3764,-293.70358
249856,-186.17001,-114.24936,-258.09067
251904,-197.91,-137.28172,-258.5383
253952,-173.88,-95.36259,-252.39743
256000,-180.76001,-123.33894,-238.18108
258048,-161.13998,-85.363304,-236.91666
260096,-171.43,-119.00955,-223.85043
262144,-160.34,-95.79812,-224.88187
264192,-151.61,-99.62003,-203.59998
266240,-187.32999,-133.93753,-240.72244
268288,-173.14001,-127.00333,-219.2767
270336,-172.16,-117.70892,-226.61108
272384,-137.56,-104.23913,-170.88086
274432,-142.0,-94.34853,-189.65146
276480,-161.85,-107.46594,-216.23407
278528,-156.25,-98.26221,-214.2378
280576,-152.12001,-78.43908,-225.80093
282624,-94.92,-59.897984,-129.94202
284672,-127.93001,-79.35394,-176.50607
286720,-119.340004,-28.873398,-209.80661
288768,-127.2,-80.27667,-174.12332
290816,-98.45,-52.02185,-144.87814
292864,-115.13999,-70.31203,-159.96796
294912,-121.380005,-32.55652,-210.20349
296960,-93.64001,-41.54864,-145.73137
299008,-90.1,-59.6781,-120.5219
301056,-90.689995,-34.26909,-147.1109
303104,-79.380005,-38.62805,-120.13196
305152,-99.740005,-52.58536,-146.89465
307200,-97.35,-55.677128,-139.02287
309248,-95.86,-62.300972,-129.41904
311296,-92.740005,-38.772865,-146.70715
313344,-85.83,-40.59782,-131.06218
315392,-70.39,-31.890404,-108.889595
317440,-67.46,-18.001324,-116.91867
319488,-66.46999,-39.195534,-93.74445
321536,-66.44001,-5.184536,-127.69548
323584,-75.15,-43.659866,-106.64014
325632,-68.37,-27.026825,-109.71318
327680,-65.340004,-20.408962,-110.27104
329728,-34.65,-4.025526,-65.274475
331776,-52.74,-24.472948,-81.00706
333824,-52.68,0.011722565,-105.37172
335872,-50.28,-6.7312737,-93.82872
337920,-46.23,-9.826839,-82.63316
339968,-37.539997,-13.337219,-61.742775
342016,-47.639996,-11.2921715,-83.98782
344064,-36.67,-12.492571,-60.847427
346112,-33.469997,-9.795284,-57.14471
348160,-27.11,0.031276703,-54.251278
350208,-31.749996,-2.7196255,-60.780365
352256,-32.97,-6.986389,-58.953613
354304,-35.73,-4.1818104,-67.27819
356352,-33.79,-2.999466,-64.580536
358400,-30.289999,-0.65011406,-59.929886
360448,-27.710001,-0.23796272,-55.182037
362496,-30.9,-3.7169533,-58.083046
364544,-24.51,2.3476028,-51.367603
366592,-23.210001,10.662157,-57.08216
368640,-16.93,6.220726,-40.080727
370688,-27.439999,1.6536503,-56.533646
372736,-13.75,2.2250586,-29.72506
374784,-15.420001,8.688661,-39.528664
376832,-6.85,6.058698,-19.758698
378880,-7.88,8.241836,-24.001835
380928,-16.48,8.190622,-41.15062
382976,-21.59,11.977379,-55.15738
385024,-19.1,19.307734,-57.507736
387072,-9.38,20.16156,-38.92156
389120,-7.1700006,14.475601,-28.815601
391168,-6.9300003,12.537205,-26.397205
393216,-13.12,11.853295,-38.093296
395264,-12.32,16.875233,-41.515232
397312,-2.07,14.508724,-18.648724
399360,-7.6899996,19.500565,-34.880566
401408,-5.2200003,13.003928,-23.443928
403456,-6.4700003,15.26587,-28.205872
405504,1.4999996,15.558165,-12.558165
407552,-4.62,11.826022,-21.066021
409600,3.0899997,12.134163,-5.954164
411648,-2.0800002,12.040325,-16.200325
413696,-0.30999961,11.726897,-12.346896
415744,2.7599998,13.856234,-8.336233
417792,3.6099994,11.229507,-4.009508
419840,2.2399998,12.627126,-8.147126
421888,4.18,10.67566,-2.3156605
423936,2.5399997,10.969614,-5.889614
425984,3.6799998,10.82126,-3.4612608
428032,5.2799997,13.277475,-2.7174754
430080,7.299999,8.938292,5.6617074
432128,0.81000006,10.595444,-8.975443
434176,7.5,8.236206,6.7637935
436224,3.33,12.0716305,-5.4116306
438272,3.3700001,11.739832,-4.999832
440320,3.2199998,11.191172,-4.7511725
442368,-2.97,18.315962,-24.25596
444416,1.3999999,11.890567,-9.090568
446464,3.25,11.768715,-5.268715
448512,3.8600001,12.269899,-4.5498986
450560,1.2199998,14.400578,-11.960579
452608,5.25,11.495678,-0.9956784
454656,8.39,9.3506775,7.429323
456704,3.8799996,12.482185,-4.7221856
458752,5.12,11.179174,-0.9391751
460800,5.6400003,11.3143635,-0.034362793
462848,1.8799995,11.80661,-8.046612
464896,3.2400002,11.242399,-4.762399
466944,7.56,8.317892,6.8021083
468992,8.2,9.332254,7.067745
471040,4.05,12.317436,-4.217436
473088,5.35,11.958669,-1.2586689
475136,3.7399998,12.271494,-4.7914944
477184,1.8800001,15.056783,-11.2967825
479232,6.13,12.037631,0.2223692
481280,5.7600007,11.72644,-0.20643854
483328,-2.36,11.803559,-16.52356
485376,5.910001,12.183508,-0.3635068
487424,5.52,11.824886,-0.78488636
489472,8.34,8.933633,7.746367
491520,1.8699999,15.527309,-11.78731
493568,7.7200003,8.331228,7.1087723
495616,5.77,12.100727,-0.56072664
497664,3.8700001,16.603502,-8.8635025
499712,3.8699996,12.003025,-4.2630253
501760,3.7999997,12.035776,-4.435776


==> figures/Ablation/Taxi/Epsilon/VeryLarge.csv <==
episodes,mean,std_pos,std_neg
0,-719.66003,-673.0293,-766.2908
2048,-772.99005,-743.2204,-802.7597
4096,-781.4,-754.4241,-808.376
6144,-745.14,-700.9432,-789.33685
8192,-712.22003,-657.7705,-766.66956
10240,-692.16,-653.376,-730.944
12288,-718.24005,-665.80676,-770.67334
14336,-590.47003,-541.302,-639.63806
16384,-622.77,-587.95026,-657.5898
18432,-626.49,-588.315,-664.665
20480,-542.18,-494.22327,-590.1367
22528,-522.73,-459.8331,-585.62683
24576,-518.93,-471.94458,-565.9154
26624,-393.02997,-347.77158,-438.28836
28672,-395.63995,-355.84415,-435.43576
30720,-394.57004,-315.59164,-473.54843
32768,-273.36002,-231.1539,-315.56613
34816,-262.8,-223.43343,-302.16656
36864,-243.75003,-176.06363,-311.43643
38912,-178.06999,-164.51971,-191.62027
40960,-172.36,-156.49739,-188.22261
43008,-189.96,-96.50834,-283.41168
45056,-169.37999,-139.42307,-199.33691
47104,-162.12,-135.25214,-188.98785
49152,-170.40001,-144.02957,-196.77045
51200,-163.35,-138.90439,-187.79562
53248,-177.13998,-153.1028,-201.17717
55296,-141.3,-98.919914,-183.68008
57344,-158.67001,-126.16202,-191.17801
59392,-168.85,-150.96352,-186.7365
61440,-183.14,-113.46886,-252.81114
63488,-164.24,-143.77148,-184.70853
65536,-190.59,-107.11925,-274.06073
67584,-167.95,-137.7804,-198.1196
69632,-156.54,-115.47195,-197.60803
71680,-197.23,-132.96635,-261.49365
73728,-180.34,-110.61079,-250.06921
75776,-186.6,-118.15574,-255.04428
77824,-168.59,-151.70021,-185.47978
79872,-162.25003,-127.65028,-196.84978
81920,-172.80002,-151.95108,-193.64896
83968,-177.1,-153.18394,-201.01607
86016,-162.43,-133.22632,-191.63367
88064,-187.31001,-173.24947,-201.37056
90112,-172.66,-146.01454,-199.30547
92160,-176.9,-159.52646,-194.27353
94208,-196.85,-134.34595,-259.35406
96256,-159.87999,-139.94852,-179.81146
98304,-183.36,-163.08173,-203.63828
100352,-168.42001,-144.78851,-192.05151
102400,-166.57999,-141.48944,-191.67053
104448,-183.15,-170.53221,-195.76778
106496,-170.67,-142.13297,-199.20703
108544,-174.87,-152.17238,-197.56761
110592,-162.1,-134.17224,-190.02777
112640,-170.43997,-143.3698,-197.51015
114688,-168.61,-141.62788,-195.59212
116736,-164.22,-139.34572,-189.09428
118784,-162.23001,-126.25335,-198.20667
120832,-174.92001,-159.28859,-190.55144
122880,-172.75998,-149.82376,-195.6962
124928,-168.55,-158.11188,-178.98813
126976,-176.92001,-157.0729,-196.76712
129024,-168.70001,-138.86896,-198.53107
131072,-172.65,-142.71121,-202.58878
133120,-176.94,-153.16302,-200.71698
135168,-183.28,-162.80202,-203.75798
137216,-176.85,-159.3263,-194.37372
139264,-170.65,-136.67004,-204.62994
141312,-166.25,-141.02345,-191.47655
143360,-170.75,-153.98419,-187.51581
145408,-174.81999,-150.3338,-199.30618
147456,-176.9,-155.01187,-198.78812
149504,-170.76999,-149.48285,-192.05713
151552,-164.42,-137.80904,-191.03096
153600,-168.47,-145.05646,-191.88354
155648,-185.29001,-171.86873,-198.71129
157696,-174.76,-156.40079,-193.1192
159744,-166.45,-130.00922,-202.89078
161792,-166.39,-143.09003,-189.68997
163840,-170.73001,-151.58754,-189.87248
165888,-166.51001,-127.76171,-205.2583
167936,-164.36,-137.6788,-191.0412
169984,-170.56,-153.75337,-187.36662
172032,-174.67,-158.88196,-190.45804
174080,-172.62,-151.50812,-193.73187
176128,-166.49998,-143.07811,-189.92186
178176,-170.54999,-149.17209,-191.92789
180224,-176.74998,-156.83586,-196.66411
182272,-166.44,-142.9412,-189.93881
184320,-170.71,-149.49915,-191.92087
186368,-179.12001,-160.35692,-197.8831
188416,-172.9,-151.98244,-193.81755
190464,-172.65,-149.51572,-195.78427
192512,-166.28,-142.89471,-189.66528
194560,-168.61002,-145.42,-191.80003
196608,-170.56999,-153.74583,-187.39415
198656,-174.70999,-150.13979,-199.2802
200704,-179.04,-156.13461,-201.94537
202752,-172.68001,-144.49725,-200.86276
204800,-168.51,-139.87535,-197.14464
206848,-162.15,-135.97527,-188.32472
208896,-164.23,-145.2819,-183.17809
210944,-174.92,-142.79227,-207.04773
212992,-162.24,-131.41527,-193.06474
215040,-172.65001,-144.36972,-200.9303
217088,-174.86002,-156.60477,-193.11526
219136,-183.17001,-167.43234,-198.90768
221184,-172.65,-151.53966,-193.76033
223232,-172.67001,-147.78302,-197.557
225280,-160.34,-134.8874,-185.79259
227328,-172.76,-146.31136,-199.20863
229376,-176.91,-151.29102,-202.52899
231424,-162.42001,-136.28154,-188.55849
233472,-164.39,-139.4412,-189.3388
235520,-153.81001,-121.68907,-185.93095
237568,-166.54001,-141.45993,-191.62009
239616,-152.00002,-122.29207,-181.70796
241664,-168.65,-145.30925,-191.99074
243712,-164.30998,-143.42519,-185.19478
245760,-158.03,-137.11497,-178.94502
247808,-187.35,-165.86507,-208.83495
249856,-172.8,-153.85039,-191.74962
251904,-170.34,-140.08931,-200.59068
253952,-181.06,-163.59586,-198.52414
256000,-176.95,-165.74069,-188.1593
258048,-170.45999,-141.71078,-199.2092
260096,-174.70001,-154.09099,-195.30904
262144,-174.62999,-146.53156,-202.72842
264192,-172.59,-151.4172,-193.76279
266240,-181.01999,-158.97119,-203.06879
268288,-180.98,-163.37631,-198.58368
270336,-166.35,-152.39986,-180.30016
272384,-176.92,-151.36465,-202.47534
274432,-176.98999,-157.20042,-196.77956
276480,-160.08,-127.02263,-193.13737
278528,-172.7,-151.5748,-193.8252
280576,-170.76001,-144.05817,-197.46185
282624,-170.7,-144.03763,-197.36237
284672,-160.25,-134.70865,-185.79135
286720,-176.86998,-157.07028,-196.66968
288768,-170.7,-142.37608,-199.02391
290816,-174.80998,-148.56294,-201.05702
292864,-174.85,-152.34341,-197.3566
294912,-168.48001,-138.4471,-198.51292
296960,-166.47,-149.8268,-183.1132
299008,-177.10999,-153.52074,-200.69923
301056,-172.63,-153.67406,-191.58595
303104,-172.68001,-156.33511,-189.0249
305152,-166.42001,-139.64671,-193.19331
307200,-176.95999,-149.67816,-204.24182
309248,-168.51,-141.61403,-195.40596
311296,-174.75,-150.18066,-199.31934
313344,-157.96,-136.92859,-178.99142
315392,-166.38,-147.14369,-185.61632
317440,-160.06001,-136.18655,-183.93347
319488,-160.14,-128.34981,-191.93019
321536,-164.64,-138.25284,-191.02716
323584,-172.74,-147.97656,-197.50345
325632,-178.82,-157.55959,-200.08043
327680,-156.06999,-124.41112,-187.72887
329728,-160.21,-114.80022,-205.6198
331776,-168.48999,-154.46527,-182.51471
333824,-166.43999,-147.2865,-185.59348
335872,-179.04001,-154.21751,-203.8625
337920,-168.53,-146.95256,-190.10744
339968,-179.01,-160.22647,-197.79352
342016,-176.9,-157.10847,-196.69151
344064,-170.68001,-145.56134,-195.79868
346112,-164.31001,-137.60884,-191.01118
348160,-172.48001,-151.32974,-193.63028
350208,-170.67,-137.99564,-203.34436
352256,-170.58,-145.4838,-195.67621
354304,-168.47,-135.56989,-201.37012
356352,-164.30002,-137.68251,-190.91753
358400,-174.76999,-143.8899,-205.65009
360448,-166.46,-143.03246,-189.88756
362496,-174.85999,-159.19313,-190.52684
364544,-172.76999,-147.90688,-197.6331
366592,-172.95999,-150.05165,-195.86833
368640,-164.36,-139.49556,-189.22444
370688,-168.44002,-144.87848,-192.00156
372736,-166.48001,-139.59459,-193.36543
374784,-172.87999,-148.18327,-197.5767
376832,-181.03,-163.58855,-198.47145
378880,-172.84999,-156.52876,-189.17122
380928,-170.62999,-143.75,-197.50998
382976,-166.25,-139.31741,-193.18259
385024,-181.15,-166.52603,-195.77396
387072,-168.74,-137.4585,-200.02151
389120,-164.43001,-139.69243,-189.16759
391168,-178.96,-154.14557,-203.77444
393216,-181.16,-161.50223,-200.81778
395264,-179.11,-162.82765,-195.39235
397312,-164.37999,-141.30144,-187.45854
399360,-176.95999,-155.08566,-198.83432
401408,-172.75002,-147.90025,-197.59978
403456,-168.48001,-145.1239,-191.83612
405504,-164.48,-143.46777,-185.49222
407552,-168.54001,-154.63661,-182.4434
409600,-168.58,-143.33148,-193.82852
411648,-179.0,-156.02066,-201.97934
413696,-166.26999,-142.80035,-189.73962
415744,-176.85,-154.85281,-198.8472
417792,-166.28,-141.12958,-191.43042
419840,-172.63,-159.07205,-186.18796
421888,-183.20001,-162.63377,-203.76625
423936,-176.95999,-151.45947,-202.46051
425984,-166.31001,-149.56317,-183.05685
428032,-172.65,-153.6532,-191.64679
430080,-168.41,-139.76205,-197.05795
432128,-160.26999,-132.98944,-187.55054
434176,-178.97,-157.94968,-199.99033
436224,-174.82999,-159.1595,-190.50047
438272,-168.56999,-145.16606,-191.97392
440320,-178.95,-154.23683,-203.66316
442368,-183.23999,-162.74379,-203.73619
444416,-179.06,-160.28778,-197.83221
446464,-162.29,-137.76085,-186.81914
448512,-168.41,-139.91995,-196.90005
450560,-168.56001,-141.65361,-195.46642
452608,-162.1,-143.65251,-180.5475
454656,-162.19,-141.4767,-182.9033
456704,-181.23,-161.55814,-200.90186
458752,-172.6,-156.0942,-189.10582
460800,-174.74,-152.08626,-197.39375
462848,-176.98999,-155.2182,-198.76178
464896,-153.95,-123.42921,-184.47078
466944,-176.92001,-157.14798,-196.69205
468992,-174.87999,-159.14088,-190.6191
471040,-166.33,-139.41402,-193.24599
473088,-155.8,-131.9824,-179.6176
475136,-178.93,-160.04602,-197.81396
477184,-174.80002,-156.43211,-193.16792
479232,-185.20999,-171.64175,-198.77823
481280,-176.93999,-155.06818,-198.8118
483328,-179.03,-150.86143,-207.19856
485376,-176.81,-152.78828,-200.83171
487424,-166.29999,-149.34663,-183.25334
489472,-168.37,-144.84113,-191.89886
491520,-178.98001,-157.93883,-200.0212
493568,-170.76999,-138.26857,-203.27141
495616,-166.34,-134.8861,-197.7939
497664,-170.65,-142.35443,-198.94556
499712,-166.65,-141.55513,-191.74486
501760,-172.63,-142.87161,-202.3884
503808,-191.62,-181.35269,-201.8873
505856,-177.05,-155.20499,-198.89502
507904,-168.56998,-138.66592,-198.47403
509952,-183.29001,-165.11693,-201.46309
512000,-172.76999,-154.00171,-191.53827
514048,-168.44,-142.98395,-193.89606
516096,-168.6,-138.60817,-198.59184
518144,-174.78,-145.2821,-204.2779
520192,-162.17001,-143.81818,-180.52185
522240,-170.59,-145.35944,-195.82056
524288,-174.86,-137.65147,-212.06853
526336,-177.10999,-159.85638,-194.36359
528384,-172.63,-151.5257,-193.73431
530432,-176.98001,-159.65599,-194.30403
532480,-168.57,-139.98697,-197.15305
534528,-172.66,-151.49512,-193.82489
536576,-183.16,-158.61082,-207.70918
538624,-183.22,-152.5215,-213.9185
540672,-174.78,-145.3178,-204.2422
542720,-168.55,-140.12238,-196.97763
544768,-172.65,-137.5199,-207.78009
546816,-172.9,-144.86145,-200.93854
548864,-166.25,-134.7453,-197.7547
550912,-162.26001,-139.69937,-184.82065
552960,-174.84,-146.97327,-202.70673
555008,-176.98,-151.47864,-202.48135
557056,-172.73001,-147.77629,-197.68373
559104,-174.84,-154.16284,-195.51715
561152,-179.07,-154.35725,-203.78276
563200,-172.69,-153.7814,-191.5986
565248,-162.11002,-135.92168,-188.29836
567296,-177.01001,-157.16272,-196.8573
569344,-170.70999,-145.59464,-195.82535
571392,-170.58,-147.26422,-193.89578
573440,-176.95999,-153.21736,-200.70262
575488,-166.33,-136.23698,-196.42302
577536,-155.70999,-125.320244,-186.09975
579584,-155.81998,-122.75502,-188.88493
581632,-172.55,-145.71796,-199.38205
583680,-160.12,-132.65082,-187.58917
585728,-172.53001,-145.69455,-199.36548
587776,-164.23001,-143.18121,-185.27881
589824,-181.15,-161.41762,-200.88237
591872,-166.35,-144.94223,-187.75778
593920,-179.11,-160.43738,-197.78262
595968,-187.33,-168.00845,-206.65155
598016,-164.23001,-137.4471,-191.01292
600064,-149.65,-115.59406,-183.70593
602112,-164.52,-129.52847,-199.51154
604160,-164.37999,-143.33794,-185.42204
606208,-170.73,-149.42773,-192.03226
608256,-172.77,-154.03297,-191.50703
610304,-172.72,-149.6581,-195.7819
612352,-179.11,-154.3976,-203.8224
614400,-170.51001,-141.97623,-199.0438
616448,-162.32,-138.0859,-186.55411
618496,-174.82,-150.37674,-199.26328
620544,-183.26001,-165.02261,-201.4974


==> figures/Ablation/Taxi/Epsilon/VerySmall.csv <==
episodes,mean,std_pos,std_neg
0,-752.2,-704.40894,-799.9911
2048,-760.17004,-727.32996,-793.01013
4096,-763.17993,-714.60175,-811.7581
6144,-775.53,-742.4492,-808.61084
8192,-778.52,-748.9847,-808.05536
10240,-782.77997,-755.48193,-810.078
12288,-759.59,-721.4258,-797.7543
14336,-759.32,-720.25604,-798.384
16384,-778.04,-750.5866,-805.49335
18432,-765.89,-735.7951,-795.9849
20480,-761.83997,-734.74396,-788.936
22528,-770.19995,-745.6871,-794.7128
24576,-780.41003,-761.0051,-799.81494
26624,-784.61,-760.5037,-808.71625
28672,-761.47003,-744.4563,-778.48376
30720,-761.08997,-740.62317,-781.55676
32768,-745.29004,-713.5274,-777.0527
34816,-777.31995,-754.39124,-800.24866
36864,-729.99,-687.23254,-772.74744
38912,-745.91003,-722.47144,-769.34863
40960,-741.83997,-711.31866,-772.36127
43008,-742.62,-688.3351,-796.9049
45056,-763.43005,-740.3755,-786.4846
47104,-743.30994,-721.9077,-764.71216
49152,-757.7201,-712.6487,-802.7915
51200,-739.66003,-687.6452,-791.67487
53248,-757.43005,-730.0186,-784.8415
55296,-734.64,-688.4794,-780.80066
57344,-737.51996,-680.5695,-794.4704
59392,-751.29004,-721.84534,-780.73474
61440,-745.10004,-695.58734,-794.61273
63488,-737.16003,-698.7027,-775.6174
65536,-738.72,-687.64685,-789.7931
67584,-716.26996,-687.09296,-745.44696
69632,-724.19006,-687.2864,-761.09375
71680,-751.47003,-724.4301,-778.50995
73728,-751.62994,-723.6078,-779.6521
75776,-735.98,-699.88684,-772.0731
77824,-729.7601,-703.9299,-755.5903
79872,-729.6,-679.58655,-779.6134
81920,-736.25006,-673.25916,-799.24097
83968,-719.12,-682.17865,-756.06134
86016,-743.69006,-702.1255,-785.25464
88064,-713.4,-661.6927,-765.10736
90112,-717.01996,-678.87415,-755.1658
92160,-706.99005,-662.67725,-751.30286
94208,-710.22003,-666.25146,-754.1886
96256,-721.01,-686.0321,-755.9879
98304,-716.04,-675.8861,-756.19385
100352,-705.89996,-667.0381,-744.76184
102400,-736.82,-702.65765,-770.98236
104448,-708.22003,-673.25555,-743.1845
106496,-703.68005,-668.82214,-738.53796
108544,-688.18,-633.2475,-743.1125
110592,-706.26996,-649.46576,-763.07416
112640,-703.79,-673.2961,-734.2839
114688,-677.4,-645.77765,-709.0224
116736,-705.8,-633.8777,-777.7223
118784,-681.08,-627.1733,-734.98676
120832,-659.75,-614.39996,-705.10004
122880,-698.22003,-635.534,-760.90607
124928,-694.68,-652.5179,-736.8421
126976,-697.82996,-636.6145,-759.0454
129024,-703.68994,-659.1544,-748.22546
131072,-685.43005,-620.6734,-750.1867
133120,-709.24994,-673.16345,-745.3364
135168,-656.06995,-596.31854,-715.82135
137216,-691.19006,-638.2547,-744.1254
139264,-667.32996,-619.81647,-714.84344
141312,-660.62,-600.5153,-720.7247
143360,-655.74,-598.703,-712.777
145408,-693.58,-671.31354,-715.8465
147456,-665.95996,-614.13116,-717.78876
149504,-682.24,-640.40656,-724.0734
151552,-682.35,-649.2788,-715.42114
153600,-677.49,-645.77203,-709.20795
155648,-661.04,-608.09796,-713.982
157696,-656.67,-613.4749,-699.86505
159744,-653.01,-597.66437,-708.35565
161792,-675.33997,-632.53955,-718.1404
163840,-641.01996,-594.76013,-687.2798
165888,-648.33,-599.4773,-697.18274
167936,-633.23,-579.69147,-686.7685
169984,-624.98,-548.284,-701.67596
172032,-624.55,-567.40137,-681.6986
174080,-659.05,-623.3951,-694.7049
176128,-638.18,-592.49835,-683.86163
178176,-631.92,-576.5378,-687.3022
180224,-633.69,-587.769,-679.611
182272,-614.76996,-535.52,-694.0199
184320,-620.42,-564.15393,-676.68604
186368,-633.92004,-576.5794,-691.2607
188416,-596.2601,-519.4958,-673.02435
190464,-623.56995,-559.5152,-687.6247
192512,-624.2999,-546.13794,-702.4619
194560,-637.04,-586.3029,-687.77704
196608,-629.69,-567.77313,-691.6069
198656,-591.06995,-536.711,-645.4289
200704,-626.12,-578.6908,-673.5492
202752,-620.96,-575.15247,-666.7676
204800,-593.95996,-524.1889,-663.731
206848,-644.17004,-611.5269,-676.8132
208896,-608.18005,-557.4096,-658.9505
210944,-605.62006,-539.73413,-671.506
212992,-573.55,-517.7462,-629.35376
215040,-588.74,-511.65817,-665.8218
217088,-580.87,-529.0981,-632.6419
219136,-578.55,-497.8792,-659.22076
221184,-535.5101,-445.9228,-625.09735
223232,-566.69006,-495.4126,-637.9675
225280,-560.22,-506.2913,-614.1487
227328,-603.01996,-527.92737,-678.11255
229376,-575.24,-530.9479,-619.5321
231424,-594.34,-559.42773,-629.2523
233472,-569.9,-499.95828,-639.8418
235520,-581.68,-500.32324,-663.03674
237568,-550.88,-471.91388,-629.8461
239616,-514.38,-409.15076,-619.60925
241664,-600.1,-535.45044,-664.7495
243712,-553.86,-475.91248,-631.8075
245760,-578.05005,-531.1301,-624.97
247808,-530.8,-460.8863,-600.7137
249856,-555.4501,-469.11414,-641.786
251904,-511.12003,-394.39426,-627.84576
253952,-580.49,-498.55804,-662.42194
256000,-573.83,-488.27094,-659.3891
258048,-596.3,-544.2778,-648.3222
260096,-522.57996,-469.6238,-575.53613
262144,-541.34,-495.36362,-587.31647
264192,-504.91,-455.77698,-554.043
266240,-559.25995,-500.35358,-618.1663
268288,-538.95,-462.20853,-615.69147
270336,-469.06,-372.5823,-565.5377
272384,-507.79004,-433.216,-582.3641
274432,-525.89,-459.43576,-592.34424
276480,-489.57,-423.23578,-555.90424
278528,-497.41,-453.53564,-541.28436
280576,-510.27008,-464.93243,-555.6077
282624,-503.77002,-403.6242,-603.91583
284672,-529.42004,-452.29416,-606.54596
286720,-498.61002,-408.90564,-588.3144
288768,-511.35,-433.98428,-588.71576
290816,-515.78,-462.97253,-568.5875
292864,-485.36002,-378.37292,-592.3471
294912,-499.87997,-416.2913,-583.4686
296960,-469.69,-424.00137,-515.37866
299008,-490.24005,-391.8303,-588.64984
301056,-475.19,-390.85947,-559.52057
303104,-473.91,-370.26065,-577.5594
305152,-497.81,-413.92407,-581.6959
307200,-490.55,-388.88956,-592.21045
309248,-465.60995,-399.2698,-531.9501
311296,-461.41,-391.10898,-531.711
313344,-481.34,-406.94073,-555.73926
315392,-468.58,-377.0649,-560.09503
317440,-466.65,-367.4392,-565.8608
319488,-452.92,-356.471,-549.369
321536,-466.63998,-405.37253,-527.9074
323584,-453.93,-378.83392,-529.02606
325632,-425.74,-345.20255,-506.27744
327680,-441.57,-372.7968,-510.3432
329728,-464.26996,-368.33527,-560.20465
331776,-366.99002,-295.11597,-438.86407
333824,-443.55,-378.9673,-508.1327
335872,-442.9,-349.63834,-536.1616
337920,-429.91,-322.22455,-537.59546
339968,-438.36002,-373.52814,-503.1919
342016,-448.46002,-315.3228,-581.5972
344064,-427.7,-330.73032,-524.6697
346112,-415.44003,-300.34875,-530.5313
348160,-427.42,-355.8503,-498.98972
350208,-343.19,-269.20496,-417.17505
352256,-388.88,-287.44308,-490.31693
354304,-439.3,-360.54147,-518.0585
356352,-396.38004,-298.2183,-494.54178
358400,-425.27002,-328.84692,-521.6931
360448,-395.36002,-318.1532,-472.56683
362496,-408.12,-310.78824,-505.45175
364544,-459.47998,-355.24664,-563.7133
366592,-436.52997,-358.9979,-514.062
368640,-383.91998,-300.0845,-467.75546
370688,-360.88,-277.2921,-444.4679
372736,-410.68002,-317.06488,-504.29517
374784,-366.47,-280.06042,-452.87958
376832,-410.74994,-368.17245,-453.32742
378880,-379.15002,-317.1778,-441.12225
380928,-337.33,-243.33908,-431.3209
382976,-398.90997,-321.94815,-475.8718
385024,-389.75998,-318.8303,-460.68967
387072,-421.28003,-346.57242,-495.98764
389120,-375.91,-264.57697,-487.24304
391168,-356.51996,-254.61795,-458.42197
393216,-383.26,-278.44766,-488.07236
395264,-367.34,-307.1842,-427.4958
397312,-355.87,-240.76416,-470.97583
399360,-343.97998,-284.2691,-403.69086
401408,-360.95,-272.91522,-448.9848
403456,-375.00003,-287.1875,-462.81256
405504,-326.73004,-236.32843,-417.13165
407552,-339.18,-250.52257,-427.8374
409600,-360.98,-268.72394,-453.23608
411648,-343.3,-245.84714,-440.75284
413696,-325.24002,-238.4512,-412.02884
415744,-340.78,-280.2223,-401.3377
417792,-388.69998,-325.4448,-451.95517
419840,-367.24002,-287.24915,-447.2309
421888,-361.71002,-273.56253,-449.8575
423936,-323.47003,-221.33302,-425.60706
425984,-311.82,-222.97534,-400.66467
428032,-335.97003,-253.35843,-418.58163
430080,-296.15,-189.08368,-403.2163
432128,-373.01,-267.2578,-478.7622
434176,-340.53,-247.36676,-433.69324
436224,-313.72003,-221.33997,-406.1001
438272,-328.91998,-211.9154,-445.92456
440320,-350.72,-300.7479,-400.6921
442368,-364.48,-288.50952,-440.4505
444416,-333.86,-250.8089,-416.91107
446464,-287.74002,-222.60226,-352.87778
448512,-306.06,-237.05789,-375.0621
450560,-307.92,-212.93903,-402.901
452608,-334.43,-238.53046,-430.32953
454656,-307.37997,-225.72087,-389.03906
456704,-342.66998,-269.9909,-415.34906
458752,-278.35,-213.94267,-342.75732
460800,-342.21002,-229.6152,-454.80484
462848,-285.95,-229.3765,-342.52353
464896,-287.28998,-208.59195,-365.988
466944,-288.87,-236.34186,-341.39813
468992,-305.73,-221.85301,-389.607
471040,-281.86,-178.39902,-385.32095
473088,-272.43,-196.0007,-348.85928
475136,-237.15,-160.04364,-314.25635
477184,-310.37,-221.32048,-399.4195
479232,-271.32,-180.49489,-362.14514
481280,-270.82,-216.71997,-324.92004
483328,-286.85,-188.99146,-384.70856
485376,-273.56,-189.45985,-357.66016
487424,-255.97,-192.54599,-319.394
489472,-277.39,-178.0097,-376.77032
491520,-286.83,-203.60344,-370.05652
493568,-242.46,-143.94957,-340.97046
495616,-274.97,-198.27019,-351.6698
497664,-291.22003,-186.12659,-396.31348
499712,-242.43001,-145.56857,-339.29144
501760,-272.77997,-148.89557,-396.66437
503808,-282.84995,-191.88876,-373.81113
505856,-264.53,-166.64946,-362.41052
507904,-256.43,-166.61093,-346.24905
509952,-272.31,-189.17511,-355.4449
512000,-237.09,-158.26732,-315.91266
514048,-254.30998,-164.20047,-344.4195
516096,-280.35,-220.09052,-340.6095
518144,-301.56,-226.72375,-376.39624
520192,-290.16,-190.75595,-389.56406
522240,-256.06998,-217.40752,-294.73245
524288,-247.76001,-169.38954,-326.1305
526336,-249.45,-198.0405,-300.8595
528384,-280.95,-210.90115,-350.99887
530432,-271.71002,-200.47708,-342.94296
532480,-263.82,-186.51654,-341.12347
534528,-246.6,-162.2023,-330.9977
536576,-248.81001,-181.57045,-316.04956
538624,-302.25,-234.20967,-370.29034
540672,-238.22,-149.42133,-327.01868
542720,-189.63,-107.87128,-271.38873
544768,-208.34,-135.88867,-280.79132
546816,-239.38998,-155.1983,-323.58167
548864,-224.4,-144.49086,-304.30914
550912,-230.22002,-132.70444,-327.7356
552960,-224.95999,-120.51956,-329.40042
555008,-255.0,-164.40942,-345.59058
557056,-194.92001,-120.998764,-268.84125
559104,-211.92998,-119.95492,-303.90503
561152,-240.07002,-141.4054,-338.73465
563200,-220.59,-166.28174,-274.89825
565248,-229.28,-150.26552,-308.2945
567296,-213.54,-111.91296,-315.16702
569344,-198.3,-122.94664,-273.65338
571392,-232.23001,-169.82658,-294.63345
573440,-196.05002,-132.15137,-259.94867
575488,-224.6,-163.52538,-285.67462
577536,-197.06,-133.69044,-260.42953
579584,-170.98,-97.51509,-244.4449
581632,-217.75,-162.92343,-272.57657
583680,-193.68001,-118.88818,-268.47183
585728,-201.05,-126.22547,-275.87454


==> figures/CliffWalking/A2C.csv <==
episodes,mean,std_pos,std_neg
1,-26715.525,-17407.68,-36023.37
2048,-5001.0,-5001.0,-5001.0
4096,-5001.0,-5001.0,-5001.0
6144,-4003.4,-3372.462361243205,-4634.337638756795
8192,-3505.0,-2782.363272452887,-4227.636727547113
10240,-4502.2,-4028.9967709324037,-4975.403229067596
12288,-4003.4,-3372.462361243205,-4634.337638756795
14336,-3005.8,-2233.0623627646964,-3778.537637235304
16384,-3005.8,-2233.0623627646964,-3778.537637235304
18432,-2507.0,-1718.3279515540062,-3295.672048445994
20480,-2008.2,-1235.462362764696,-2780.937637235304
22528,-1509.4,-786.5701279000709,-2232.2298720999293
24576,-1010.8,-379.8939562819198,-1641.70604371808
26624,-1010.6,-379.66236124320505,-1641.5376387567949
28672,-1010.6,-379.66236124320505,-1641.5376387567949
30720,-1010.6,-379.66236124320505,-1641.5376387567949
32768,-511.8,-38.59677093240373,-985.0032290675963
34816,-511.8,-38.59677093240373,-985.0032290675963
36864,-511.8,-38.59677093240373,-985.0032290675963
38912,-511.8,-38.59677093240373,-985.0032290675963
40960,-511.8,-38.59677093240373,-985.0032290675963
43008,-511.8,-38.59677093240373,-985.0032290675963
45056,-511.8,-38.59677093240373,-985.0032290675963
47104,-511.8,-38.59677093240373,-985.0032290675963
49152,-511.8,-38.59677093240373,-985.0032290675963


==> figures/CliffWalking/PPO.csv <==
episodes,mean,std_pos,std_neg
1,-26715.525,-17407.68,-36023.37
2048,-5001.0,-5001.0,-5001.0
4096,-5001.0,-5001.0,-5001.0
6144,-5001.0,-5001.0,-5001.0
8192,-5001.0,-5001.0,-5001.0
10240,-5001.0,-5001.0,-5001.0
12288,-5001.0,-5001.0,-5001.0
14336,-5001.0,-5001.0,-5001.0
16384,-5001.0,-5001.0,-5001.0
18432,-5001.0,-5001.0,-5001.0
20480,-5001.0,-5001.0,-5001.0
22528,-5001.0,-5001.0,-5001.0
24576,-5001.0,-5001.0,-5001.0
26624,-5001.0,-5001.0,-5001.0
28672,-5001.0,-5001.0,-5001.0
30720,-5001.0,-5001.0,-5001.0
32768,-5001.0,-5001.0,-5001.0
34816,-5001.0,-5001.0,-5001.0
36864,-5001.0,-5001.0,-5001.0
38912,-5001.0,-5001.0,-5001.0
40960,-5001.0,-5001.0,-5001.0
43008,-5001.0,-5001.0,-5001.0
45056,-5001.0,-5001.0,-5001.0
47104,-5001.0,-5001.0,-5001.0
49152,-5001.0,-5001.0,-5001.0


==> figures/CliffWalking/TRPO.csv <==
episodes,mean,std_pos,std_neg
1,-26715.525,-17407.68,-36023.37
2048,-5001.0,-5001.0,-5001.0
4096,-5001.0,-5001.0,-5001.0
6144,-5001.0,-5001.0,-5001.0
8192,-5001.0,-5001.0,-5001.0
10240,-3893.8888888888887,-3203.4838110774895,-4584.2939667002875
12288,-3893.4444444444443,-3202.7621353281615,-4584.126753560727
14336,-2231.4444444444443,-1405.7224167977215,-3057.166472091167
16384,-2785.4444444444443,-1959.7554898997778,-3611.133398989111
18432,-1123.888888888889,-433.087664250722,-1814.690113527056
20480,-569.6666666666666,-47.42884184064701,-1091.9044914926862
22528,-569.4444444444445,-47.18044821664603,-1091.708440672243
24576,-569.2222222222222,-46.932066409660024,-1091.5123780347844
26624,-569.0,-46.683601872307236,-1091.3163981276928
28672,-569.0,-46.683601872307236,-1091.3163981276928
30720,-568.7777777777778,-46.435243698756835,-1091.1203118567987
32768,-568.7777777777778,-46.435243698756835,-1091.1203118567987
34816,-568.7777777777778,-46.435243698756835,-1091.1203118567987
36864,-568.7777777777778,-46.435243698756835,-1091.1203118567987
38912,-568.7777777777778,-46.435243698756835,-1091.1203118567987
40960,-568.5555555555555,-46.186802800765236,-1090.9243083103459
43008,-568.5555555555555,-46.186802800765236,-1090.9243083103459
45056,-568.5555555555555,-46.186802800765236,-1090.9243083103459
47104,-568.3333333333334,-45.938373722158985,-1090.7282929445078
49152,-568.3333333333334,-45.938373722158985,-1090.7282929445078


==> figures/CliffWalking/WPO.csv <==
episodes,mean,std_pos,std_neg
5000,-26715.525,-17407.68,-36023.37
10001,-17476.65,-6907.8525,-28045.45
15002,-18064.85,-1128.6504,-35001.047
15137,-9663.362,-1354.375,-17972.35
16304,-5997.1377,-2492.666,-9501.609
16461,-6187.6,-990.6836,-11384.517
17167,-3780.95,1096.7668,-8658.667
17239,-2613.1873,-758.52625,-4467.848
17369,-1928.675,-441.22522,-3416.125
18881,-1077.6124,-164.10754,-1991.1173
19203,-981.35004,-314.13696,-1648.5631
19263,-1057.2626,-334.14917,-1780.376
19507,-1693.6251,744.12366,-4131.374
24508,-615.16254,169.4914,-1399.8164
29509,-417.91248,93.36905,-929.194
32759,-301.44998,160.09659,-762.9966
33067,-181.25,-33.98842,-328.5116
33154,-193.13751,-26.332504,-359.9425
34436,-155.90001,-41.138664,-270.66135
34714,-142.575,-41.592773,-243.55722
35183,-117.3125,-35.94993,-198.67508
35374,-243.9875,129.97371,-617.9487
36328,-152.55,63.94342,-369.04343
36914,-100.92499,-10.157204,-191.69278
37419,-108.8375,-0.002609253,-217.6724
37834,-86.55001,-17.822327,-155.2777
38263,-109.274994,-4.6992264,-213.85077
38390,-91.47499,-1.4980927,-181.45189
38527,-76.775,-8.084831,-145.46518
38680,-90.6875,-0.44322968,-180.93176
38847,-89.85,16.458618,-196.15862
39078,-91.3875,32.612,-215.387
39238,-61.600002,-17.236221,-105.96378
39509,-57.987503,-22.631054,-93.34395
39690,-52.375,-15.843105,-88.90689
39870,-56.824997,-3.0703049,-110.57969
39952,-45.4375,-15.968067,-74.90694
40336,-50.637497,-6.6284943,-94.6465
40472,-55.199997,-1.1754875,-109.2245
40553,-51.149998,-3.2168922,-99.0831
40865,-54.3875,4.591259,-113.36626
40926,-46.15,-11.601086,-80.69891
40960,-48.25,-6.6718826,-89.82812
41094,-58.024998,10.865604,-126.9156
41363,-69.1625,30.29544,-168.62044
41403,-58.375,11.681633,-128.43164
41617,-54.0125,8.111336,-116.13634
41691,-53.825005,12.084946,-119.734955
41776,-46.575,2.8895798,-96.03958
41963,-51.600002,10.388222,-113.58823
42322,-62.8125,29.275818,-154.90082
42491,-60.4375,24.354828,-145.22983
42558,-45.699997,4.0550537,-95.45505
42735,-44.6125,-0.95183563,-88.27316
42867,-46.9125,4.96019,-98.78519
43107,-40.4375,-7.6788025,-73.1962
43259,-43.175,-1.9750404,-84.374954
43375,-42.712498,-1.368042,-84.05695
43421,-39.525,-2.2314796,-76.81853
43661,-48.0,12.702324,-108.702324
43704,-45.375,7.6287003,-98.3787
44174,-52.649998,20.151524,-125.45152
44335,-49.537506,12.97147,-112.04648
44478,-45.525,8.277504,-99.32751
45112,-38.1375,-3.7321625,-72.54284
45290,-33.725,-4.525181,-62.924816
45343,-33.0625,-14.974318,-51.15068
45421,-28.4625,-17.705185,-39.219814
45526,-31.074999,-17.601528,-44.54847
45560,-29.262499,-19.596457,-38.928543
45634,-27.125,-20.559418,-33.690582
45666,-27.3,-19.43584,-35.164158
45699,-26.112501,-19.750027,-32.474976
45734,-25.9,-19.717768,-32.082233
45806,-25.437502,-19.116913,-31.758091
45837,-25.15,-20.225063,-30.074936
45873,-26.3125,-18.116856,-34.508144
45908,-27.137499,-18.40839,-35.866608
45948,-27.3375,-17.167698,-37.5073
45969,-26.925,-19.496885,-34.35311
46024,-25.9375,-19.122087,-32.75291
46063,-27.137503,-19.586851,-34.688156
46092,-27.8125,-18.294827,-37.330173
46138,-26.65,-18.589603,-34.710396
46184,-24.887499,-19.288517,-30.48648
46209,-25.587498,-21.121674,-30.053322
46232,-25.2625,-19.009514,-31.515488
46258,-25.037502,-19.710697,-30.364307
46292,-26.7125,-19.43077,-33.99423
46313,-24.95,-18.936682,-30.96332
46356,-24.937498,-19.734388,-30.140608
46407,-25.062498,-19.222134,-30.902863
46445,-24.612501,-20.843073,-28.38193
46482,-24.5,-20.50782,-28.49218
46507,-25.05,-19.870232,-30.229767
46559,-25.575,-20.23301,-30.916992
46600,-24.7375,-19.65593,-29.819069
46645,-24.675,-19.283628,-30.06637
46667,-23.612501,-19.550655,-27.674347
46704,-23.649998,-19.600615,-27.69938
46730,-23.787498,-19.443987,-28.13101
46752,-22.862501,-19.227623,-26.49738
46799,-23.9375,-19.63316,-28.24184
46820,-23.662498,-19.03461,-28.290386
46840,-22.749998,-19.04831,-26.451687
46865,-24.575,-20.013819,-29.136183
46884,-24.199999,-19.196001,-29.203997
46907,-22.8375,-19.26961,-26.40539
46931,-23.5875,-19.765053,-27.409946
46957,-23.7,-19.725708,-27.674294
46984,-24.1625,-20.120861,-28.20414
47002,-23.95,-17.993702,-29.9063
47024,-23.2625,-19.63554,-26.889462
47045,-22.45,-18.02705,-26.872952
47064,-22.737501,-18.198797,-27.276205
47082,-22.812502,-17.173256,-28.451748
47100,-22.187502,-16.70858,-27.666424
47118,-23.6375,-17.412766,-29.862236
47136,-22.324999,-18.405577,-26.244421
47154,-23.387499,-18.393393,-28.381605
47174,-22.625,-17.856419,-27.393581
47192,-23.4625,-18.422178,-28.502821
47210,-22.7875,-18.173544,-27.401457
47228,-22.8125,-18.247295,-27.377705
47246,-22.974998,-17.830887,-28.11911
47264,-23.0625,-18.562517,-27.562483
47282,-22.9625,-18.191248,-27.733751
47300,-21.95,-17.571644,-26.328358
47318,-24.4125,-18.141647,-30.683353
47336,-21.8875,-17.968496,-25.806505
47354,-23.05,-17.641903,-28.458096
47373,-22.949999,-17.983864,-27.916134
47391,-21.25,-17.757507,-24.742493
47409,-21.475,-17.73911,-25.21089
47428,-21.6375,-18.137524,-25.137478
47448,-22.4125,-17.898235,-26.926765
47466,-22.9125,-16.938925,-28.886076
47484,-22.8625,-18.43166,-27.293339
47502,-21.9125,-18.145393,-25.679607
47520,-22.462502,-17.92297,-27.002033
47539,-23.0375,-18.138536,-27.936464
47559,-22.750002,-17.239784,-28.26022
47577,-22.2375,-17.69962,-26.77538
47595,-22.85,-17.851,-27.849
47613,-23.212498,-17.850027,-28.574968
47631,-23.074999,-17.350544,-28.799454
47649,-22.8125,-18.056862,-27.568138
47667,-22.7125,-17.467875,-27.957125
47685,-23.187498,-18.307068,-28.067928
47703,-22.75,-18.127771,-27.372229
47721,-22.337502,-17.983212,-26.691792
47740,-23.9375,-17.550024,-30.324976
47759,-21.7,-18.427769,-24.972233
47777,-22.612501,-17.89301,-27.331993
47795,-24.1625,-17.52964,-30.79536
47813,-21.9375,-18.475948,-25.399052
47831,-23.1375,-17.571098,-28.703903
47849,-23.8875,-16.51586,-31.259142
47867,-23.137499,-18.44124,-27.833757
47886,-23.300001,-18.280788,-28.319214
47905,-21.762499,-18.129341,-25.395657
47923,-23.612501,-18.210318,-29.014685
47941,-23.1625,-17.717104,-28.607897
47959,-21.9125,-18.714674,-25.110327
47977,-22.375,-17.599346,-27.150654
47995,-23.987501,-17.163933,-30.81107
48013,-21.55,-18.200747,-24.899252
48031,-22.050001,-18.458345,-25.641657
48049,-22.6625,-17.881565,-27.443436
48067,-23.099998,-17.625284,-28.574713
48085,-23.0625,-16.410633,-29.714367
48103,-21.95,-17.84056,-26.05944
48121,-22.2625,-17.952066,-26.572935
48140,-22.4875,-17.749504,-27.225494
48158,-23.25,-17.32674,-29.17326
48176,-22.212502,-18.083508,-26.341496
48194,-23.8,-18.213184,-29.386814
48213,-22.649998,-17.122791,-28.177204
48232,-22.549997,-17.380615,-27.71938
48252,-22.55,-17.827183,-27.272816
48270,-23.224998,-17.878796,-28.571201
48288,-22.937498,-17.840946,-28.03405
48306,-22.699999,-17.990433,-27.409565
48325,-22.6625,-17.624659,-27.700342
48343,-22.3875,-17.927277,-26.847725
48363,-23.4625,-18.123741,-28.801258
48381,-23.1,-17.037823,-29.162178
48399,-22.425,-18.107086,-26.742912
48417,-22.662498,-18.220951,-27.104046
48435,-22.15,-18.383701,-25.916298
48453,-21.637499,-17.374008,-25.90099
48471,-22.0,-17.431904,-26.568096
48489,-22.900002,-17.988535,-27.811468
48507,-22.050001,-17.594948,-26.505054
48525,-22.825,-18.278917,-27.371084
48544,-23.7125,-17.499924,-29.925076
48564,-22.05,-18.242113,-25.857885
48582,-22.3375,-17.897078,-26.777922
48600,-21.9625,-18.118368,-25.806631
48618,-22.35,-18.195786,-26.504215
48636,-22.324999,-17.792408,-26.85759
48654,-22.5,-17.557327,-27.442673
48673,-22.2875,-17.961002,-26.613998
48691,-23.125,-15.865395,-30.384605
48709,-22.4125,-16.889946,-27.935055
48728,-22.0875,-18.00325,-26.17175
48746,-21.4375,-17.952913,-24.922087
48764,-22.1875,-17.59146,-26.78354
48782,-23.15,-16.693415,-29.606585
48800,-21.974998,-18.184631,-25.765366
48819,-23.062502,-17.71953,-28.405474
48837,-22.375,-18.127132,-26.622868
48855,-22.6375,-18.060127,-27.214874
48873,-21.775002,-18.718962,-24.831041
48891,-22.699999,-17.962912,-27.437086
48909,-22.0,-16.953466,-27.046534
48927,-22.1,-18.359344,-25.840656
48945,-22.374998,-17.888699,-26.861298
48963,-22.4,-18.19732,-26.602678
48981,-22.45,-17.723743,-27.176258
48999,-22.3,-17.848875,-26.751123
49018,-22.525,-17.744114,-27.305885
49037,-22.6625,-17.789375,-27.535625
49055,-22.35,-17.511095,-27.188906
49073,-21.55,-17.679922,-25.420076
49092,-23.0625,-18.391596,-27.733404
49110,-23.124998,-18.013552,-28.236444
49128,-22.199999,-17.753653,-26.646345
49146,-22.15,-17.893534,-26.406466
49164,-21.750002,-17.796206,-25.703798
49182,-21.499998,-18.390335,-24.609661
49200,-22.1125,-17.379255,-26.845743
49218,-22.662498,-18.149202,-27.175795
49237,-21.837502,-17.946827,-25.728176
49256,-21.8,-17.78752,-25.812479
49274,-20.75,-17.975563,-23.524437
49292,-23.549997,-18.684301,-28.415693
49310,-22.225,-17.741768,-26.708233
49328,-22.225002,-17.678095,-26.77191
49346,-22.799997,-17.559769,-28.040226
49366,-22.112503,-18.390461,-25.834545
49384,-23.649998,-17.210472,-30.089523
49402,-22.6,-17.515465,-27.684536
49420,-22.4625,-18.568293,-26.356707
49438,-21.337502,-17.01028,-25.664722
49456,-21.249998,-18.098015,-24.401981
49475,-22.8375,-18.153502,-27.521498
49493,-23.1625,-17.891369,-28.433632
49512,-21.9375,-18.254112,-25.620888
49532,-21.8625,-18.108522,-25.616476
49551,-23.6,-17.098078,-30.101923
49569,-23.2,-18.90844,-27.491562
49587,-21.962502,-17.442839,-26.482164
49605,-21.75,-18.026426,-25.473574
49623,-22.974998,-17.584557,-28.36544
49641,-23.0,-18.405167,-27.594833
49659,-23.325,-17.58354,-29.066462
49677,-22.625,-18.403996,-26.846004
49695,-22.362501,-18.737953,-25.98705
49713,-22.3375,-16.704132,-27.970867
49732,-22.375,-17.911606,-26.838394
49750,-22.4125,-17.798544,-27.026457
49769,-22.2125,-16.153738,-28.271261
49787,-21.8375,-17.605497,-26.069502
49805,-21.5375,-18.265675,-24.809326
49823,-21.3125,-17.530159,-25.094841
49841,-22.0125,-17.089737,-26.935265
49859,-20.962502,-16.823982,-25.10102
49877,-21.062498,-17.805607,-24.31939
49895,-22.187498,-17.451614,-26.923382
49913,-21.187498,-17.231037,-25.143959
49931,-22.774998,-15.5839,-29.966095
49949,-22.1,-16.835258,-27.364742
49968,-22.449999,-16.264734,-28.635263
49986,-21.300001,-17.878014,-24.721989
50004,-21.725,-16.892365,-26.557636
50022,-21.675,-17.9361,-25.413898
50040,-21.45,-17.808916,-25.091085
50059,-21.5125,-17.143166,-25.881836
50077,-22.4,-17.109915,-27.690084
50095,-20.7875,-17.209988,-24.365013
50113,-21.475,-18.007381,-24.94262
50131,-22.4125,-18.309319,-26.515682
50149,-21.4,-17.935537,-24.864462
50167,-21.525,-16.866741,-26.183258
50185,-22.1875,-16.911034,-27.463966
50203,-22.75,-15.525908,-29.97409
50222,-21.625,-17.221664,-26.028336
50240,-22.7375,-17.18864,-28.286358
50258,-21.624998,-18.349426,-24.90057
50277,-21.425001,-17.860682,-24.98932
50295,-21.725,-16.905573,-26.544428
50313,-22.4625,-17.849762,-27.075237
50331,-22.05,-17.457615,-26.642384
50349,-22.85,-15.406379,-30.293621
50368,-21.4875,-17.995924,-24.979074
50386,-22.175,-17.92419,-26.425808
50404,-21.2875,-17.681797,-24.893204
50422,-21.749998,-16.346064,-27.153933
50440,-21.987501,-17.76659,-26.208412
50458,-21.337502,-17.397026,-25.277977
50476,-22.6875,-16.300709,-29.074291
50494,-21.9,-16.788248,-27.011751
50512,-21.725,-17.912275,-25.537725
50530,-21.225002,-17.189611,-25.260393
50549,-21.3625,-18.060251,-24.664747
50567,-21.887499,-16.904419,-26.870579
50586,-21.75,-17.072662,-26.427338
50604,-20.2625,-17.428362,-23.09664
50624,-21.724998,-17.009665,-26.440332
50643,-22.6875,-16.361475,-29.013525
50661,-21.6625,-17.148926,-26.176075
50679,-21.675001,-17.590961,-25.75904
50698,-22.3125,-16.490679,-28.134321
50716,-21.5625,-17.3849,-25.7401
50735,-21.8125,-17.396496,-26.228504
50754,-21.512499,-17.567427,-25.457571
50772,-22.1625,-17.358353,-26.966648
50792,-22.3625,-17.330616,-27.394382
50811,-22.25,-17.571592,-26.928408
50829,-21.425,-17.456451,-25.393547
50847,-20.724998,-17.79466,-23.655336
50865,-20.9,-17.944496,-23.855503
50883,-22.187502,-16.35217,-28.022833
50901,-21.150002,-18.09059,-24.209414
50919,-21.7625,-16.994131,-26.53087
50937,-22.725,-16.62034,-28.82966
50955,-22.0625,-16.44691,-27.67809
50973,-21.9625,-17.26358,-26.661419
50991,-21.874998,-16.862328,-26.887669
51010,-22.65,-16.18993,-29.11007
51028,-21.325,-17.46147,-25.188532
51047,-22.337502,-18.122368,-26.552635
51065,-22.287498,-14.876959,-29.698038
51083,-22.212498,-17.693527,-26.731468
51101,-22.4875,-16.445059,-28.52994
51119,-21.85,-18.022469,-25.677532
51137,-21.85,-17.56777,-26.13223
51155,-21.337502,-17.664309,-25.010695
51173,-21.287502,-17.572184,-25.002821
51191,-21.4625,-18.191055,-24.733944
51209,-21.175001,-16.673681,-25.676321
51229,-23.337502,-17.49564,-29.179363
51249,-21.525,-17.97192,-25.07808
51267,-22.850002,-16.792156,-28.907848
51285,-21.8125,-17.351156,-26.273844
51303,-20.8875,-17.79904,-23.975962
51321,-20.3,-17.832714,-22.767284
51339,-20.999998,-17.89919,-24.100805
51357,-21.6125,-17.83843,-25.386568
51375,-20.862497,-17.838867,-23.886127
51393,-21.949999,-17.893522,-26.006475
51411,-21.487501,-17.579357,-25.395645
51431,-20.5875,-18.19928,-22.97572


==> figures/CliffWalking/WTRPO.csv <==
episodes,mean,std_pos,std_neg
0.0,-26715.525,-17407.68,-36023.37
5056.0,-4054.4,-702.5259,-7406.274
5120.0,-3909.2102,-1217.7046,-6600.716
5184.0,-4927.5103,-1395.2134,-8459.807
5248.0,-2983.31,-672.5222,-5294.0977
5312.0,-3951.03,-643.61523,-7258.445
5376.0,-2716.86,-185.66333,-5248.0566
5440.0,-2416.1,-346.76855,-4485.4316
5504.0,-2428.5503,-170.21191,-4686.8887
5568.0,-2410.66,-129.59424,-4691.7256
5632.0,-2246.69,-48.606445,-4444.7734
5696.0,-1551.41,-166.05408,-2936.766
5760.0,-1924.3699,266.01807,-4114.758
5824.0,-1955.2898,240.19434,-4150.774
5888.0,-1929.5,-71.451904,-3787.548
5952.0,-1876.6799,-1.5074463,-3751.8525
6016.0,-1629.2898,40.170532,-3298.75
6080.0,-2217.2603,265.083,-4699.6035
6144.0,-2381.0303,487.78418,-5249.8447
6208.0,-1573.98,475.8601,-3623.82
6272.0,-1648.8,450.81714,-3748.4172
6336.0,-1665.3699,622.7925,-3953.5322
6400.0,-1387.63,493.31104,-3268.571
6464.0,-1318.89,632.9928,-3270.773
6528.0,-663.81995,165.39209,-1493.032
6592.0,-625.91,136.36475,-1388.1847
6656.0,-984.84,562.1086,-2531.7886
6720.0,-801.54,382.3769,-1985.4568
6784.0,-490.0,110.93768,-1090.9377
6848.0,-554.65,141.8341,-1251.1342
6912.0,-493.37003,128.74033,-1115.4803
6976.0,-571.21,114.46802,-1256.8881
7040.0,-394.18,74.295166,-862.65515
7104.0,-232.2,35.835587,-500.2356
7168.0,-231.38,16.324814,-479.08484
7232.0,-219.55,39.522568,-478.62256
7296.0,-189.74,44.587204,-424.0672
7360.0,-202.81,26.18251,-431.8025
7424.0,-170.63002,32.412262,-373.6723
7488.0,-177.57999,66.19144,-421.3514
7552.0,-99.2,5.285942,-203.68594
7616.0,-90.03999,19.476852,-199.55684
7680.0,-90.54,13.525169,-194.60516
7744.0,-85.37,11.201225,-181.94122
7808.0,-78.39,10.399376,-167.17938
7872.0,-84.03,18.217644,-186.27765
7936.0,-59.629997,8.466507,-127.7265
8000.0,-53.010002,2.560772,-108.58078
8064.0,-44.15,-2.883976,-85.41603
8128.0,-51.11,2.831993,-105.051994
8192.0,-46.78,1.1453781,-94.705376
8256.0,-45.47,0.64546585,-91.585464
8320.0,-44.409996,3.364193,-92.18419
8384.0,-45.920002,4.7413025,-96.58131
8448.0,-49.07,5.917782,-104.057785
8512.0,-34.64,-2.8598099,-66.42019
8576.0,-39.08,-1.0921135,-77.06789
8640.0,-39.670002,-1.0543556,-78.285645
8704.0,-28.49,-6.9353065,-50.044693
8768.0,-29.960001,-6.1649494,-53.75505
8832.0,-29.95,-1.9997158,-57.900284
8896.0,-25.53,-7.692734,-43.367268
8960.0,-25.61,-6.5069427,-44.71306
9024.0,-23.5,-8.400199,-38.5998
9088.0,-25.36,-7.319813,-43.40019
9152.0,-24.51,-7.3152637,-41.704735
9216.0,-24.41,-7.0676556,-41.752342
9280.0,-20.72,-9.66814,-31.771858
9344.0,-18.45,-9.958445,-26.941557
9408.0,-18.13,-11.336171,-24.923828
9472.0,-17.060001,-11.1547165,-22.965286
9536.0,-15.840001,-12.616897,-19.063105
9600.0,-15.3,-13.151047,-17.448954
9664.0,-15.110001,-13.269104,-16.950897
9728.0,-14.95,-13.527853,-16.372147
9792.0,-14.530001,-13.458507,-15.601495
9856.0,-14.589999,-13.409787,-15.770211
9920.0,-14.469999,-13.486078,-15.45392
9984.0,-14.4,-13.483484,-15.316515
10048.0,-14.4,-13.483484,-15.316515
10112.0,-14.4,-13.483484,-15.316515
10176.0,-14.4,-13.483484,-15.316515
10240.0,-14.4,-13.483484,-15.316515
10304.0,-14.4,-13.483484,-15.316515
10368.0,-14.4,-13.483484,-15.316515
10432.0,-14.4,-13.483484,-15.316515
10496.0,-14.4,-13.483484,-15.316515
10560.0,-14.4,-13.483484,-15.316515
10624.0,-14.4,-13.483484,-15.316515
10688.0,-14.4,-13.483484,-15.316515
10752.0,-14.4,-13.483484,-15.316515
10816.0,-14.4,-13.483484,-15.316515
10880.0,-14.4,-13.483484,-15.316515
10944.0,-14.4,-13.483484,-15.316515
11008.0,-14.4,-13.483484,-15.316515
11072.0,-14.4,-13.483484,-15.316515
11136.0,-14.4,-13.483484,-15.316515
11200.0,-14.4,-13.483484,-15.316515
11264.0,-14.4,-13.483484,-15.316515
11328.0,-14.4,-13.483484,-15.316515
11392.0,-14.4,-13.483484,-15.316515
11456.0,-14.4,-13.483484,-15.316515
11520.0,-14.4,-13.483484,-15.316515
11584.0,-14.4,-13.483484,-15.316515
11648.0,-14.4,-13.483484,-15.316515
11712.0,-14.4,-13.483484,-15.316515
11776.0,-14.4,-13.483484,-15.316515
11840.0,-14.4,-13.483484,-15.316515
11904.0,-14.4,-13.483484,-15.316515
11968.0,-14.4,-13.483484,-15.316515
12032.0,-14.4,-13.483484,-15.316515
12096.0,-14.4,-13.483484,-15.316515
12096.0,-14.4,-13.483484,-15.316515
12608.0,-14.4,-13.483484,-15.316515
13120.0,-14.4,-13.483484,-15.316515
13632.0,-14.4,-13.483484,-15.316515
14144.0,-14.4,-13.483484,-15.316515
14656.0,-14.4,-13.483484,-15.316515
15168.0,-14.4,-13.483484,-15.316515
15680.0,-14.4,-13.483484,-15.316515
16192.0,-14.4,-13.483484,-15.316515
16704.0,-14.4,-13.483484,-15.316515
17216.0,-14.4,-13.483484,-15.316515
17728.0,-14.4,-13.483484,-15.316515
18240.0,-14.4,-13.483484,-15.316515
18752.0,-14.4,-13.483484,-15.316515
19264.0,-14.4,-13.483484,-15.316515
19776.0,-14.4,-13.483484,-15.316515
20288.0,-14.4,-13.483484,-15.316515
20800.0,-14.4,-13.483484,-15.316515
21312.0,-14.4,-13.483484,-15.316515
21824.0,-14.4,-13.483484,-15.316515
22336.0,-14.4,-13.483484,-15.316515
22848.0,-14.4,-13.483484,-15.316515
23360.0,-14.4,-13.483484,-15.316515
23872.0,-14.4,-13.483484,-15.316515
24384.0,-14.4,-13.483484,-15.316515
24896.0,-14.4,-13.483484,-15.316515
25408.0,-14.4,-13.483484,-15.316515
25920.0,-14.4,-13.483484,-15.316515
26432.0,-14.4,-13.483484,-15.316515
26944.0,-14.4,-13.483484,-15.316515
27456.0,-14.4,-13.483484,-15.316515
27968.0,-14.4,-13.483484,-15.316515
28480.0,-14.4,-13.483484,-15.316515
28992.0,-14.4,-13.483484,-15.316515
29504.0,-14.4,-13.483484,-15.316515
30016.0,-14.4,-13.483484,-15.316515
30528.0,-14.4,-13.483484,-15.316515
31040.0,-14.4,-13.483484,-15.316515
31552.0,-14.4,-13.483484,-15.316515
32064.0,-14.4,-13.483484,-15.316515
32576.0,-14.4,-13.483484,-15.316515
33088.0,-14.4,-13.483484,-15.316515
33600.0,-14.4,-13.483484,-15.316515
34112.0,-14.4,-13.483484,-15.316515
34624.0,-14.4,-13.483484,-15.316515
35136.0,-14.4,-13.483484,-15.316515
35648.0,-14.4,-13.483484,-15.316515
36160.0,-14.4,-13.483484,-15.316515
36672.0,-14.4,-13.483484,-15.316515
37184.0,-14.4,-13.483484,-15.316515
37696.0,-14.4,-13.483484,-15.316515
38208.0,-14.4,-13.483484,-15.316515
38720.0,-14.4,-13.483484,-15.316515
39232.0,-14.4,-13.483484,-15.316515
39744.0,-14.4,-13.483484,-15.316515
40256.0,-14.4,-13.483484,-15.316515
40768.0,-14.4,-13.483484,-15.316515
41280.0,-14.4,-13.483484,-15.316515
41792.0,-14.4,-13.483484,-15.316515
42304.0,-14.4,-13.483484,-15.316515
42816.0,-14.4,-13.483484,-15.316515
43328.0,-14.4,-13.483484,-15.316515
43840.0,-14.4,-13.483484,-15.316515
44352.0,-14.4,-13.483484,-15.316515
44864.0,-14.4,-13.483484,-15.316515
45376.0,-14.4,-13.483484,-15.316515
45888.0,-14.4,-13.483484,-15.316515
46400.0,-14.4,-13.483484,-15.316515
46912.0,-14.4,-13.483484,-15.316515
47424.0,-14.4,-13.483484,-15.316515
47936.0,-14.4,-13.483484,-15.316515
48448.0,-14.4,-13.483484,-15.316515
48960.0,-14.4,-13.483484,-15.316515
49472.0,-14.4,-13.483484,-15.316515
49984.0,-14.4,-13.483484,-15.316515

==> figures/HalfCheetah/A2C.csv <==
episodes,mean,std_pos,std_neg
1,-0.21968757000000003,-0.1789548877475776,-0.2604202522524225
2048,88.41110242,149.7186916216845,27.103513218315513
4096,-116.57790849999999,-49.37944997756037,-183.77636702243962
6144,-122.31534544,-15.085115959804114,-229.5455749201959
8192,69.97765825000002,236.42512530342603,-96.46980880342599
10240,-320.07767805,-251.50296974396056,-388.6523863560394
12288,-345.02155092,-258.241170249471,-431.80193159052897
14336,-424.57808252999996,-360.2250789477486,-488.9310861122513
16384,-322.15250543,-258.83969968877796,-385.4653111712221
18432,-244.12645869,-200.15744868208176,-288.09546869791825
20480,-130.33829183,-86.0302697077992,-174.64631395220079
22528,-145.71689823,-53.92704696146521,-237.5067494985348
24576,-215.79108268,-113.01126535448014,-318.57090000551983
26624,-127.96714914000002,-11.31925971518028,-244.61503856481977
28672,-146.95853828999998,-22.73717466870096,-271.179901911299
30720,-108.92333444,-3.341548953499128,-214.50511992650087
32768,176.96295916999995,266.73136765949215,87.19455068050776
34816,113.23711323000002,204.95174000087724,21.522486459122803
36864,220.79787770000002,330.3214724587375,111.2742829412625
38912,217.91595669999998,315.69627943526484,120.13563396473509
40960,260.36546247,331.0274025476649,189.70352239233512
43008,229.70241503999998,319.5584562262718,139.84637385372818
45056,215.94042326999997,290.74208922527595,141.138757314724
47104,337.42603198999996,416.45726477741,258.3947992025899
49152,300.13600577,396.38989656610164,203.88211497389835
51200,300.93048924,392.6720286268716,209.18894985312835
53248,346.20263885,447.93115763256526,244.4741200674348
55296,467.8207469,562.9692430668099,372.6722507331901
57344,476.06144801000005,563.6890865033045,388.4338095166957
59392,538.90793155,666.7151268841051,411.1007362158948
61440,421.14233285999995,488.15604676250734,354.12861895749256
63488,508.06536012,687.626810527882,328.503909712118
65536,325.7610333,420.23752856417,231.28453803583
67584,300.33087702000006,386.1443330209395,214.51742101906066
69632,195.41544621999995,309.98364073290816,80.84725170709173
71680,448.28664717,570.5043717521295,326.0689225878705
73728,464.96076929,612.5862910664584,317.3352475135415
75776,486.80502852999996,643.7178639857997,329.89219307420024
77824,522.3657497400001,671.6688003688071,373.062699111193
79872,601.7900108199999,737.2660213881251,466.31400025187475
81920,584.37186338,803.1253373539066,365.61838940609346
83968,611.8663058999999,839.0872210174558,384.64539078254404
86016,649.79401884,806.5667129779849,493.02132470201514
88064,677.3094040999999,885.5481555294945,469.0706526705054
90112,571.17975722,754.9063368671546,387.4531775728455
92160,531.2156697600001,623.3793338541896,439.0520056658106
94208,542.5752672699999,686.3985173234224,398.7520172165774
96256,628.9729238799999,785.8002810743142,472.1455666856857
98304,516.32128145,743.6233091786062,289.0192537213939
100352,624.79362087,809.5764301586757,440.01081158132433
102400,588.75557225,757.2659915396308,420.2451529603692
104448,589.16298584,766.9411144415227,411.38485723847737
106496,563.9441937600001,738.4999842054349,389.38840331456527
108544,596.43260845,789.223477801644,403.64173909835597
110592,633.0188374600001,852.5301902103611,413.50748470963913
112640,633.33097802,751.639227686805,515.0227283531949
114688,664.0847460099999,852.9024305014752,475.26706151852454
116736,645.1066894200001,767.5795642124615,522.6338146275386
118784,585.7010562600001,719.8491249178171,451.55298760218307
120832,516.4020094,605.0229818697978,427.7810369302021
122880,522.2901516000001,714.106692361537,330.4736108384632
124928,532.8389953299999,722.5026029820767,343.175387677923
126976,553.86874211,697.2610917837146,410.4763924362853
129024,561.88504762,712.0592791484414,411.71081609155857
131072,539.90090543,739.7833744113748,340.01843644862515
133120,430.77786613999996,621.6226059047348,239.93312637526515
135168,603.2687320499999,755.3548437067245,451.18262039327533
137216,606.43401159,774.4684688174689,438.39955436253103
139264,522.4978670700001,711.9000374142912,333.095696725709
141312,534.23096103,731.0788220129139,337.38310004708615
143360,552.54947703,758.8364463836049,346.2625076763952
145408,536.76765547,729.9236132069299,343.6116977330702
147456,616.70240986,812.6453268282246,420.7594928917754
149504,652.12951508,856.7580332535763,447.5009969064238
151552,628.1613425700001,842.1796857730842,414.14299936691606
153600,742.78443852,947.4548824211045,538.1139946188955
155648,656.7989261900001,879.1155979777825,434.4822544022177
157696,626.82801066,785.2492217759102,468.4067995440898
159744,542.6496679,706.2472556162928,379.0520801837073
161792,607.93638032,777.2068160751843,438.66594456481573
163840,659.89416698,805.8407425732887,513.9475913867113
165888,570.6741724799999,689.6482947533384,451.70005020666144
167936,616.8637245,822.4703587178481,411.25709028215186
169984,645.2465367499999,854.2405214408107,436.2525520591891
172032,623.97885179,843.1984079256924,404.7592956543076
174080,601.0285213799999,773.7733847952084,428.28365796479153
176128,631.2560121800001,815.2381389325826,447.2738854274176
178176,622.17314865,817.1628046673561,427.18349263264395
180224,723.9576284,889.9712779027409,557.9439788972591
182272,588.46287731,643.7776673618071,533.1480872581928
184320,657.36796098,733.3154334085323,581.4204885514678
186368,642.2622324700001,711.4247063654159,573.0997585745843
188416,555.8690702099999,730.8604780630106,380.87766235698916
190464,495.32654094000003,689.3160776565375,301.3370042234626
192512,676.1106593699999,837.2843537332215,514.9369650067783
194560,736.5386571700001,898.4707184243213,574.6065959156789
196608,502.39612738999995,634.1513427064397,370.64091207356023
198656,577.49466134,727.4827988453508,427.5065238346492
200704,694.55553663,839.8245745994509,549.2864986605491
202752,751.42635693,833.500292922723,669.352420937277
204800,640.92083977,807.279387189417,474.5622923505831
206848,512.3476256199999,624.8709962670641,399.82425497293576
208896,730.1137062000001,862.2009304734268,598.0264819265735
210944,652.881299,788.8826015712847,516.8799964287153
212992,569.42741613,755.8845542755791,382.9702779844209
215040,679.60267526,841.8383829145052,517.3669676054947
217088,705.52425704,864.7857840515512,546.2627300284487
219136,629.55450406,767.6019424161711,491.50706570382886
221184,581.2283593400002,754.7518346790112,407.70488400098924
223232,571.7229128399999,718.9937135249677,424.4521121550322
225280,624.4991407900001,741.2902096554844,507.7080719245157
227328,539.69626794,635.4722875393799,443.9202483406201
229376,582.8305046300001,786.2145691606715,379.4464400993286
231424,597.6978411800001,765.6223711473422,429.773311212658
233472,672.0454659500001,839.5322032531086,504.5587286468916
235520,594.5987424,807.9683009299849,381.22918387001505
237568,589.92171982,779.3782913911859,400.4651482488141
239616,558.2403211699999,743.6374116358562,372.8432307041436
241664,511.51127708,708.9336219709736,314.0889321890264
243712,437.72534233000005,661.7905137584653,213.66017090153477
245760,409.3779117,615.9255079679602,202.83031543203978
247808,401.0936138300001,557.6886139211866,244.4986137388136
249856,533.5910691600001,685.2940778671551,381.888060452845
251904,413.2569286699999,581.0944151934985,245.4194421465013
253952,544.41749095,676.7414698211845,412.0935120788155
256000,564.44780565,683.0379710716275,445.8576402283725
258048,507.24058852999997,682.122046218034,332.3591308419659
260096,490.63336529000003,646.623512175352,334.6432184046481
262144,427.5353688,602.9576164950205,252.11312110497957
264192,437.7642357600001,686.2336099747749,189.2948615452252
266240,452.71439870999995,682.9415092184109,222.48728820158894
268288,320.7853395699999,536.2447045142377,105.32597462576209
270336,524.8161824599999,750.119028013447,299.5133369065529
272384,507.95267378999995,735.6351899875096,280.27015759249025
274432,533.2425486000002,768.6605542448028,297.82454295519756
276480,473.9069649500001,684.2157724653657,263.5981574346344
278528,412.8366978699999,626.9914062691389,198.68198947086094
280576,503.20363022000015,721.13319564887,285.27406479113023
282624,399.39902649,631.0392658034524,167.75878717654757
284672,499.37116412,710.3435433703376,288.3987848696624
286720,531.86208837,764.4602068750531,299.26396986494694
288768,487.13001864,724.1726871187318,250.08735016126826
290816,396.35171238999993,570.6172457927506,222.0861789872492
292864,614.8219780599999,807.7635393733415,421.8804167466583
294912,616.37812893,787.9353233301275,444.8209345298725
296960,704.45269944,865.8746737850706,543.0307250949293
299008,749.5339303999999,887.7335275175291,611.3343332824708
301056,667.4763629499998,783.3050904407348,551.6476354592648
303104,680.77973794,846.2359908664703,515.3234850135298
305152,707.33643065,913.9492546992167,500.7236066007833
307200,693.51237239,885.6274605050062,501.39728427499386
309248,679.47018249,886.9898170450515,471.95054793494836
311296,665.2672990399999,796.8356384713092,533.6989596086906
313344,706.7389564100001,932.262712450223,481.2152003697773
315392,795.74635043,988.3136727044196,603.1790281555805
317440,685.1286623,871.4472302191396,498.8100943808604
319488,679.91189797,910.3496648384394,449.4741311015608
321536,580.1882007300001,826.9276035303391,333.44879792966105
323584,645.4170672300002,843.2895391618304,447.54459529816995
325632,584.31432207,822.9184401252047,345.7102040147953
327680,647.09100558,872.908013115094,421.27399804490597
329728,533.3063399000001,767.1534747983334,299.4592050016669
331776,638.5961805,817.2434219037712,459.9489390962288
333824,567.8428090099999,764.8425166335063,370.84310138649346
335872,712.34618074,889.2050628069688,535.4872986730312
337920,670.9436868799999,863.6728277926845,478.2145459673152
339968,841.2811790800001,1010.191801195955,672.3705569640452
342016,863.54101096,1055.3176951744256,671.7643267455744
344064,890.8067695,1099.1211588478068,682.4923801521932
346112,885.06588129,1090.2223078832487,679.9094546967511
348160,851.7535487500002,1050.6468723173552,652.8602251826451
350208,759.09370709,951.5191566650001,566.6682575149998
352256,729.32154356,929.9459818475,528.6971052725
354304,661.28369691,873.1125032014988,449.4548906185012
356352,646.87734343,876.6242720448736,417.1304148151264
358400,642.9711670000002,880.6144820524673,405.32785194753296
360448,577.24774153,800.2553550444544,354.24012801554557
362496,607.3998991100001,844.3058047537445,370.4939934662557
364544,476.87996562,685.7001136889758,268.0598175510243
366592,597.82232862,819.0538642107629,376.5907930292371
368640,682.7723876800001,868.2959123734352,497.248862986565
370688,601.60150644,806.3853812836867,396.8176315963133
372736,719.92686399,929.3994173557713,510.4543106242287
374784,776.7607756399999,970.2273029693042,583.2942483106956
376832,790.10859678,995.0008508874713,585.2163426725286
378880,782.3207508499999,964.0379254501637,600.603576249836
380928,730.63248708,903.202919653312,558.062054506688
382976,706.59203183,904.0122744875557,509.1717891724443
385024,757.7496345300002,928.5183154696862,586.9809535903142
387072,734.20290438,882.6838426741411,585.7219660858588
389120,818.8184462099999,958.1438779993318,679.493014420668
391168,830.3505046299999,1021.9380132219187,638.7629960380812
393216,805.24712236,977.3462297059393,633.1480150140608
395264,744.28890016,894.222950144612,594.354850175388
397312,675.4963674700001,845.5865309285213,505.40620401147896
399360,700.54850778,896.6362312825124,504.4607842774876
401408,840.515298,970.9289532444365,710.1016427555636
403456,732.49205913,806.858175025099,658.1259432349011
405504,776.85101142,910.830875549979,642.8711472900209
407552,847.63116268,1014.605033067342,680.657292292658
409600,868.03122268,998.476946154881,737.585499205119
411648,802.45775851,956.0844898698922,648.8310271501077
413696,851.40039789,972.2666057025549,730.5341900774451
415744,872.9159215,990.9390897529604,754.8927532470395
417792,814.0843394899999,924.8809318643123,703.2877471156876
419840,887.3165322000002,1049.884885834695,724.7481785653054
421888,957.5431462399999,1112.1885162850751,802.8977761949247
423936,885.7935190500002,999.8341767618905,771.7528613381099
425984,818.75625168,960.505435877758,677.007067482242
428032,820.05802644,997.6690687476744,642.4469841323257
430080,847.93709909,986.647366734654,709.2268314453459
432128,855.2793559899999,1014.2679014986718,696.290810481328
434176,862.4801570199998,1012.8278425197316,712.1324715202679
436224,874.09258124,1030.743568922947,717.4415935570531
438272,949.59412261,1083.5233862541058,815.6648589658942
440320,923.8523135100003,1074.373541107147,773.3310859128534
442368,957.2686430999998,1109.1178249771742,805.4194612228255
444416,930.8219266000001,1081.7967669471889,779.8470862528114
446464,820.8680408299999,977.7528693344924,663.9832123255075
448512,811.1055788900001,956.1601463376744,666.0510114423257
450560,688.7371585799999,889.4642440462032,488.0100731137966
452608,610.0719948399999,797.058984570384,423.08500510961574
454656,610.1404231199999,856.6037790843478,363.677067155652
456704,651.93664653,861.9334072454069,441.93988581459297
458752,594.9992658300001,824.49466954377,365.5038621162303
460800,636.3964769199999,825.8774193438837,446.91553449611615
462848,531.2989812499999,763.9816856514797,298.61627684852004
464896,637.66114683,894.4466728298235,380.8756208301766
466944,635.12331856,872.6164049604115,397.63023215958856
468992,584.35881956,831.5499060421868,337.1677330778133
471040,703.3851895399999,929.8286684945386,476.94171058546124
473088,557.6833055699999,833.7828897188674,281.58372142113245
475136,494.5763381499999,753.5888404219822,235.56383587801758
477184,583.4299048400001,843.8083246551514,323.0514850248488
479232,567.53410147,841.8207501657215,293.2474527742785
481280,451.6927061300001,697.5578344381768,205.82757782182347
483328,611.47213785,869.5890585146886,353.3552171853113
485376,652.1078092800001,895.2921564891224,408.92346207087786
487424,674.67841893,920.3526836497334,429.0041542102666
489472,543.8267769400002,796.9750062904043,290.67854758959606
491520,620.1757902599999,850.9504140207101,389.4011664992896
493568,690.94257879,945.8452534497687,436.03990413023126
495616,660.49454839,904.6751956402329,416.313901139767
497664,472.99957915999994,680.6788006526785,265.3203576673214
499712,635.31633845,886.9147912632766,383.7178856367234
501760,511.2689257,752.5826022518312,269.95524914816883
503808,735.79492587,1009.2811996739588,462.3086520660413
505856,625.229761,829.3641041802729,421.09541781972723
507904,691.52562577,919.5832698369686,463.4679817030315
509952,713.03097282,977.4501544686643,448.61179117133565
512000,649.3403173400001,921.8239320948444,376.8567025851557
514048,697.8810542399998,970.5988805203161,425.16322795968347
516096,661.4332703300001,868.3178325317585,454.54870812824174
518144,629.4736591300001,855.0219578260131,403.92536043398707
520192,659.4225421300001,902.5984795891437,416.2466046708565
522240,568.13055566,762.087373570699,374.17373774930104
524288,659.62124513,865.2074053791445,454.0350848808556
526336,669.3915855199999,902.4431038404516,436.34006719954823
528384,640.0848861,924.7677685102805,355.40200368971944
530432,717.94801858,937.2332796984588,498.6627574615413
532480,726.2609525700001,958.937792063457,493.5841130765432
534528,693.0255876800001,934.4895210433957,451.5616543166044
536576,629.6734003399998,902.8980461205183,356.44875455948136
538624,740.6346691199999,1000.7426225794434,480.52671566055636
540672,680.49647746,927.5839341550736,433.4090207649264
542720,593.47115223,797.4550620966638,389.48724236333624
544768,647.3115202399999,858.4805949538946,436.14244552610523
546816,670.7804797800001,900.9373265319415,440.62363302805863
548864,779.2459418599999,986.9671238813887,571.5247598386111
550912,839.4616959399999,1038.892880804257,640.030511075743
552960,758.2546362999998,967.3901040531601,549.1191685468394
555008,733.1628599,950.9998718498435,515.3258479501563
557056,877.6285882999999,1099.4998680776444,655.7573085223556
559104,727.7735465999999,925.266001711658,530.2810914883419
561152,762.54613029,933.2487231024164,591.8435374775835
563200,760.42886665,930.7281236078778,590.1296096921222
565248,842.1297687800001,1053.2628823383923,630.9966552216077
567296,855.99377156,1028.9897766205565,682.9977664994434
569344,708.50011107,914.2619248651813,502.73829727481865
571392,875.95284436,1064.9495248097037,686.9561639102963
573440,830.9707086799999,1057.0746294447524,604.8667879152474
575488,770.2416104499998,958.7645233969464,581.7186975030532
577536,859.1803562100001,1087.5558371106654,630.804875309335
579584,828.0916196999999,1021.4158351667974,634.7674042332025
581632,849.0010567600001,1025.3487770129814,672.6533365070188
583680,733.0989955700002,949.2293923624156,516.9685987775847
585728,843.6247861800001,1045.5898666519781,641.6597057080221
587776,847.7191599399998,1054.6718527502421,640.7664671297574
589824,972.9697703499999,1169.898093033142,776.0414476668577
591872,986.1258953399999,1172.5741387423193,799.6776519376806
593920,1006.46003587,1225.2869156125348,787.6331561274651
595968,997.5675308599999,1225.5946771132456,769.5403846067543
598016,936.4476222699999,1129.8420178220244,743.0532267179752
600064,868.7051799800001,1118.9547927656877,618.4555671943127
602112,939.0923954900001,1216.8095507076146,661.3752402723854
604160,928.7938563800001,1159.5843095266919,698.0034032333083
606208,923.76394649,1170.9648734346367,676.5630195453632
608256,896.5000981399999,1143.7203916215544,649.2798046584452
610304,847.09269636,1083.1640780158245,611.0213147041756
612352,926.3341604600001,1120.7853823112064,731.8829386087939
614400,959.9289954700001,1178.9016696242452,740.9563213157551
616448,863.2397728999999,1069.7412810104172,656.7382647895827
618496,900.2838509500001,1093.883541144627,706.6841607553731
620544,823.1338447400001,1082.8459254169002,563.4217640630999
622592,835.6668196,1083.8974117548894,587.4362274451107
624640,881.2791762200001,1095.7114197267297,666.8469327132705
626688,855.1950440699999,1081.9758573155361,628.4142308244636
628736,771.62654999,996.9251609018932,546.3279390781067
630784,896.05387553,1115.865292324003,676.2424587359972
632832,902.10559129,1108.1527227590175,696.0584598209825
634880,911.2928092400001,1103.293023403829,719.2925950761711
636928,763.3602404599999,938.984091495021,587.7363894249788
638976,760.2639336100001,1011.6784124653617,508.8494547546385
641024,823.7534641699999,1004.4521611931063,643.0547671468935
643072,796.3709056200001,1013.8580852064983,578.883726033502
645120,869.3233018599999,1086.9980837670355,651.6485199529644
647168,886.03238071,1092.1542211599833,679.9105402600165
649216,714.77094706,903.1836226481545,526.3582714718456
651264,721.42629515,938.5137520853916,504.33883821460836
653312,813.50986624,1090.7857339651105,536.2339985148895
655360,767.83296491,972.5671478884956,563.0987819315044
657408,719.2586047699999,900.1679693667088,538.349240173291
659456,785.7112857799999,1000.4642303814619,570.9583411785379
661504,735.62558302,955.3284218032223,515.9227442367777
663552,826.6285575200001,1050.4682655139995,602.7888495260006
665600,649.0336418899999,962.6271163334247,335.44016744657506
667648,563.50746103,812.135226210018,314.8796958499819
669696,649.61126058,902.9181884685108,396.3043326914892
671744,738.4728792399999,1014.793366274698,462.1523922053018
673792,657.1525314099999,866.5462748248445,447.75878799515533
675840,634.1213680200001,864.4157672135525,403.8269688264477
677888,798.95327297,1045.0562470962343,552.8502988437656
679936,800.1956756000001,1032.3791432188596,568.0122079811405
681984,794.1171617800001,1017.3448825586613,570.8894410013388
684032,737.05751456,968.7800499788306,505.33497914116936
686080,750.91258351,970.0272355374107,531.7979314825893
688128,778.4675586200001,1009.2886669183122,547.646450321688
690176,788.2798150600001,1013.3778705260488,563.1817595939515
692224,792.38930761,1033.4618498042903,551.3167654157096
694272,828.70236804,1045.6289224466914,611.7758136333085
696320,773.84945345,992.7449748368133,554.9539320631868
698368,791.6540602399999,1021.7121681670848,561.5959523129151
700416,823.2237347699999,1035.747568656504,610.6999008834957
702464,793.9379787899999,990.9698312263536,596.9061263536462
704512,669.91062002,898.5390916541344,441.28214838586564
706560,710.6144202600001,924.3117936238584,496.9170468961418
708608,827.12026032,1040.4280562458355,613.8124643941647
710656,684.9047115099999,855.1825442679046,514.6268787520951
712704,869.6195827300002,1101.859364352451,637.3798011075495
714752,779.79214196,1016.2937494819479,543.2905344380521
716800,663.0146597100002,895.2296910697345,430.79962835026583
718848,838.6440672499999,1075.5797662805105,601.7083682194893
720896,810.7419857199999,1044.5972235080567,576.8867479319431
722944,744.3746038100002,972.2293524493493,516.519855170651
724992,792.73542602,1020.5360017370999,564.9348503029
727040,892.8676641100001,1099.7301537938802,686.00517442612
729088,806.06558146,1030.8844324512822,581.2467304687177
731136,826.0409122300001,1049.6602984690276,602.4215259909728
733184,800.7923966399999,1022.1028112871746,579.4819819928251
735232,896.4521430300001,1124.9057548230076,667.9985312369927
737280,810.83398957,1026.6436348692746,595.0243442707254
739328,900.1877911799999,1112.6761681751277,687.699414184872
741376,860.3024395,1030.05182816284,690.5530508371601
743424,985.3660504200001,1181.7125615964965,789.0195392435036
745472,962.45396596,1163.5506617821588,761.357270137841
747520,928.3356605699998,1130.7791680686464,725.8921530713533
749568,928.6721483,1141.1488025894275,716.1954940105724
751616,987.0638968299999,1215.0863318630327,759.041461796967
753664,984.8256006400002,1181.163136957978,788.4880643220224
755712,1026.17817132,1252.177223867545,800.179118772455
757760,978.0986287,1192.8782753127252,763.3189820872745
759808,897.40551122,1122.2318055549288,672.5792168850711
761856,967.5874292299999,1172.927805959947,762.2470525000529
763904,983.2043034500001,1207.018753440044,759.3898534599562
765952,888.81197203,1097.7860737869223,679.8378702730776
768000,898.3654284600001,1134.081032862697,662.6498240573032
770048,729.69882365,956.992558234944,502.405089065056
772096,785.5136793300001,998.6406033829664,572.3867552770337
774144,852.9780108300001,1082.4937957024413,623.462225957559
776192,888.7449854800001,1139.087944191919,638.4020267680812
778240,940.3497263600002,1173.8073603040934,706.892092415907
780288,884.2118648200001,1104.655686023948,663.7680436160521
782336,850.35440799,1091.5763832106252,609.1324327693749
784384,843.0506397900001,1062.4743255753328,623.6269540046674
786432,782.79323928,980.4658428005632,585.1206357594367
788480,874.9155452700002,1123.739046877744,626.0920436622564
790528,799.9964098399998,1019.1432817952194,580.8495378847803
792576,834.5316830600001,1066.7053033557945,602.3580627642057
794624,856.62118956,1122.0614660357642,591.1809130842357
796672,902.9936296700002,1160.3386173374086,645.6486420025919
798720,920.5217807199999,1169.0907641181054,671.9527973218944
800768,885.73049005,1123.9668223404615,647.4941577595383
802816,904.4067264099999,1144.0123324457732,664.8011203742267
804864,783.19229546,1014.7163709952474,551.6682199247525
806912,875.00030788,1105.676951063935,644.3236646960652
808960,911.7464473000001,1132.4685015389093,691.0243930610909
811008,825.63400398,1014.630040162654,636.6379677973459
813056,881.19685639,1120.7755554541216,641.6181573258783
815104,826.81652716,1063.82488784605,589.80816647395
817152,761.20749245,1014.3649364208615,508.0500484791386
819200,697.2644112099999,973.6152954415193,420.91352697848055
821248,733.9819964700001,1005.3857043643068,462.5782885756935
823296,894.87640147,1156.7413301125744,633.0114728274256
825344,743.18175132,1008.2213465447999,478.1421560952001
827392,690.6139940299998,963.2822522327706,417.9457358272291
829440,652.17432013,921.1531009733601,383.1955392866398
831488,658.8218537100001,927.0789133986387,390.56479402136154
833536,635.94904844,932.6442944688833,339.2538024111166
835584,593.5012281200001,899.9290524838594,287.0734037561407
837632,632.00468502,930.5845772741793,333.42479276582077
839680,697.5241827400001,992.1976097235704,402.85075575642986
841728,583.06232684,842.1325912575492,323.9920624224508
843776,634.8339,911.7298271785786,357.93797282142134
845824,581.00558631,885.57221342467,276.4389591953299
847872,578.3042859999999,895.503707927136,261.1048640728638
849920,597.08286217,876.4301303121415,317.73559402785844
851968,534.3622625400001,855.4938938393182,213.23063124068204
854016,625.1236915499999,927.1588746807765,323.0885084192232
856064,559.0200068400002,822.9136023424246,295.1264113375757
858112,542.88204478,853.4982216899441,232.2658678700559
860160,577.5349251999999,877.7310147532205,277.3388356467793
862208,593.7121587200002,868.3003882020255,319.12392923797483
864256,524.0117486700001,825.2556610991403,222.76783624085982
866304,557.81691235,858.6000363141811,257.0337883858189
868352,484.70730325,792.0675682789786,177.34703822102136
870400,588.1413484499999,891.8070306795291,284.4756662204707
872448,604.9780153899999,908.2482586740813,301.7077721059185
874496,584.1327158299999,894.516237750478,273.7491939095219
876544,608.00936033,906.3895291268232,309.629191533177
878592,600.5826214000001,899.2048155244968,301.9604272755034
880640,647.8351103399999,921.872178884185,373.7980417958148
882688,619.36654055,885.9878538325356,352.7452272674643
884736,614.3325459800001,888.458189296716,340.2069026632842
886784,733.9491733600001,1010.288798732519,457.6095479874813
888832,659.36019242,944.1891051828876,374.53127965711235
890880,727.39885828,1007.513237005178,447.28447955482204
892928,737.9786552600001,1016.0756783952304,459.88163212476985
894976,797.71696877,1068.694942034002,526.738995505998
897024,729.0730406099999,992.3017811287875,465.84430009121235
899072,740.3353526399998,1014.8716942329447,465.7990110470548
901120,713.98134695,989.6660624342978,438.29663146570215
903168,740.0017612299999,973.5817513930381,506.4217710669618
905216,682.9223334599999,944.2294205759804,421.6152463440194
907264,588.53197501,850.1873285675488,326.8766214524513
909312,700.1671170999999,964.976206172115,435.35802802788487
911360,755.7163334800002,1029.2234931000257,482.2091738599747
913408,722.78264114,998.9402537577492,446.6250285222508
915456,662.0154191400001,912.402718018526,411.62812026147407
917504,707.9082660400001,955.6546159532993,460.1619161267008
919552,723.74027904,973.3985315181822,474.0820265618179
921600,700.7223093800001,950.7863610603499,450.65825769965016
923648,633.0678281700001,858.7004453575894,407.4352109824108
925696,549.1212011100001,807.3338386758662,290.9085635441341
927744,566.9182849700001,818.7702511862876,315.06631875371255
929792,496.4341368799999,757.0746123851286,235.79366137487125
931840,471.15183419999994,725.0541582104868,217.24951018951316
933888,552.80201945,807.2009188844094,298.4031200155906
935936,549.8540877,806.8318956104041,292.87627978959597
937984,615.6795989000001,881.1117643565865,350.2474334434136
940032,743.8195564099999,1014.0357570824921,473.60335573750774
942080,690.1944509000001,968.8204156809372,411.568486119063
944128,646.3808652800001,925.9638744872607,366.79785607273953
946176,609.76738858,895.4353188227518,324.09945833724817
948224,613.4734767699999,900.7165546489782,326.2303988910217
950272,624.4600133,891.431259005363,357.48876759463707
952320,595.6405302200001,864.1158197863331,327.165240653667
954368,682.9379685700001,957.975172191879,407.9007649481212
956416,631.3957887700001,910.5090041661807,352.28257337381945
958464,608.99161753,883.1805648824632,334.80267017753675
960512,575.98992099,867.032877059243,284.94696492075695
962560,662.2068312,956.4104415589056,368.00322084109445
964608,696.1894010499999,967.9192676440682,424.4595344559316
966656,623.1090189900001,923.3321722116332,322.885865768367
968704,694.6884970200001,975.7696558489506,413.6073381910496
970752,484.08222264999995,742.2945712946907,225.8698740053092
972800,683.69989787,971.8721186126149,395.52767712738506
974848,595.05341931,897.268602769087,292.8382358509129
976896,613.1655451700001,912.5627182504604,313.7683720895397
978944,659.8982592499998,987.4305403246996,332.36597817530003
980992,688.0189901899998,978.108625896832,397.9293544831677
983040,631.70436736,906.5769093345483,356.8318253854517
985088,495.48587015000004,719.995435633625,270.97630466637514
987136,602.71215061,848.3700617260379,357.0542394939621
989184,588.04591221,832.9106651011816,343.1811593188184
991232,634.0827244,874.9515235093834,393.21392529061654
993280,534.5232489699999,779.681990006089,289.3645079339109
995328,630.14362912,868.0972996648636,392.18995857513636
997376,667.2713468200001,911.0184616837608,423.5242319562393
999424,662.0913185799999,934.3646497231734,389.8179874368263


==> figures/HalfCheetah/BGPG.csv <==
episodes,mean,std_pos,std_neg
1,0,0,0
2048,-685.1763866,-654.2863903369728,-716.0663828630272
4096,-654.6154648,-633.7909209867424,-675.4400086132576
6144,-643.4820318999999,-627.4510069692931,-659.5130568307068
8192,-637.656636525,-622.5364201682311,-652.7768528817688
10240,-629.9949928,-612.5010968691379,-647.4888887308621
12288,-625.6098739166666,-609.1605269629811,-642.0592208703522
14336,-619.4603161214287,-600.3464137386959,-638.5742185041615
16384,-611.3210032000001,-592.9849248851124,-629.6570815148878
18432,-608.6388037222223,-589.5927323568988,-627.6848750875458
20480,-606.02427935,-588.816206425318,-623.2323522746821
22528,-602.7883376136364,-586.3517692194531,-619.2249060078196
24576,-600.2892193083334,-584.2918659357066,-616.2865726809601
26624,-595.0087340730769,-579.0655528202501,-610.9519153259037
28672,-596.3067201571429,-580.8111397107549,-611.8023006035309
30720,-594.78600384,-580.1863142660065,-609.3856934139935
32768,-593.1953402312502,-578.8580078673837,-607.5326725951167
34816,-591.5648910882353,-578.3274517997145,-604.8023303767561
36864,-591.2093305777778,-577.7831731108538,-604.6354880447018
38912,-590.1383295342105,-577.5787988370649,-602.697860231356
40960,-589.0229257275,-575.0266806504287,-603.0191708045713
43008,-586.6217215837208,-573.3301348698891,-599.9133082975526
45056,-585.4693877666667,-572.3303984662538,-598.6083770670797
47104,-584.7281752723404,-571.823179749384,-597.6331707952968
49152,-584.5618104265305,-572.8824870074368,-596.2411338456243
51200,-583.290163454902,-571.6034847507369,-594.976842159067
53248,-581.8524797509433,-570.2850263705535,-593.4199331313331
55296,-580.8427023709091,-569.4365053047165,-592.2488994371017
57344,-579.5107380508771,-567.790022098186,-591.2314540035682
59392,-578.5514404610169,-567.0169949743307,-590.0858859477031
61440,-577.5647659590164,-566.0812441636664,-589.0482877543665
63488,-575.1662819539683,-564.3638654614217,-585.968698446515
65536,-574.1366006476923,-563.5250157473474,-584.7481855480371
67584,-573.5807601119402,-563.2874933608023,-583.8740268630781
69632,-572.0323356826086,-562.1141235306479,-581.9505478345693
71680,-570.7279010521127,-561.3524413316027,-580.1033607726226
73728,-568.3529938369862,-559.5346447370853,-577.1713429368872
75776,-567.3013455506667,-558.5330607593838,-576.0696303419496
77824,-566.4500258896103,-557.3085440292417,-575.5915077499789
79872,-565.6747868037976,-557.0250748237798,-574.3244987838153
81920,-563.1768358148148,-554.3381369613608,-572.0155346682689
83968,-560.8699905457831,-552.3248655829713,-569.415115508595
86016,-557.9913498744186,-549.6936858699412,-566.289013878896
88064,-554.8931227375,-546.3653272629092,-563.4209182120908
90112,-553.3184243999999,-544.3709594370814,-562.2658893629184
92160,-551.1809686097826,-542.0510192866315,-560.3109179329336
94208,-549.4405738797872,-540.049388517119,-558.8317592424553
96256,-547.3873970916668,-537.926471892027,-556.8483222913065
98304,-545.4513800244897,-535.987713278056,-554.9150467709234
100352,-543.017237885,-533.6823020323467,-552.3521737376533
102400,-537.376782982,-527.8224231625264,-546.9311428014736
104448,-533.193713861,-523.2085347404696,-543.1788929815303
106496,-528.995108081,-518.29727911,-539.692937052
108544,-525.0320966479999,-514.0055237507883,-536.0586695452115
110592,-520.994538443,-508.7157719328793,-533.2733049531207
112640,-517.09585608,-504.52937955448266,-529.6623326055173
114688,-513.7836097149999,-500.409115328111,-527.1581041018887
116736,-510.17976817,-496.77372250741973,-523.5858138325802
118784,-506.05032163800007,-492.5514069426567,-519.5492363333435
120832,-502.01500389600005,-488.00848045157454,-516.0215273404256
122880,-498.355189059,-483.96371030835815,-512.7466678096418
124928,-493.842657556,-478.65902668555674,-509.0262884264433
126976,-490.692052144,-474.9621446164221,-506.4219596715779
129024,-483.31951529299994,-466.15392971008094,-500.48510087591893
131072,-478.44239453600005,-460.6405353148697,-496.2442537571304
133120,-473.931243974,-455.6190036368083,-492.24348431119165
135168,-467.5857147220001,-449.12836834840056,-486.0430610955996
137216,-462.742776509,-444.28055402324054,-481.2049989947595
139264,-457.939863046,-439.19441761991476,-476.6853084720853
141312,-452.168128658,-432.2718953084684,-472.0643620075316
143360,-446.90339934800005,-426.1296722950111,-467.677126400989
145408,-442.06223345999996,-420.5835773653958,-463.5408895546041
147456,-436.179456516,-413.71189314410725,-458.6470198878928
149504,-431.44102114500004,-408.23564304575757,-454.6463992442425
151552,-425.808439096,-401.11738308475185,-450.4994951072481
153600,-420.622844927,-394.85265557660847,-446.39303427739156
155648,-414.55611115299996,-387.48508335371946,-441.62713895228046
157696,-408.789834402,-379.8519284225916,-437.7277403814084
159744,-402.55674187399995,-372.16338708261657,-432.95009666538334
161792,-396.80676497900004,-364.4753771938952,-429.13815276410486
163840,-391.832767388,-357.98772016926887,-425.6778146067311
165888,-385.942666791,-350.97097398165863,-420.9143596003414
167936,-380.52366015300004,-344.591404896273,-416.4559154097271
169984,-374.71881227800003,-337.1330855049894,-412.30453905101064
172032,-365.320160341,-325.70363132400996,-404.9366893579901
174080,-358.819874455,-317.76945551430595,-399.87029339569403
176128,-351.93783192899997,-309.19343197862645,-394.6822318793735
178176,-344.8191836109999,-300.9972404566258,-388.64112676537405
180224,-338.845392222,-293.5698707980794,-384.12091364592055
182272,-332.6897112060001,-285.5896512433803,-379.7897711686199
184320,-326.819817231,-278.261230189567,-375.378404272433
186368,-319.70264246599993,-269.476363933483,-369.92892099851684
188416,-314.011805148,-262.85980084481224,-365.1638094511878
190464,-306.97188984499996,-254.80898796185681,-359.1347917281431
192512,-300.155364405,-247.38943745261295,-352.921291357387
194560,-293.14426659599997,-239.39809687597702,-346.89043631602294
196608,-286.020800391,-230.6375872619664,-341.4040135200337
198656,-278.91177437199997,-222.25898235531093,-335.564566388689
200704,-271.70287729,-212.74749037648516,-330.6582642035149
202752,-265.66048423899997,-204.9644188301121,-326.35654964788785
204800,-258.312497308,-196.4720427808963,-320.1529518351037
206848,-250.66786989600004,-187.64117924499783,-313.69456054700225
208896,-243.051082216,-178.57389083596894,-307.52827359603106
210944,-236.77508438000004,-171.49504919400306,-302.055119565997
212992,-229.240670107,-162.18550422239957,-296.2958359916004
215040,-217.482117737,-148.0654183456418,-286.89881712835825
217088,-209.728384795,-137.90673119883212,-281.5500383911679
219136,-202.332686879,-128.83724658618587,-275.8281271718141
221184,-194.292577425,-119.2958682647518,-269.2892865852482
223232,-187.30227422399997,-110.69253116651257,-263.91201728148735
225280,-178.97293209599997,-101.04795883587865,-256.89790535612127
227328,-172.465382958,-93.06724444758702,-251.86352146841296
229376,-162.66773766500003,-82.37097465094465,-242.96450067905542
231424,-155.26175765600001,-73.55023933642494,-236.9732759755751
233472,-147.24299990100002,-63.603920838301605,-230.88207896369843
235520,-139.809072946,-55.48596294716923,-224.13218294483073
237568,-131.980350107,-45.32379574917323,-218.63690446482676
239616,-122.91702908500001,-35.23025206371078,-210.60380610628926
241664,-115.68443009100001,-27.131329337871435,-204.23753084412857
243712,-107.54455835100002,-18.27352922400405,-196.815587477996
245760,-98.05816462899999,-8.355223824249293,-187.76110543375069
247808,-89.426321518,1.8781330032065853,-180.73077603920657
249856,-79.296919054,11.976623200310698,-170.5704613083107
251904,-71.97354936500001,19.381438154531807,-163.32853688453184
253952,-63.099634892999994,29.22506043400066,-155.42433022000066
256000,-52.46137263199999,41.35987358570857,-146.28261884970857
258048,-43.625944956000005,50.154059828170155,-137.40594974017017
260096,-34.600340085,59.63392836253769,-128.8346085325377
262144,-26.004709176,69.77960684942636,-121.78902520142637
264192,-16.354008001999993,79.2708058584717,-111.9788218624717
266240,-7.437284585000005,88.32247257343627,-103.19704174343627
268288,2.753900318999991,99.25719777362647,-93.74939713562648
270336,10.413102893999994,106.75612205063592,-85.92991626263594
272384,19.934156093999995,115.85934472845923,-75.99103254045923
274432,28.290776830999995,124.0967318845791,-67.51517822257912
276480,36.077494266,133.13925996552234,-60.98427143352235
278528,45.300280486999995,142.21197281292564,-51.61141183892565
280576,53.522066673,149.9322829903027,-42.8881496443027
282624,62.18046845600001,158.4688857023849,-34.10794879038489
284672,72.171679255,167.18482462018318,-22.841466110183163
286720,79.82208803800002,173.1725129350654,-13.52833685906539
288768,88.32596360000001,180.86041557311466,-4.208488373114662
290816,95.83978912399998,188.4184463448944,3.26113190310555
292864,103.60075083899999,196.4687243424931,10.732777335506867
294912,111.98479040799998,205.1874278834391,18.782152932560862
296960,121.06941345699997,212.35136563600398,29.78746127799596
299008,131.868028452,221.5391072661116,42.19694963788841
301056,140.891232966,229.34885576629188,52.4336101657081
303104,149.17347673199998,236.51336074725913,61.83359271674084
305152,158.754348361,244.14766053032267,73.36103619167736
307200,166.434820526,251.0304385863298,81.83920246567021
309248,174.53672492300004,258.34222830063084,90.73122154536924
311296,182.96497105299997,266.2717476201611,99.65819448583886
313344,190.064615017,271.9559430181233,108.17328701587668
315392,198.936208091,279.4601099008027,118.41230628119727
317440,206.10816066399997,285.70408116075424,126.5122401672457
319488,215.379384566,294.8754873311092,135.8832818008908
321536,222.441244603,301.092332550248,143.790156655752
323584,231.05149382099998,309.31911070116365,152.7838769408363
325632,237.84618660800007,316.22807475743883,159.4642984585613
327680,246.293215793,321.1167039999681,171.46972758603192
329728,252.306233261,327.6983491832425,176.9141173387575
331776,260.119789146,334.80376284462454,185.43581544737546
333824,266.402225829,339.6199759933606,193.18447566463936
335872,275.187017982,347.8616817315979,202.51235423240206
337920,284.137595564,355.0582324480875,213.21695867991247
339968,291.15053758700003,360.9962379536065,221.30483722039352
342016,301.05265718400005,369.92733089918966,232.17798346881042
344064,309.04321610499994,377.6460694119874,240.44036279801247
346112,317.033300659,383.9691620922765,250.09743922572355
348160,323.032998051,388.0971399000627,257.9688562019373
350208,329.930310495,395.6286831743907,264.23193781560934
352256,338.33932078300006,405.059937527447,271.6187040385531
354304,347.363907885,413.3142024983879,281.4136132716121
356352,354.47690190800006,421.45589098882886,287.49791282717126
358400,360.897758715,427.1731556805855,294.6223617494145
360448,365.431510798,431.54987151418976,299.3131500818102
362496,370.96308734499996,437.1097255036316,304.81644918636835
364544,375.525916664,440.0333891558933,311.01844417210674
366592,381.99700916300003,448.686744407473,315.3072739185271
368640,387.281326432,454.86469612382757,319.69795674017246
370688,392.890136224,463.27444937378857,322.50582307421143
372736,397.75126767000006,469.8224126531113,325.6801226868888
374784,405.042599151,476.734897884029,333.35030041797097
376832,411.14014479400004,486.6930239636496,335.5872656243505
378880,415.5223691460001,495.2611328974654,335.78360539453473
380928,422.673030393,507.6126149693446,337.7334458166554
382976,428.7756794090001,514.8253467450395,342.7260120729607
385024,434.698490249,525.2006392701094,344.19634122789057
387072,440.025795443,531.2427297963384,348.8088610896616
389120,447.800282003,539.9302040817756,355.67035992422444
391168,451.92943632099997,541.5480850229296,362.31078761907037
393216,458.80425439399994,546.3955255765212,371.2129832114787
395264,463.52939626,552.6756291056661,374.383163414334
397312,469.4834543839999,561.0005712042121,377.96633756378776
399360,476.24742780300005,569.1616058201779,383.3332497858222
401408,482.03489382600003,577.1007127637095,386.96907488829055
403456,487.67282172100005,583.4735054067557,391.87213803524435
405504,492.169104874,589.4966100284826,394.8415997195175
407552,494.640478946,590.6521588119873,398.62879908001264
409600,500.6258606290001,597.8406445786834,403.41107667931686
411648,505.6791366460001,600.4323306511027,410.92594264089746
413696,510.40149183200003,609.7532012730153,411.04978239098483
415744,513.779235945,610.7067820575887,416.85168983241124
417792,518.7194736399999,617.6190001480002,419.8199471319997
419840,521.83747539,619.6752652758574,423.9996855041426
421888,526.142458472,625.0853740182729,427.1995429257272
423936,528.6660320320001,626.1080682881383,431.2239957758619
425984,533.356262228,633.6561421346346,433.0563823213654
428032,541.180459186,641.8884337652935,440.47248460670653
430080,546.5076900880001,647.4659229105857,445.5494572654145
432128,550.077977227,651.1034861791455,449.0524682748545
434176,554.910398877,660.1143348543691,449.706462899631
436224,557.8729602750001,664.3631814368468,451.38273911315326
438272,560.666338395,670.2645189446393,451.0681578453607
440320,564.510964717,676.6816006833774,452.3403287506226
442368,569.890295168,682.0219330638095,457.75865727219053
444416,573.087232983,684.9461356585085,461.22833030749155
446464,575.085970589,690.960526496265,459.211414681735
448512,579.059510095,700.5860069571509,457.53301323284904
450560,582.4950505969999,704.1301289613568,460.859972232643
452608,583.830366996,707.7335134600063,459.9272205319936
454656,586.981512459,713.675370295519,460.287654622481
456704,590.125647293,719.8409434271373,460.4103511588628
458752,593.069170783,725.9804601731828,460.1578813928172
460800,598.005254258,730.6015053153078,465.4090032006922
462848,604.837784334,738.4043257625984,471.27124290540166
464896,611.046311498,748.3565474220293,473.7360755739707
466944,615.0715950270001,755.9357233066831,474.20746674731697
468992,618.4263273549999,757.8324434300466,479.02021127995323
471040,625.220388745,763.8730912983675,486.56768619163256
473088,629.002222965,770.258898490267,487.7455474397329
475136,628.8672902759998,770.7712953865752,486.9632851654245
477184,634.367042506,775.5018068804914,493.23227813150856
479232,640.028498207,780.9178550529384,499.13914136106155
481280,642.4918741150001,779.0050305194311,505.9787177105691
483328,648.2901601230001,786.4057963372574,510.1745239087428
485376,653.7220353700001,788.2559133749721,519.188157365028
487424,658.0406664470001,794.8169572638881,521.2643756301122
489472,660.329092414,797.5603501129351,523.0978347150649
491520,665.877645983,806.2718534690378,525.4834384969622
493568,667.9755085609999,815.9709625542616,519.9800545677381
495616,673.592050115,821.4430643354754,525.7410358945247
497664,676.2333374010001,826.2905452272778,526.1761295747224
499712,680.958939032,832.3360382497856,529.5818398142144
501760,684.910332242,838.4262938061809,531.3943706778191
503808,687.8211027899999,843.6073916124874,532.0348139675125
505856,691.833901809,849.1236377067735,534.5441659112266
507904,700.2256377550001,861.404996193344,539.0462793166562
509952,703.9842119470001,865.092657999325,542.8757658946752
512000,708.962558559,869.8120430200361,548.1130740979638
514048,713.2669454079999,876.7793620822906,549.7545287337091
516096,716.7379589359999,879.8033270909218,553.672590781078
518144,722.4223371850001,886.2221502810302,558.62252408897
520192,727.554828592,890.4254274908913,564.6842296931088
522240,732.360996419,899.8229336782125,564.8990591597875
524288,736.870816501,906.3148243139406,567.4268086880595
526336,739.846724666,907.748305764439,571.945143567561
528384,742.768039597,912.828864298301,572.7072148956989
530432,745.0806723659999,917.5958698214732,572.5654749105266
532480,746.901645252,919.7389819014593,574.0643086025407
534528,750.682488563,923.0602388456615,578.3047382803385
536576,753.487528317,928.1153218233478,578.8597348106523
538624,757.1601830329998,933.1531922043075,581.1671738616922
540672,761.3793102290001,938.3642684683742,584.394351989626
542720,765.0931103549999,943.9851945474456,586.2010261625542
544768,768.3172737439999,946.0586111749673,590.5759363130325
546816,771.495690844,945.0006751314504,597.9907065565496
548864,775.4079560090001,948.8238813023609,601.9920307156394
550912,779.468804017,955.5507312072085,603.3868768267915
552960,784.996269812,959.7348210479768,610.2577185760233
555008,787.315517387,954.86255473308,619.76848004092
557056,790.9878794250001,959.9264766705885,622.0492821794116
559104,795.02540553,966.8398511147155,623.2109599452843
561152,794.474950037,963.0988185224583,625.8510815515417
563200,796.368013251,966.4321042594468,626.3039222425532
565248,800.615957829,971.8782537846322,629.3536618733677
567296,805.6020188919999,980.1770370672309,631.027000716769
569344,810.244377634,988.4608648097203,632.0278904582797
571392,814.4305673389998,997.1920174774767,631.6691172005229
573440,816.8022495319999,997.3242282644738,636.280270799526
575488,825.079929481,1010.8891164294815,639.2707425325185
577536,828.2402139440001,1016.366269394143,640.1141584938571
579584,831.924179966,1021.536483610609,642.311876321391
581632,838.0446966439998,1033.9272382112767,642.1621550767229
583680,837.9814916619998,1033.7952703340736,642.167712989926
585728,841.210649228,1042.0828946886622,640.3384037673377
587776,845.5333744039999,1049.457629725005,641.6091190829948
589824,849.157204374,1056.2766845997987,642.0377241482013
591872,851.667886996,1059.7475755866521,643.5881984053478
593920,856.228331189,1066.190461456803,646.266200921197
595968,856.8921918519998,1065.3189727775946,648.465410926405
598016,861.083552406,1071.8217804826375,650.3453243293625
600064,863.8518654879999,1075.356541524696,652.3471894513038
602112,863.062020658,1071.6225450980212,654.5014962179789
604160,864.5224405920001,1071.8124405835372,657.2324406004628
606208,867.6588936159999,1077.091104539784,658.2266826922157
608256,869.7667191180001,1081.1381068114065,658.3953314245936
610304,873.5879574390001,1090.1889029569488,656.9870119210515
612352,876.7432208530001,1098.3248445610277,655.1615971449725
614400,878.1626009959998,1099.344608958668,656.9805930333316
616448,881.628101168,1105.9128405201945,657.3433618158053
618496,884.3124477779999,1112.119930254414,656.5049653015858
620544,886.607870599,1117.3325357928713,655.8832054051286
622592,891.0293127140001,1123.6479024743048,658.4107229536952
624640,895.3973876799998,1131.2089300139803,659.5858453460194
626688,899.3841122119999,1140.8636882494443,657.9045361745553
628736,903.7200761799999,1150.068149382133,657.3720029778668
630784,904.1948532189999,1148.325687465772,660.0640189722277
632832,907.490348017,1154.412324839103,660.568371194897
634880,910.6269706830001,1158.5671036535887,662.6868377124116
636928,916.305210921,1167.8602702899611,664.7501515520389
638976,919.1691138040002,1169.11595189108,669.2222757169204
641024,925.6229902279999,1178.8493743700033,672.3966060859966
643072,929.3997174329998,1185.472271493016,673.3271633729835
645120,935.7598053109999,1199.3627041588325,672.1569064631674
647168,937.5623534470002,1200.9518528926474,674.1728540013531
649216,939.3742913210001,1202.1074001644304,676.6411824775698
651264,941.876126861,1206.0109567221432,677.7412969998568
653312,945.920762732,1217.6981330041087,674.1433924598912
655360,950.566628392,1226.3860090477608,674.7472477362392
657408,953.6745061059999,1229.513206221263,677.8358059907366
659456,956.647539826,1234.837672381978,678.4574072700218
661504,963.05382437,1247.9011076684749,678.2065410715252
663552,966.0900113399999,1251.087383380962,681.0926392990378
665600,969.737931837,1256.2062589745397,683.2696046994604
667648,973.0386818270001,1263.6214561741776,682.4559074798226
669696,974.6508148080002,1262.3160429186855,686.9855866973148
671744,975.257512474,1263.7368236239763,686.7782013240237
673792,980.0984255809999,1274.5552380537756,685.6416131082241
675840,980.218777671,1269.5193242459732,690.9182310960268
677888,983.9098520000001,1271.803802898619,696.0159011013811
679936,985.53532297,1273.1293080763696,697.9413378636305
681984,987.7941515809998,1276.0597542425828,699.5285489194168
684032,993.652705674,1285.2422101372244,702.0632012107756
686080,996.5765458879999,1289.761749677997,703.391342098003
688128,999.8125746339998,1294.007632467048,705.6175168009515
690176,1003.8102893079998,1302.5631093163015,705.0574692996981
692224,1005.8119170790002,1302.7321183904196,708.8917157675808
694272,1006.0487060880001,1298.2587959860914,713.8386161899089
696320,1011.7481670179999,1308.2056011513541,715.2907328846456
698368,1012.9327519820001,1311.3729310495753,714.492572914425
700416,1014.0080462829999,1313.7746930173885,714.2413995486113
702464,1019.622364722,1327.0960731097418,712.1486563342582
704512,1024.510426879,1335.889412277246,713.1314414807541
706560,1025.708944424,1337.676311593542,713.741577254458
708608,1029.015182699,1343.1486043646366,714.8817610333633
710656,1028.60466131,1340.9572472322125,716.2520753877874
712704,1031.216433845,1342.204028432337,720.2288392576629
714752,1035.633610046,1352.4946013281506,718.7726187638496
716800,1038.4940855799998,1357.2942167999317,719.693954360068
718848,1038.9072741009998,1356.218071249426,721.5964769525735
720896,1040.6353790770002,1357.7046553448154,723.566102809185
722944,1042.217816564,1361.9982161909506,722.4374169370495
724992,1040.4269607210001,1355.069664725987,725.7842567160133
727040,1039.5320340659998,1347.2449938984953,731.8190742335044
729088,1044.9820103870002,1357.4914859361122,732.4725348378881
731136,1046.6799583719999,1358.778337440437,734.5815793035626
733184,1051.639712587,1366.864465850733,736.4149593232671
735232,1048.396772302,1359.3184372829485,737.4751073210516
737280,1045.802065482,1348.6687110944224,742.9354198695776
739328,1048.633263543,1354.110249471555,743.1562776144452
741376,1048.765493304,1354.1615534791574,743.3694331288427
743424,1049.3637537939999,1353.6070283224803,745.1204792655194
745472,1048.2361958679999,1347.1963156009124,749.2760761350875
747520,1048.47230258,1342.3654392930373,754.5791658669625
749568,1052.331895585,1348.597484755675,756.066306414325
751616,1054.639102517,1350.9980606463541,758.280144387646
753664,1060.339330889,1360.2006390955933,760.4780226824066
755712,1060.683562125,1357.884131794845,763.482992455155
757760,1063.0588071349998,1360.9017515015034,765.2158627684962
759808,1065.571616996,1362.319512638769,768.8237213532312
761856,1066.138196288,1362.7216403044172,769.5547522715829
763904,1064.546375979,1357.73350789452,771.35924406348
765952,1063.86443005,1355.8162064309522,771.9126536690478
768000,1065.570886936,1353.56279393272,777.5789799392801
770048,1068.6411556850003,1358.639226685533,778.6430846844676
772096,1071.3358642000003,1362.1883383881723,780.4833900118283
774144,1070.4185396569999,1362.0406648241533,778.7964144898465
776192,1071.4712632510002,1366.1230034414077,776.8195230605927
778240,1067.5424090760002,1354.692049060966,780.3927690910346
780288,1069.635176061,1358.1418542405925,781.1284978814076
782336,1071.592218267,1362.9059949639807,780.2784415700191
784384,1074.136973891,1366.6434163317565,781.6305314502436
786432,1078.248263018,1373.828733197616,782.667792838384
788480,1078.5477368,1371.061869581686,786.0336040183138
790528,1080.7275110859998,1374.1192824250188,787.3357397469807
792576,1081.573481558,1374.2441280412067,788.9028350747931
794624,1085.738748592,1384.8828804399764,786.5946167440237
796672,1083.917473647,1379.3589790621913,788.4759682318086
798720,1085.326138782,1382.0268143735386,788.6254631904615
800768,1083.7641279899997,1380.0625342955163,787.465721684483
802816,1086.2766101430002,1381.5073277257611,791.0458925602393
804864,1085.8584794570002,1380.564958273274,791.1520006407263
806912,1086.193850655,1382.4845918174317,789.9031094925683
808960,1082.98702306,1377.3365002534192,788.6375458665806
811008,1087.9931414349999,1387.258013941137,788.7282689288628
813056,1089.706401855,1391.18366287638,788.2291408336201
815104,1092.696939945,1395.7399548757446,789.6539250142553
817152,1095.654828284,1399.8536522416155,791.4560043263843
819200,1096.937686878,1398.854306357777,795.0210673982231
821248,1098.7777875269999,1402.4156836255659,795.1398914284339
823296,1103.504334189,1407.155126309297,799.8535420687031
825344,1108.450250535,1416.601299261033,800.2992018089667
827392,1115.303907273,1429.3228854759009,801.2849290700991
829440,1117.714891517,1433.3303522910765,802.0994307429238
831488,1124.060635694,1444.1795224827715,803.9417489052285
833536,1127.3480219760002,1449.7727617302194,804.9232822217809
835584,1135.2960296239999,1464.389851551399,806.2022076966007
837632,1141.611340099,1478.635758114603,804.5869220833971
839680,1145.884044221,1485.9462694615124,805.8218189804877
841728,1151.0429012979998,1492.6472741077926,809.4385284882071
843776,1155.4208390640001,1498.783851718434,812.0578264095661
845824,1159.669355781,1507.987022124808,811.3516894371919
847872,1166.628488965,1524.56162259471,808.6953553352903
849920,1168.296812347,1529.0274393660225,807.5661853279776
851968,1171.4045214359999,1534.1257399032097,808.6833029687901
854016,1172.180436285,1532.8517448936173,811.5091276763828
856064,1175.164118278,1537.4492093301108,812.8790272258891
858112,1178.346649633,1543.7427304345015,812.9505688314983
860160,1183.007151916,1548.0869603974274,817.9273434345727
862208,1187.429699284,1554.0904797014373,820.7689188665627
864256,1192.383694078,1559.8881158641457,824.8792722918542
866304,1196.6832989169998,1570.866983948637,822.4996138853626
868352,1200.3495217959999,1577.84991804873,822.8491255432698
870400,1201.190394654,1578.146753444769,824.2340358632312
872448,1205.3573248339999,1582.2239990367427,828.490650631257
874496,1208.6958252010002,1587.560283569146,829.8313668328544
876544,1210.153323182,1598.1987059861988,822.107940377801
878592,1221.0565838799998,1620.3508067623904,821.7623609976092
880640,1225.7566856509998,1627.5682009517602,823.9451703502393
882688,1227.749164362,1629.5107462131125,825.9875825108877
884736,1228.378796209,1629.7872734221378,826.9703189958624
886784,1227.0699185480003,1625.8301921822567,828.3096449137438
888832,1229.116013559,1628.816009656714,829.4160174612862
890880,1231.8428135979998,1631.7323861729442,831.9532410230554
892928,1235.7259060479996,1638.6702004441572,832.7816116518421
894976,1240.9417050220002,1645.8348625481046,836.0485474958957
897024,1252.4194652259998,1663.5940933201537,841.244837131846
899072,1261.4238013059999,1675.868205421709,846.9793971902907
901120,1265.912197322,1678.8581551883103,852.9662394556899
903168,1269.842484963,1685.894716114851,853.7902538111491
905216,1271.8262983549998,1687.0558458895139,856.5967508204858
907264,1278.031639527,1690.732624295392,865.3306547586078
909312,1283.066612423,1698.1080434034682,868.0251814425317
911360,1284.119112872,1701.0544851901795,867.1837405538204
913408,1288.1628093390002,1705.2901111506585,871.0355075273419
915456,1291.393489631,1712.2542381747558,870.5327410872443
917504,1296.321969945,1721.6418012615275,871.0021386284727
919552,1300.882810714,1727.6951208694504,874.0705005585496
921600,1304.472957869,1734.555390384737,874.3905253532632
923648,1306.972363589,1744.3423867260117,869.6023404519883
925696,1308.3501977429999,1747.8800200009787,868.8203754850209
927744,1308.719482567,1747.1077513250402,870.3312138089595
929792,1309.172120948,1746.2065051355996,872.1377367604002
931840,1308.649610336,1745.879584193835,871.419636478165
933888,1308.9792309939999,1746.290323544731,871.6681384432685
935936,1306.8599543300002,1741.1675623453818,872.5523463146185
937984,1307.8101743949999,1744.8433103132636,870.7770384767362
940032,1306.311970652,1747.6753824836123,864.9485588203876
942080,1303.9558323320002,1748.1130075386143,859.7986571253862
944128,1304.113025003,1747.4626883127185,860.7633616932817
946176,1304.1531675669999,1747.5941158261194,860.7122193078803
948224,1305.11001937,1744.3740529261186,865.8459858138813
950272,1299.083301011,1741.4858139749751,856.6807880470249
952320,1303.870800305,1748.462147043985,859.2794535660153
954368,1307.0634366399997,1760.6280568592463,853.4988164207532
956416,1307.078322495,1765.1146021795466,849.0420428104535
958464,1310.9901201629998,1773.496619025235,848.4836213007645
960512,1315.0059693849998,1782.791081669936,847.2208571000638
962560,1319.578400571,1793.569922836842,845.586878305158
964608,1323.428242001,1805.0961715558308,841.7603124461691
966656,1328.663463165,1816.1977663859204,841.1291599440794
968704,1328.3184763929999,1818.8590918022787,837.7778609837211
970752,1326.417617355,1821.4086270708756,831.4266076391243
972800,1324.767676603,1827.4254023459268,822.109950860073
974848,1326.000191699,1834.686515607823,817.3138677901771
976896,1326.8078504540001,1833.6332362896378,819.9824646183625
978944,1324.858006776,1833.9415421178487,815.7744714341512
980992,1323.166629866,1836.2047935939815,810.1284661380184
983040,1326.98267033,1848.0172467152706,805.9480939447293
985088,1325.6167217460002,1848.639950997594,802.5934924944064
987136,1328.554312324,1857.736375782825,799.3722488651749
989184,1326.55680089,1856.4263668403514,796.6872349396486
991232,1326.72721502,1857.591587131108,795.8628429088918
993280,1327.5703901290003,1861.7970761599445,793.343704098056
995328,1329.104677758,1868.9329306746413,789.2764248413588
997376,1329.0307734829998,1869.5022317384705,788.559315227529
999424,1326.0723436160001,1867.9855881698963,784.1590990621039


==> figures/HalfCheetah/PPO.csv <==
episodes,mean,std_pos,std_neg
1,-9.732913314285714,-8.407788515511763,-11.058038113059665
2048,-4.7450189428571425,-3.314483719212629,-6.175554166501656
4096,-2.1878988000000006,-1.3362126928281737,-3.0395849071718275
6144,-4.007511471428572,-1.7008255702229031,-6.31419737263424
8192,2.7584265,3.7356650485766707,1.7811879514233295
10240,15.528516471428572,20.97071741578532,10.086315527071825
12288,36.778747828571426,48.84232014963956,24.71517550750329
14336,67.2520095,90.05497222720844,44.44904677279156
16384,91.83508115714285,121.23846550374572,62.43169681054
18432,139.38742194285712,192.48143427541154,86.29340961030269
20480,175.5742279,235.30654385644604,115.84191194355398
22528,243.68883984285713,324.3216088713557,163.05607081435855
24576,280.45567287142853,364.53660270676335,196.37474303609375
26624,318.9803934428571,413.17096356481835,224.7898233208959
28672,361.2597196714285,460.21506243155955,262.3043769112975
30720,469.6148282,584.4487577636803,354.7808986363197
32768,565.5069533428572,704.9263014977819,426.0876051879325
34816,614.6986428857143,778.5891009925464,450.80818477888226
36864,713.2916800285715,898.940383811038,527.6429762461049
38912,742.1969439999999,943.2812983803013,541.1125896196985
40960,851.3388082571429,1066.345176969445,636.3324395448408
43008,849.6548728142858,1059.8040419985887,639.5057036299829
45056,874.355251657143,1097.5223444157195,651.1881588985664
47104,930.8275687428571,1172.554555551847,689.1005819338674
49152,989.3662603857141,1238.9557098325383,739.7768109388899
51200,1055.6584149857144,1325.7296314132943,785.5871985581346
53248,1077.4326970285713,1357.7866866693244,797.0787073878183
55296,1161.8749472857144,1454.943389816075,868.8065047553537
57344,1196.8878513714285,1498.1927746660144,895.5829280768426
59392,1264.2358027428572,1582.1659862451586,946.3056192405559
61440,1314.5360714142857,1641.6911918328549,987.3809509957166
63488,1380.9288910142857,1720.121156156866,1041.7366258717054
65536,1404.6150501714285,1753.550225429727,1055.6798749131299
67584,1463.9831765571428,1812.6039712719394,1115.3623818423462
69632,1466.5422056857144,1828.8063321825498,1104.278079188879
71680,1506.3244882285712,1869.72394261328,1142.9250338438624
73728,1534.7830646857144,1903.241043476588,1166.3250858948409
75776,1576.423494728571,1951.8869481554755,1200.9600413016667
77824,1602.6281692000002,1988.1942670798296,1217.0620713201708
79872,1634.1998651285712,2025.7305085714993,1242.6692216856432
81920,1659.081244242857,2052.9319574104206,1265.2305310752934
83968,1710.7976161571428,2108.4175169750297,1313.177715339256
86016,1730.0716047142857,2147.635951486026,1312.5072579425455
88064,1819.1303970571425,2234.267563167427,1403.9932309468581
90112,1876.5517955714283,2294.3147511068346,1458.7888400360218
92160,1855.0979771285713,2287.1023570324046,1423.0935972247382
94208,1887.0457719571427,2318.5812924176307,1455.5102514966545
96256,1929.2607181285712,2374.3785920293985,1484.1428442277438
98304,1977.5199447999998,2423.7439647912224,1531.2959248087773
100352,1976.3085328571433,2420.637481889729,1531.9795838245577
102400,1993.9156002,2443.9147205740983,1543.916479825902
104448,2007.0077429428572,2463.4118089606586,1550.6036769250559
106496,2012.256027642857,2476.795283566942,1547.716771718772
108544,2053.5095253000004,2518.414247031975,1588.6048035680262
110592,2077.8963529714283,2542.718860144867,1613.0738457979894
112640,2106.209554614286,2579.7461293402216,1632.6729798883503
114688,2136.218635042857,2611.376320930498,1661.060949155216
116736,2168.5142765857145,2640.7885534266966,1696.2399997447321
118784,2199.8868907,2673.8699924043894,1725.9037889956107
120832,2229.927042657143,2706.673468427656,1753.1806168866299
122880,2279.8987798571425,2750.64175995852,1809.1557997557647
124928,2291.2289508,2758.411304936454,1824.0465966635456
126976,2329.9646202999998,2807.5444327712926,1852.384807828707
129024,2324.556378814286,2791.188738423216,1857.9240192053558
131072,2431.7923429714288,2860.303064147212,2003.2816217956454
133120,2637.9382999285713,2971.64713886071,2304.2294609964324
135168,2625.618558671428,2978.4258683525027,2272.8112489903538
137216,2705.2841308999996,3027.5924620797464,2382.975799720253
139264,2718.3858781428576,3055.4988418292905,2381.2729144564246
141312,2731.497785428571,3046.106020207176,2416.8895506499666
143360,2773.1433531142857,3089.061784571718,2457.2249216568534
145408,2775.503954814286,3084.660089773144,2466.3478198554276
147456,2817.430834785714,3126.4383702336672,2508.423299337761
149504,2831.9111984428564,3140.854506536546,2522.9678903491667
151552,2863.6196877571424,3168.5503208485816,2558.689054665703
153600,2895.1894473999996,3194.002551417391,2596.3763433826084
155648,2942.1736269142857,3233.4671880521128,2650.8800657764587
157696,2950.713653871429,3248.156780426326,2653.270527316532
159744,3014.0470201285716,3292.8763254323653,2735.217714824778
161792,3052.224353685715,3330.7983957322376,2773.6503116391923
163840,3061.597489442857,3338.2871417524134,2784.9078371333003
165888,3134.185998914286,3372.313231823863,2896.0587660047086
167936,3161.846684285714,3393.650259203993,2930.0431093674356
169984,3129.673978928571,3354.2227316950634,2905.125226162079
172032,3202.452684785714,3415.4490958568203,2989.456273714608
174080,3199.848998242857,3420.978666495997,2978.7193299897167
176128,3242.733554785714,3455.093211149398,3030.3738984220304
178176,3260.163726814286,3467.9649480173434,3052.3625056112282
180224,3244.489710128572,3449.5633796207962,3039.4160406363476
182272,3274.0760388285717,3468.492975388287,3079.6591022688563
184320,3273.047931914286,3468.220628334972,3077.8752354936
186368,3269.8015974857144,3456.611465029966,3082.991729941463
188416,3236.5413821857146,3443.1258761920217,3029.9568881794075
190464,3353.826133357143,3548.3859953278625,3159.266271386424
192512,3319.979069857143,3513.2498326628547,3126.708307051431
194560,3398.1238934000007,3588.219303010466,3208.0284837895356
196608,3401.3458591571425,3585.631983568035,3217.05973474625
198656,3229.789044014286,3487.8706373951863,2971.7074506333856
200704,3370.6566825,3567.040342754475,3174.2730222455248
202752,3341.6506382714283,3562.3443051907484,3120.956971352108
204800,3430.2760187,3622.1337051825585,3238.4183322174413
206848,3439.716691542857,3636.8132621440277,3242.6201209416863
208896,3483.0533903142855,3671.60787582318,3294.498904805391
210944,3449.1935337428567,3652.449555811963,3245.9375116737506
212992,3428.1880338,3659.382573653692,3196.9934939463083
215040,3500.3821512571426,3701.5625440721096,3299.2017584421756
217088,3362.1649209714287,3663.020638007481,3061.3092039353764
219136,3538.5354273428575,3698.19739849176,3378.873456193955
221184,3581.2096238999998,3775.7411643028454,3386.678083497154
223232,3580.4397284714287,3775.0774724972407,3385.8019844456167
225280,3514.5671738285714,3747.716069579901,3281.4182780772417
227328,3592.282669057143,3795.2382327041773,3389.3271054101083
229376,3569.1301494571426,3805.8796280904335,3332.3806708238517
231424,3526.273106571429,3763.64298279599,3288.9032303468675
233472,3534.582629071429,3703.849238421498,3365.31601972136
235520,3683.1840666857142,3890.9728482668866,3475.395285104542
237568,3670.5240229428573,3836.027029119688,3505.0210167660266
239616,3755.028599042857,3949.695193412876,3560.362004672838
241664,3737.2774389285714,3919.3563309544174,3555.1985469027254
243712,3746.5507098142857,3969.26925492302,3523.8321647055513
245760,3846.982324142857,4017.904203830256,3676.0604444554583
247808,3827.9095316857142,4023.446649125414,3632.3724142460146
249856,3790.7534537428564,3932.249377900749,3649.257529584964
251904,3716.1224218285715,3957.233181758006,3475.011661899137
253952,3821.6061687142856,4003.936187336634,3639.2761500919373
256000,3848.2079597428565,4045.389194478989,3651.026725006724
258048,3909.507166642857,4088.0298250357514,3730.984508249963
260096,3857.352092628572,4047.6984706824646,3667.005714574679
262144,3873.5734460428575,4064.030707402534,3683.116184683181
264192,3925.8080769857143,4098.795566518164,3752.820587453264
266240,3818.761952742858,4024.718040298065,3612.805865187651
268288,3971.424738614285,4134.741424612631,3808.1080526159394
270336,3961.1356710142854,4119.814034717746,3802.4573073108245
272384,3991.666764485715,4151.34234747131,3831.991181500119
274432,3928.635148857143,4101.5677123908745,3755.7025853234118
276480,3959.2660029142853,4131.715448854342,3786.816556974229
278528,3962.219192671428,4124.273449637236,3800.1649357056203
280576,3877.0248153142857,4120.374672863715,3633.6749577648566
282624,4054.254920342857,4203.21321280644,3905.2966278792737
284672,3878.6926972857136,4122.246147183733,3635.139247387694
286720,3995.4589063571425,4137.898044787441,3853.0197679268435
288768,3835.9620085,4005.695774267291,3666.228242732709
290816,3893.3233777000005,4130.333625978102,3656.3131294218992
292864,3885.0014168142857,4125.606985621989,3644.395848006582
294912,4012.116643828571,4185.386393386118,3838.8468942710247
296960,4014.1363062,4129.975757343524,3898.296855056477
299008,4026.1997632142857,4186.154483226377,3866.245043202194
301056,4091.1054886428574,4225.437514858222,3956.7734624274926
303104,4055.3725864000003,4207.462859841374,3903.2823129586272
305152,3994.671729485714,4155.786121386646,3833.557337584782
307200,4053.6324575285716,4201.490189353281,3905.7747257038623
309248,4128.256898557142,4253.872248138858,4002.641548975427
311296,4142.823439128572,4274.209769903133,4011.437108354012
313344,4120.876483728571,4274.609568385433,3967.1433990717087
315392,4032.398384942857,4200.240008275412,3864.5567616103017
317440,3961.065914514286,4189.965761949989,3732.1660670785823
319488,4086.6511628428575,4237.449383757494,3935.8529419282213
321536,4151.287480714286,4281.090814769495,4021.4841466590774
323584,4100.6200718,4251.074548014636,3950.1655955853644
325632,4189.660507657143,4319.635554260728,4059.685461053559
327680,4223.4328461714285,4346.709040115438,4100.156652227419
329728,4105.609967685715,4294.544658069274,3916.6752773021553
331776,4222.570275200001,4348.114340094258,4097.026210305743
333824,4242.619365228572,4370.473590244378,4114.765140212766
335872,4264.3884608,4386.912924184304,4141.863997415696
337920,4226.906620699999,4384.8165820843315,4068.9966593156664
339968,4211.115308514286,4364.4645037581695,4057.7661132704025
342016,4168.759467085714,4358.903897697711,3978.6150364737177
344064,4220.541084242856,4365.6285314091565,4075.453637076556
346112,4178.791983671429,4367.277685321727,3990.3062820211308
348160,4288.66822297143,4409.68248565991,4167.65396028295
350208,4242.236766928571,4388.813908632602,4095.659625224541
352256,4298.643190428571,4415.547403299257,4181.738977557885
354304,4106.5249144,4388.403840083923,3824.645988716077
356352,4278.616030614286,4427.491012535544,4129.741048693028
358400,4268.149596885715,4396.218456273361,4140.0807374980695
360448,4355.112965842857,4465.8850619951645,4244.34086969055
362496,4285.6851958,4432.641490061487,4138.728901538512
364544,4316.011190571428,4441.429794236325,4190.592586906532
366592,4259.563003071428,4413.783030228469,4105.342975914387
368640,4246.682787571428,4439.359975643006,4054.00559949985
370688,4131.938547185714,4422.432472866325,3841.444621505103
372736,4205.065485757143,4438.768325179055,3971.3626463352302
374784,4320.083098571428,4465.901897982453,4174.264299160403
376832,4269.607749785714,4455.58594195933,4083.6295576120983
378880,4381.239953314286,4493.549948001821,4268.929958626752
380928,4381.037655157143,4493.325389957189,4268.749920357096
382976,4290.049020271429,4484.044649844976,4096.053390697882
385024,4380.7712073,4484.244061643289,4277.298352956712
387072,4387.543291385715,4501.196940199436,4273.889642571994
389120,4403.653077642857,4519.3307593382815,4287.975395947433
391168,4329.685185228572,4484.855466504939,4174.514903952205
393216,4373.6622305142855,4527.108122719043,4220.216338309528
395264,4418.919927157142,4547.5626262543365,4290.277228059948
397312,4362.260824385715,4519.422504290676,4205.099144480753
399360,4361.6245298,4520.794401655307,4202.454657944693
401408,4328.9706873714285,4458.236399649467,4199.70497509339
403456,4412.286575871429,4568.944816258298,4255.62833548456
405504,4425.4330167571425,4588.059236490659,4262.806797023626
407552,4479.524360314286,4615.480008083005,4343.568712545568
409600,4402.555338971429,4529.194041920544,4275.9166360223135
411648,4527.986395014285,4656.438629110959,4399.534160917612
413696,4372.5478817714275,4462.465618769505,4282.6301447733495
415744,4448.206543842857,4532.1022829259855,4364.310804759729
417792,4537.595767028572,4670.1052898259195,4405.086244231224
419840,4308.850517028571,4448.079068067274,4169.621965989867
421888,4513.523475857142,4605.77145954283,4421.275492171455
423936,4481.634460828572,4641.852621886016,4321.416299771127
425984,4310.336862828572,4503.531032516859,4117.142693140284
428032,4478.224500228572,4603.245465202143,4353.203535255
430080,4336.381828071429,4478.7170763638,4194.0465797790575
432128,4419.425404657143,4505.4487211325795,4333.402088181707
434176,4488.059777528572,4637.828555751626,4338.290999305519
436224,4376.945821685714,4554.059749936318,4199.831893435109
438272,4430.218229757143,4517.034414630025,4343.40204488426
440320,4349.504337085715,4474.549387797883,4224.459286373546
442368,4516.330056628571,4618.904911256284,4413.755202000857
444416,4483.056933957143,4628.059045610129,4338.054822304157
446464,4573.2022384142865,4685.69617044201,4460.708306386563
448512,4523.2395597714285,4604.222797507725,4442.256322035132
450560,4483.7432983,4561.141988078805,4406.3446085211945
452608,4466.7062261857145,4599.649319890804,4333.763132480625
454656,4576.688776285714,4679.668636236043,4473.708916335385
456704,4568.230958671429,4659.496264687672,4476.965652655186
458752,4600.0503858,4703.254905380439,4496.845866219562
460800,4587.910294128571,4686.882804615802,4488.93778364134
462848,4577.098918142858,4670.423241046813,4483.774595238902
464896,4496.487833985714,4608.03034437208,4384.945323599348
466944,4600.049117214286,4690.719359119007,4509.378875309564
468992,4579.8437609,4659.23369517837,4500.4538266216305
471040,4600.6373533285705,4675.3507923124525,4525.9239143446885
473088,4551.846006642857,4627.487133304735,4476.204879980979
475136,4516.827132585715,4576.083221359619,4457.571043811811
477184,4584.2375285,4665.5971906701,4502.8778663299
479232,4505.1063753285725,4602.652614727971,4407.560135929174
481280,4386.495311857143,4458.888920030232,4314.101703684054
483328,4454.685125457143,4553.7965069861,4355.573743928186
485376,4262.912025028571,4456.037685864773,4069.78636419237
487424,4483.474016171429,4601.11323784096,4365.834794501898
489472,4350.213234100001,4483.261709895365,4217.164758304636
491520,4584.604151485715,4696.710219752007,4472.498083219423
493568,4393.423365285714,4530.336698521245,4256.510032050182
495616,4481.452628499999,4645.437456342134,4317.467800657864
497664,4410.470201257142,4541.823794331767,4279.116608182518
499712,4636.466554342857,4730.375754406481,4542.557354279234
501760,4583.183175957143,4718.610909313824,4447.755442600463
503808,4592.499192742857,4688.73977336458,4496.258612121134
505856,4635.048879157143,4775.69344396429,4494.404314349997
507904,4660.792105057142,4804.247373377263,4517.336836737021
509952,4590.2773427857155,4773.734604334726,4406.820081236705
512000,4666.154754657142,4814.795064333417,4517.514444980867
514048,4593.5308347,4694.571171819997,4492.490497580003
516096,4582.8139774142865,4698.309268420818,4467.318686407755
518144,4638.602563085715,4716.518446422298,4560.686679749131
520192,4610.562499371429,4733.298582307622,4487.826416435236
522240,4609.243918385713,4693.122899542385,4525.364937229041
524288,4600.0867161999995,4699.048800872045,4501.124631527954
526336,4760.164516171428,4865.905177371215,4654.42385497164
528384,4559.534164014286,4685.100252647196,4433.968075381376
530432,4649.764480842857,4743.0181434183705,4556.510818267343
532480,4474.749929,4608.3706821876385,4341.129175812361
534528,4622.742338642857,4698.0201496047175,4547.464527680997
536576,4678.934674285715,4814.090057821766,4543.779290749664
538624,4672.687841942858,4753.2905983036135,4592.085085582102
540672,4681.733156528571,4768.962072531459,4594.504240525684
542720,4799.430902328571,4898.516798548061,4700.345006109082
544768,4685.510233914286,4773.607886782109,4597.412581046463
546816,4766.778595814286,4842.521691483148,4691.035500145424
548864,4765.7952018000005,4869.8637639924555,4661.726639607546
550912,4704.160371385714,4784.294065473898,4624.02667729753
552960,4702.977194242857,4795.688370470754,4610.26601801496
555008,4607.7970253428575,4720.212170322615,4495.3818803631
557056,4737.678668357143,4821.300733126711,4654.0566035875745
559104,4671.381501657143,4721.342781273829,4621.420222040458
561152,4481.364716714285,4728.438972864836,4234.290460563735
563200,4554.771652471429,4662.8767284519545,4446.666576490903
565248,4830.003424042858,4921.392437089347,4738.614410996368
567296,4556.036415257143,4759.771728675137,4352.301101839149
569344,4522.7423285714285,4731.971154735817,4313.51350240704
571392,4683.152583714286,4795.091410923057,4571.213756505515
573440,4502.627857399999,4688.54071724767,4316.714997552328
575488,4530.331400242857,4677.753203764314,4382.9095967214
577536,4580.2649122,4768.951737792005,4391.578086607996
579584,4541.021291342858,4730.462941860298,4351.579640825417
581632,4473.018761942857,4738.021585403663,4208.015938482051
583680,4504.144790757142,4765.43118946936,4242.858392044924
585728,4532.880655228572,4756.724522693016,4309.036787764128
587776,4632.014691385713,4818.584419323296,4445.444963448131
589824,4556.9928021,4765.454807181014,4348.530797018985
591872,4728.546112814285,4840.666863159741,4616.425362468829
593920,4726.4453702857145,4845.958922577964,4606.931817993465
595968,4743.779926599999,4857.57015306031,4629.9897001396885
598016,4754.5011862,4852.269208539457,4656.733163860543
600064,4803.772009114286,4877.418464971222,4730.1255532573505
602112,4465.923816257143,4604.751624202796,4327.09600831149
604160,4359.014664528571,4661.45952997791,4056.5697990792323
606208,4250.497073414285,4682.929743723801,3818.0644031047696
608256,4043.675029071428,4401.291407294385,3686.058650848471
610304,4370.187696171429,4822.35605658391,3918.019335758948
612352,4338.875781228571,4814.454262383943,3863.2973000731986
614400,4130.6466109428575,4653.374688173507,3607.918533712208
616448,4190.425292057143,4658.867404383319,3721.983179730968
618496,4293.989838857143,4798.572341408308,3789.407336305978
620544,3985.151121257142,4490.560731616047,3479.7415108982373
622592,4481.603407685715,4824.327060643064,4138.879754728366
624640,4266.069930571428,4664.63078573993,3867.5090754029256
626688,4205.290807757144,4532.760407346389,3877.8212081678985
628736,4457.491319942857,4768.911085087558,4146.071554798157
630784,4418.667011814286,4691.010396714307,4146.323626914264
632832,4669.098086771429,4832.5591312616725,4505.637042281185
634880,4217.2767600285715,4660.483660838571,3774.069859218572
636928,4369.274447500001,4686.928151317318,4051.620743682683
638976,4332.704841785714,4783.064329434546,3882.3453541368817
641024,4393.521348885713,4812.14697004012,3974.895727731307
643072,4358.415137357143,4806.086823016491,3910.7434516977955
645120,4377.481357785714,4734.140709627175,4020.822005944253
647168,4499.9711919857145,4844.025060079401,4155.917323892028
649216,4243.2464885571435,4558.016999165991,3928.4759779482956
651264,4496.974921528572,4843.318966317964,4150.63087673918
653312,4616.641840142856,4869.341379817663,4363.942300468049
655360,4496.403270585714,4866.562480420856,4126.244060750572
657408,4348.581444714286,4814.799743686384,3882.3631457421866
659456,4286.144253142857,4705.24130578548,3867.047200500235
661504,4413.248096528571,4871.444686802366,3955.051506254776
663552,4340.774952457143,4806.876742810705,3874.6731621035806
665600,4475.610758414286,4894.6217129701645,4056.599803858407
667648,4183.848581757144,4585.540134764064,3782.157028750224
669696,4403.562659471429,4827.342715294864,3979.782603647993
671744,4480.320284085714,4879.101914179032,4081.538653992396
673792,4533.739833871428,4903.533793776846,4163.94587396601
675840,4428.7221134857145,4899.748123635139,3957.6961033362904
677888,4403.740715771428,4894.363799939528,3913.117631603328
679936,4480.098416857143,4896.547195964656,4063.6496377496305
681984,4242.345435557143,4614.07968604458,3870.611185069706
684032,3995.238059657143,4405.4128463173665,3585.063272996919
686080,4361.192495871428,4702.986726353651,4019.398265389205
688128,4243.143416385714,4607.999587634583,3878.2872451368444
690176,4528.680155985714,4776.228167439555,4281.132144531873
692224,4524.677792371428,4860.322236678638,4189.033348064218
694272,4691.103631914286,4912.556315084292,4469.65094874428
696320,4531.142487214285,4792.860164335881,4269.42481009269
698368,4422.831764699999,4708.514816855503,4137.1487125444955
700416,4714.754484985715,4915.832265328366,4513.676704643064
702464,4879.920577957142,4991.207632623642,4768.633523290642
704512,4396.752229757143,4627.292644928698,4166.211814585588
706560,4787.567773785714,4880.1448739211055,4694.990673650323
708608,4815.814785385714,4937.141346379702,4694.488224391725
710656,4742.863871071429,4852.821917239732,4632.905824903125
712704,4862.2867682714295,4990.425231268953,4734.148305273906
714752,4808.613019471429,4895.788860725586,4721.437178217271
716800,4741.167728614286,4842.6233773496315,4639.71207987894
718848,4732.694867371429,4837.282261268117,4628.107473474741
720896,4369.888893742856,4695.772269293284,4044.0055181924295
722944,4767.972367914285,4863.533528911735,4672.411206916836
724992,4827.983403142857,4916.844207397531,4739.122598888183
727040,4977.8663813428575,5048.230346412752,4907.502416272963
729088,4776.883172985715,4884.174196106637,4669.592149864792
731136,4595.435837471428,4762.128477592635,4428.743197350222
733184,4543.413812185714,4706.626406375663,4380.201217995766
735232,4779.9027136,4913.206352005889,4646.599075194112
737280,4741.218215614286,4845.938201805463,4636.4982294231095
739328,4689.786508742858,4848.736562291691,4530.836455194025
741376,4678.955839814286,4829.713750850363,4528.19792877821
743424,4963.609603785714,5032.689485740521,4894.529721830907
745472,4535.2414871857145,4682.119871615693,4388.363102755736
747520,4909.839937657142,4959.790759791812,4859.889115522473
749568,4723.357905899999,4831.107482924816,4615.608328875182
751616,4929.8045531,4986.4458130071525,4873.163293192847
753664,4585.960971942856,4785.620652555765,4386.301291329947
755712,4802.977271085714,4890.504085175559,4715.450456995869
757760,4673.559307714287,4830.394226826424,4516.72438860215
759808,4789.102883157143,4936.527804631071,4641.677961683215
761856,4647.467265185714,4751.624608518521,4543.309921852906
763904,4951.2376325000005,5031.495884243094,4870.979380756907
765952,4612.2152728857145,4769.301681364224,4455.128864407205
768000,4852.2195277,4942.368344829037,4762.0707105709635
770048,4736.274549942857,4855.651057473549,4616.8980424121655
772096,5021.4951618,5090.54204195245,4952.448281647549
774144,4777.199463242857,4888.663967550079,4665.7349589356345
776192,4511.025145585713,4744.227952657948,4277.822338513479
778240,4670.027282885714,4826.268690845345,4513.785874926083
780288,4568.457696714287,4778.183102009056,4358.732291419517
782336,4879.0313433857145,4961.800468082226,4796.262218689203
784384,4415.9602221,4761.952814414801,4069.9676297851984
786432,5028.328622728572,5096.878685261732,4959.778560195411
788480,4455.3670773,4785.102427837255,4125.6317267627455
790528,4782.874790528571,4935.332696653977,4630.416884403165
792576,4354.655428657143,4679.806516350861,4029.5043409634245
794624,4710.355373042857,4883.688523938516,4537.022222147198
796672,4810.666697314286,4910.972294306628,4710.361100321943
798720,4601.693131571428,4768.250911419821,4435.1353517230355
800768,4915.837911528571,5076.546564125779,4755.1292589313625
802816,5020.650430271428,5092.759237279435,4948.541623263422
804864,4707.717947342857,4863.523433060898,4551.9124616248155
806912,4608.523412928572,4857.877052419838,4359.169773437306
808960,4754.8806200571435,4919.363520348339,4590.397719765948
811008,4463.464855071428,4797.145092099288,4129.784618043568
813056,5011.993693542857,5100.729416789914,4923.2579702958
815104,4921.008275114285,5009.551251342876,4832.465298885695
817152,4714.533755785714,4852.907679273944,4576.159832297483
819200,4978.567938685715,5055.96557408699,4901.170303284439
821248,5070.313113342857,5137.51946370611,5003.106762979603
823296,4835.568598371429,4968.890065310439,4702.247131432419
825344,4934.511129285715,5025.261205877941,4843.761052693488
827392,4851.464736428573,4961.354724001278,4741.574748855868
829440,4843.802671757144,4978.634331015512,4708.971012498776
831488,4791.666452442856,4956.755004774639,4626.577900111073
833536,4882.686511428571,4989.015741224711,4776.357281632431
835584,4937.779145614287,5036.749641638197,4838.808649590376
837632,4900.8810608,5000.966211891245,4800.795909708756
839680,4662.666512257143,4877.32578674858,4448.007237765706
841728,5077.0735908,5145.513578486232,5008.633603113767
843776,4950.523169914286,5043.215780727422,4857.83055910115
845824,5055.130946757143,5128.173840333686,4982.0880531806
847872,4905.866813071429,5001.283234739896,4810.450391402961
849920,5098.223048914287,5161.062045913922,5035.3840519146515
851968,5112.280070057143,5171.359455100038,5053.200685014249
854016,4835.712927942857,4956.827528610621,4714.598327275094
856064,5104.298572799999,5183.643063898655,5024.954081701344
858112,5140.7209152,5201.90759543318,5079.534234966819
860160,4796.288950371429,4941.34767486315,4651.230225879707
862208,5168.416782914286,5224.205817618352,5112.6277482102205
864256,4923.4420080571435,5026.402207640818,4820.481808473469
866304,5063.326684657142,5175.5212065816295,4951.132162732655
868352,5200.122139142856,5280.0801542793115,5120.164124006401
870400,4978.378748271428,5118.4392317933425,4838.318264749513
872448,4958.620119014285,5051.599717594828,4865.640520433742
874496,5021.980019728571,5112.742671215263,4931.21736824188
876544,5164.622306442857,5228.49390723536,5100.750705650354
878592,5081.601219428572,5191.611001896763,4971.5914369603815
880640,5029.3674413,5141.479023372989,4917.255859227011
882688,5132.282850057143,5178.326341493735,5086.239358620552
884736,5068.186560271429,5167.346525211776,4969.026595331082
886784,5035.959245399999,5121.864320668814,4950.054170131185
888832,4857.260335185714,5011.596173832194,4702.9244965392345
890880,5013.028803157143,5091.962727518644,4934.094878795641
892928,5148.957606314286,5209.37336183905,5088.541850789522
894976,5169.7033897142865,5230.606917611979,5108.799861816594
897024,4955.961156685715,5055.692173869761,4856.230139501668
899072,5099.320531057142,5178.7328506083295,5019.908211505955
901120,5034.258538957142,5146.555868819477,4921.961209094808
903168,5107.546303485713,5154.37463576024,5060.717971211186
905216,4864.2419678,4921.373189152413,4807.110746447586
907264,5114.6199869,5195.002896641361,5034.237077158639
909312,4864.445698614286,4972.28639680367,4756.605000424902
911360,4950.182289985713,5044.115624860391,4856.248955111036
913408,5087.510103871428,5185.7662733213365,4989.25393442152
915456,4919.851469628571,5041.314140099682,4798.38879915746
917504,5052.525747657143,5115.879692734363,4989.171802579924
919552,5074.331429228571,5201.802963525455,4946.859894931687
921600,5017.1332489999995,5092.202440368916,4942.064057631083
923648,5087.067319071429,5238.0017438376935,4936.132894305164
925696,4964.0960638285715,5059.658536683336,4868.533590973807
927744,5193.678571271429,5250.490904878408,5136.86623766445
929792,5079.495363242857,5201.038436823537,4957.952289662177
931840,5235.919638885714,5301.327410314202,5170.511867457227
933888,5040.199658228572,5155.26225034326,4925.1370661138835
935936,5094.472361542857,5202.041712239797,4986.9030108459165
937984,5073.330390342857,5163.835664106901,4982.825116578812
940032,5203.903228571428,5262.550731608871,5145.255725533986
942080,5115.1643447,5219.727333715128,5010.601355684871
944128,5035.783239642857,5144.948165444422,4926.618313841292
946176,5068.254099014285,5162.065668782762,4974.442529245808
948224,5197.380251871428,5267.365393254328,5127.395110488528
950272,5166.203995299999,5230.691946519147,5101.716044080852
952320,5121.961577871429,5250.654891829369,4993.268263913488
954368,5260.972851342856,5332.553680008088,5189.3920226776245
956416,4955.055305557143,5073.3798556612755,4836.73075545301
958464,5242.238896414286,5303.124134938596,5181.353657889975
960512,5207.1792160714285,5276.491283701732,5137.867148441125
962560,5293.145052157143,5375.651358729424,5210.638745584863
964608,5135.212749285714,5234.88049422333,5035.545004348099
966656,5112.261789828573,5227.123217535472,4997.400362121673
968704,5100.251707,5236.49849744776,4964.0049165522405
970752,4855.274180728571,5083.626239621419,4626.922121835723
972800,5000.644145128572,5107.770072385108,4893.518217872036
974848,4826.791613171428,5085.740820628675,4567.842405714182
976896,5046.474771671429,5131.939885353633,4961.009657989225
978944,5138.228557628571,5232.838286754156,5043.618828502987
980992,5100.2088375428575,5197.719742023695,5002.69793306202
983040,5192.181934057143,5293.851528616222,5090.512339498064
985088,4881.3567341571425,5026.663373016655,4736.05009529763
987136,5178.1487634000005,5244.803436572162,5111.494090227839
989184,5218.2964991,5283.2498654045,5153.3431327954995
991232,4919.811792814285,5085.162551418033,4754.461034210536
993280,5098.488550957143,5223.622190373466,4973.3549115408205
995328,4775.0915863,4941.467234670766,4608.715937929234
997376,5244.0531542,5314.555336427524,5173.550971972476
999424,5254.6069450714285,5340.7489165518955,5168.464973590962


==> figures/HalfCheetah/TRPO.csv <==
episodes,mean,std_pos,std_neg
1,-0.25226783999999997,-0.17996723890895205,-0.3245684410910479
2048,-7.556212479999998,2.4850781794006,-17.597503139400597
4096,-118.49702955,-63.7089526867986,-173.2851064132014
6144,-126.25192043999999,-70.05336613643873,-182.45047474356124
8192,-18.84410518,24.255247008481426,-61.943457368481425
10240,-37.10998576,44.4064593121508,-118.6264308321508
12288,-74.82693487,4.520271440056391,-154.17414118005638
14336,43.53689152999999,113.8003904697509,-26.726607409750912
16384,77.08285335999999,160.23358433220864,-6.067877612208676
18432,333.44732878,457.6544743299189,209.24018323008113
20480,415.13639489,556.620537296025,273.6522524839751
22528,464.5164669,605.0815995926591,323.9513342073409
24576,507.18602049000003,640.7413459267425,373.63069505325757
26624,472.14281424999996,604.9930106409879,339.292617859012
28672,730.7604798700002,929.8022457557527,531.7187139842476
30720,679.44476172,830.2375101670744,528.6520132729255
32768,705.56330238,890.0163387663758,521.1102659936241
34816,722.33724577,907.1802603865634,537.4942311534365
36864,626.7599691600001,843.13163665259,410.3883016674101
38912,705.2668599299999,937.6950510718029,472.8386687881969
40960,757.6276479200001,1028.0146761864587,487.24061965354144
43008,819.02418958,1026.599599680603,611.448779479397
45056,901.0281275599998,1159.50081038903,642.5554447309696
47104,875.4202882599999,1183.108421464355,567.7321550556449
49152,859.6377353,1116.5722333343163,602.7032372656838
51200,1035.29021261,1292.0734505149103,778.5069747050896
53248,1144.7909638299998,1421.6996705045021,867.8822571554973
55296,1154.34009951,1391.7760519641429,916.9041470558574
57344,1198.23119785,1465.041009619966,931.4213860800339
59392,1124.46828115,1457.317873974617,791.6186883253829
61440,1276.19334411,1599.878876594781,952.507811625219
63488,1301.7857831899998,1559.6720773491447,1043.899489030855
65536,1304.69405172,1615.5664092515162,993.8216941884839
67584,1195.42772721,1542.0611516415702,848.7943027784299
69632,1320.9262616,1641.961128052029,999.8913951479713
71680,1371.1918352,1666.29142976625,1076.09224063375
73728,1271.99528286,1565.7149527527592,978.2756129672409
75776,1205.0149362799998,1555.8820549508987,854.1478176091009
77824,1438.5036220900001,1660.1986330096236,1216.8086111703767
79872,1226.84260713,1513.72927961765,939.95593464235
81920,1215.81885607,1468.0319757801105,963.6057363598894
83968,1369.40954532,1632.61670919805,1106.20238144195
86016,1389.8400825100002,1699.4641683067327,1080.2159967132677
88064,1647.59531407,1958.0560365798444,1337.1345915601557
90112,1545.8699598800001,1852.8320074781655,1238.9079122818348
92160,1592.8894138,1905.8325381201598,1279.9462894798403
94208,1571.2804013399998,1869.4747949744276,1273.086007705572
96256,1628.44962367,1951.8042519984442,1305.0949953415557
98304,1772.6671116600003,2085.3110969503196,1460.023126369681
100352,1750.2773531000003,2072.1393025086813,1428.4154036913192
102400,1714.8062707,2022.8765815855074,1406.7359598144924
104448,1663.4202572900003,1997.04748757864,1329.7930270013608
106496,1561.9282362800002,1939.5197645034282,1184.3367080565722
108544,1590.9282444300002,1954.8230725944904,1227.03341626551
110592,1458.0342041899996,1875.4331651060286,1040.6352432739707
112640,1385.07422595,1825.1178106217772,945.030641278223
114688,1443.3456167000002,1883.1265834281428,1003.5646499718575
116736,1484.1722603500002,1911.5975086945277,1056.7470120054727
118784,1492.25983621,1931.6581425456445,1052.8615298743555
120832,1590.00998579,1975.4813651859781,1204.5386063940218
122880,1597.8444699599997,2005.0433042988702,1190.6456356211293
124928,1686.04688983,2093.6978885367434,1278.3958911232567
126976,1612.14094132,2019.1486142590554,1205.1332683809444
129024,1598.7737014799998,1974.57695679622,1222.9704461637796
131072,1647.2553101199999,2049.705558272004,1244.8050619679957
133120,1616.1287039699998,2032.8456198336896,1199.41178810631
135168,1585.3352502200003,1991.9051094321906,1178.76539100781
137216,1626.6632280999997,2023.3428912444333,1229.9835649555662
139264,1712.33725143,2120.242040426034,1304.4324624339658
141312,1702.0393697099998,2115.8442144390606,1288.234524980939
143360,1610.9114868800002,2044.874079593938,1176.9488941660625
145408,1650.1426806299999,2051.3937608161777,1248.891600443822
147456,1708.4904302299997,2125.476614969424,1291.5042454905754
149504,1865.2407685500002,2241.217187538826,1489.2643495611744
151552,1784.9494216199998,2186.8229993814903,1383.0758438585092
153600,1776.2878319199997,2134.268739596908,1418.3069242430915
155648,1928.21927711,2297.09396866394,1559.3445855560599
157696,1829.9566974200002,2229.4439599154075,1430.469434924593
159744,1849.6295522,2221.239418502322,1478.0196858976778
161792,1584.91112689,2001.338812751233,1168.4834410287672
163840,1831.37628559,2237.616258997655,1425.1363121823447
165888,1916.8105375300001,2313.203340921676,1520.4177341383245
167936,1838.0919614099996,2222.8146675875696,1453.3692552324296
169984,1916.9897316999998,2295.108209468717,1538.8712539312824
172032,1813.84915037,2233.8732307199107,1393.8250700200892
174080,1784.6110965200005,2205.365593526576,1363.8565995134252
176128,1941.1638416699996,2284.7500117875334,1597.577671552466
178176,1929.75843934,2282.7066385824637,1576.8102400975363
180224,1956.4407277,2315.5657963524404,1597.3156590475598
182272,1911.8174511000002,2301.2071280673613,1522.4277741326391
184320,1862.1304096899999,2225.9542294638964,1498.3065899161033
186368,1798.8235496300001,2158.668554626088,1438.9785446339124
188416,1808.5031498399999,2130.330927979445,1486.675371700555
190464,1915.7054718200002,2282.461082410795,1548.9498612292052
192512,1980.26619647,2351.051650809854,1609.4807421301462
194560,1829.25184121,2256.115336358591,1402.3883460614093
196608,1671.3351598499999,2089.194188578657,1253.4761311213429
198656,1377.38369493,1776.0175456645636,978.7498441954365
200704,1414.05335479,1834.112971155349,993.993738424651
202752,1561.2559615700002,1998.0461601168126,1124.4657630231877
204800,1696.98048721,2107.372176386477,1286.5887980335233
206848,1821.3312272100002,2251.5556189586623,1391.1068354613383
208896,1715.3382243400004,2120.0455751530462,1310.6308735269545
210944,1924.0802328299999,2369.4504432685053,1478.7100223914945
212992,1902.19766643,2339.869053871057,1464.5262789889432
215040,1791.8469664899999,2170.516711229586,1413.1772217504138
217088,2020.3928456600001,2370.2599387789155,1670.525752541085
219136,2025.8860989599998,2383.679132674547,1668.0930652454526
221184,2003.2296495300002,2346.926239514021,1659.5330595459795
223232,2009.34675417,2437.2620945710323,1581.4314137689673
225280,2027.2008845399998,2410.5352176413203,1643.8665514386796
227328,2132.08042429,2515.424535378224,1748.7363132017756
229376,2168.83995582,2544.8586807729666,1792.8212308670331
231424,2174.2977542400004,2549.701284381189,1798.8942240988117
233472,2141.35221246,2527.190833560585,1755.513591359415
235520,1932.2902943199997,2286.9669338306812,1577.6136548093184
237568,2090.3329843,2477.16219348969,1703.5037751103107
239616,2077.6619771700002,2486.3385728025683,1668.9853815374322
241664,2164.89198192,2564.5259764561793,1765.2579873838208
243712,2085.4324862199996,2514.269303342021,1656.5956690979785
245760,1911.53697781,2330.246621472471,1492.8273341475292
247808,2026.6304876700003,2471.3783073342674,1581.8826680057332
249856,2035.7968200599996,2473.200815083832,1598.3928250361673
251904,2082.8897239899998,2512.018749894821,1653.7606980851783
253952,2148.33362037,2554.6500158785598,1742.0172248614404
256000,2173.5440768,2581.5136051146947,1765.574548485305
258048,2125.5615465700002,2560.977208480045,1690.1458846599555
260096,2243.42170243,2645.549020243158,1841.2943846168423
262144,2088.4061515999997,2518.8912206786526,1657.9210825213468
264192,2081.76410135,2538.252830266719,1625.2753724332815
266240,2210.33127258,2621.403138271309,1799.2594068886913
268288,2274.68064752,2654.4973168273073,1894.863978212693
270336,2236.7946470600004,2630.063340809952,1843.5259533100489
272384,2306.0279307,2700.250895127564,1911.804966272436
274432,2149.0383873700002,2609.4283956571808,1688.6483790828195
276480,2099.22947797,2547.4395644525403,1651.01939148746
278528,2211.8327381500003,2660.7073016472405,1762.9581746527601
280576,2179.80659816,2645.390560983128,1714.2226353368717
282624,2096.77419208,2547.551321413513,1645.9970627464868
284672,2142.98381961,2602.5277604713838,1683.4398787486161
286720,2167.7513227599998,2603.1087752505528,1732.3938702694468
288768,2180.01244517,2628.3908040854453,1731.6340862545544
290816,2206.9742791999997,2647.2417597255667,1766.7067986744328
292864,2272.5281323299996,2677.884231066235,1867.1720335937646
294912,2341.22899536,2737.0751168795628,1945.382873840438
296960,2282.49240144,2711.050192352719,1853.9346105272805
299008,2359.5764652999997,2772.729237089294,1946.423693510705
301056,2283.5890158400002,2668.326739539599,1898.851292140401
303104,2232.5646883100003,2676.4233770085802,1788.7059996114206
305152,2314.84871779,2733.159873503442,1896.5375620765578
307200,2421.19278735,2839.88918624052,2002.49638845948
309248,2338.8373115700006,2739.484958964542,1938.189664175459
311296,2380.1896931799997,2773.6943568072093,1986.6850295527902
313344,2236.93969723,2668.5095730549683,1805.3698214050319
315392,2370.3618861699997,2804.743072045734,1935.980700294265
317440,2398.1584319800004,2829.1683652731335,1967.1484986868672
319488,2382.5619009399998,2803.023775788784,1962.1000260912153
321536,2483.75665958,2894.932358346421,2072.5809608135787
323584,2455.02956486,2893.4234028711353,2016.6357268488646
325632,2455.5903519500002,2901.9537479610412,2009.2269559389592
327680,2502.82382448,2947.6538821051286,2057.9937668548714
329728,2478.03821234,2923.978315754193,2032.098108925807
331776,2482.32277283,2937.198737563894,2027.4468080961055
333824,2492.4379227199997,2931.3317415865545,2053.544103853445
335872,2468.3110247600002,2938.3120085505434,1998.310040969457
337920,2532.26263323,2982.22904707979,2082.2962193802105
339968,2381.2277051,2867.3161903304244,1895.1392198695758
342016,2487.7441727199994,2946.2492505205546,2029.239094919444
344064,2431.9097844099997,2883.9641045705325,1979.855464249467
346112,2500.5251164300003,2959.128770252628,2041.9214626073729
348160,2417.07209096,2884.7803525274207,1949.3638293925792
350208,2478.4812955200005,2932.7485078820287,2024.214083157972
352256,2397.9368977100003,2877.218648617467,1918.6551468025336
354304,2475.8073204700004,2957.609764651671,1994.0048762883298
356352,2360.6778875,2834.727144814152,1886.6286301858484
358400,2306.9175321999996,2823.1512397393353,1790.683824660664
360448,2286.69793562,2769.472042152196,1803.923829087804
362496,2366.95051882,2917.2479848155867,1816.6530528244134
364544,2416.01634853,2952.7447869019375,1879.2879101580625
366592,2385.2972571799996,2922.7049341525626,1847.8895802074364
368640,2328.38976367,2859.275682004546,1797.5038453354537
370688,2341.8366898299996,2874.325626817226,1809.3477528427734
372736,2458.9048828300006,2993.9921733746714,1923.8175922853297
374784,2470.10323869,2994.8836348277973,1945.3228425522032
376832,2416.2013650300005,2953.8434315617624,1878.5592984982386
378880,2486.73299051,2999.8750045174197,1973.5909765025804
380928,2525.07203218,3044.114870746935,2006.0291936130648
382976,2477.94840375,3013.375138931113,1942.5216685688874
385024,2558.7028494699994,3072.5358768251717,2044.8698221148272
387072,2546.8523581,3048.1221747886952,2045.5825414113046
389120,2447.7796148800007,2984.009973828729,1911.5492559312725
391168,2450.8527781499997,2965.689470598035,1936.0160857019644
393216,2647.91872709,3130.007046530038,2165.830407649962
395264,2512.76716388,3044.057206931798,1981.4771208282023
397312,2589.49953836,3097.4564207941467,2081.542655925853
399360,2567.1699940999997,3086.6921710453516,2047.647817154648
401408,2551.1277689299995,3064.043392937367,2038.212144922632
403456,2618.37595979,3084.946266448175,2151.805653131825
405504,2551.09077085,3055.385733610109,2046.795808089891
407552,2525.33877194,3047.7181162858265,2002.9594275941731
409600,2566.95393175,3076.3413365317792,2057.5665269682204
411648,2586.58909364,3103.5262794611485,2069.6519078188517
413696,2624.2381236499996,3135.1836875832005,2113.2925597167987
415744,2621.5294067699997,3130.2412087091707,2112.8176048308287
417792,2568.21330748,3073.2908993737838,2063.135715586216
419840,2536.6006093000005,3025.6314340042195,2047.5697845957816
421888,2505.02142443,3010.734273992689,1999.3085748673109
423936,2504.74101775,2985.270291835204,2024.2117436647961
425984,2657.3951798999997,3114.342740654791,2200.447619145208
428032,2623.3376449800003,3128.1678864725504,2118.50740348745
430080,2662.5875534,3159.293038186571,2165.8820686134295
432128,2638.9863327,3115.504413035565,2162.4682523644346
434176,2500.32423413,2988.8149089318495,2011.8335593281508
436224,2672.0659743,3169.118378395075,2175.013570204925
438272,2517.26982451,2961.9534436901545,2072.5862053298456
440320,2568.99610679,3109.2961527107764,2028.6960608692232
442368,2468.7482230500004,2996.13915988528,1941.3572862147207
444416,2677.14061591,3198.0230019512605,2156.25822986874
446464,2613.5754343800004,3158.0917991539145,2069.0590696060863
448512,2578.71752141,3141.5648224373344,2015.8702203826651
450560,2702.7984239499997,3218.6272983492854,2186.969549550714
452608,2478.76210602,3048.642909639758,1908.881302400242
454656,2576.20153012,3127.548677513416,2024.854382726584
456704,2632.5414154500004,3195.417792444663,2069.6650384553377
458752,2690.23179043,3229.0769708796834,2151.3866099803163
460800,2664.1363471799996,3217.221155775587,2111.0515385844124
462848,2645.86212409,3224.222810592988,2067.5014375870123
464896,2685.25959835,3187.860856024423,2182.658340675577
466944,2692.37918677,3206.2582579121936,2178.5001156278067
468992,2700.9008030799996,3247.5458269648025,2154.2557791951967
471040,2666.06642201,3207.850455955244,2124.2823880647566
473088,2655.3530417800002,3184.8343408705214,2125.871742689479
475136,2706.9080305499997,3250.9290990668233,2162.886962033176
477184,2593.36809247,3140.5661482953074,2046.170036644693
479232,2563.0833012,3110.6032712664737,2015.5633311335262
481280,2662.76780258,3193.314879279275,2132.2207258807252
483328,2701.0877848500004,3234.9099356990146,2167.265634000986
485376,2722.33302268,3263.501270524665,2181.164774835335
487424,2772.95230722,3280.276970836764,2265.627643603236
489472,2685.35478186,3203.1668860113796,2167.5426777086204
491520,2720.14582178,3229.5510414975824,2210.7406020624176
493568,2641.68925402,3175.878711436675,2107.499796603325
495616,2687.11797571,3193.1701582707497,2181.06579314925
497664,2629.39446954,3142.6952135605698,2116.0937255194303
499712,2687.8334244099997,3174.397559202603,2201.269289617396
501760,2703.40325093,3213.8560211258314,2192.9504807341687
503808,2738.52163133,3250.2180045947384,2226.825258065262
505856,2664.33054649,3147.9000428624677,2180.7610501175322
507904,2640.3725006699997,3133.991052249923,2146.7539490900763
509952,2659.70383851,3136.6065919592147,2182.801085060785
512000,2676.24512948,3168.949468995751,2183.5407899642487
514048,2761.1044851399997,3260.6995338239058,2261.5094364560937
516096,2672.24929237,3162.212482661984,2182.2861020780165
518144,2722.28676281,3196.546790098872,2248.0267355211276
520192,2783.91338491,3288.8616538657166,2278.965115954283
522240,2744.31919395,3241.507842134023,2247.1305457659773
524288,2739.50101983,3228.3938277756993,2250.608211884301
526336,2791.18929825,3274.755151886532,2307.6234446134677
528384,2811.8418863700003,3309.196198677454,2314.4875740625466
530432,2771.92244519,3276.4455235824853,2267.3993667975146
532480,2796.65102552,3280.306004573499,2312.996046466501
534528,2878.96282566,3365.546468908405,2392.3791824115947
536576,2790.6924508099996,3275.7242140656313,2305.660687554368
538624,2859.61225216,3339.180650168845,2380.043854151155
540672,2803.7208668499998,3287.418997361467,2320.0227363385325
542720,2830.5467977299995,3344.3270824832894,2316.7665129767097
544768,2901.38456283,3393.4113744157594,2409.3577512442407
546816,2842.6309444199997,3360.697139968757,2324.5647488712425
548864,2881.8486885599996,3378.1169674990574,2385.5804096209417
550912,2863.01910599,3355.9577525442805,2370.080459435719
552960,2799.9065165399998,3294.232383144897,2305.5806499351024
555008,2888.31247218,3386.2799007082253,2390.3450436517746
557056,2817.761544,3314.746330703746,2320.776757296254
559104,2818.37328875,3321.3691933984906,2315.3773841015095
561152,2872.5405986600003,3387.4496745527504,2357.6315227672503
563200,2960.43168601,3447.0206040276234,2473.842767992376
565248,2869.2807054199993,3386.415711715583,2352.145699124416
567296,2787.1913278699994,3304.191447670038,2270.191208069961
569344,2761.97480872,3281.7189682647313,2242.230649175269
571392,2821.57764679,3317.2966238003783,2325.858669779622
573440,2770.1828618400004,3289.096464651085,2251.2692590289157
575488,2847.4750115700003,3330.965112418762,2363.9849107212385
577536,2847.698930600001,3343.098641099997,2352.2992201000047
579584,2768.6780270400004,3274.1806146346726,2263.1754394453283
581632,2883.45440521,3391.294893775517,2375.613916644483
583680,2786.29072231,3267.516606974362,2305.0648376456384
585728,2782.09916378,3242.789438647866,2321.4088889121335
587776,2793.5697927599995,3271.3624008186953,2315.7771847013037
589824,2782.0651385799997,3289.176645929248,2274.9536312307514
591872,2780.9368713700005,3289.5293709921466,2272.3443717478544
593920,2858.3326598199997,3371.398213692495,2345.267105947504
595968,2637.09105483,3136.981098538236,2137.2010111217637
598016,2758.6203361199996,3253.7506778398456,2263.4899944001536
600064,2732.42138342,3221.1099352971087,2243.7328315428913
602112,2700.27118994,3193.388639131672,2207.1537407483283
604160,2718.3022961600004,3211.631755080859,2224.972837239142
606208,2684.1022589899994,3191.5683914407605,2176.6361265392384
608256,2760.59390882,3255.439940669581,2265.7478769704185
610304,2810.01438046,3310.6518326440428,2309.3769282759577
612352,2868.7512009900006,3357.632281711605,2379.870120268396
614400,2697.5106736899993,3193.320437369187,2201.7009100108116
616448,2800.32991579,3269.456246319508,2331.203585260492
618496,2809.55929823,3287.728404098408,2331.3901923615917
620544,2731.40724496,3228.523838427676,2234.290651492324
622592,2776.12247965,3228.053629973394,2324.191329326606
624640,2821.37692974,3281.0360905842003,2361.7177688957995
626688,2707.28869273,3180.2333973026084,2234.343988157392
628736,2839.12059492,3293.8687472733327,2384.372442566667
630784,2766.77559397,3228.3074021084453,2305.2437858315548
632832,2776.34022869,3261.3515190246017,2291.3289383553983
634880,2771.64492803,3225.7099696201885,2317.579886439811
636928,2769.8691828600004,3254.279823625584,2285.4585420944168
638976,2724.62589815,3173.8399123586914,2275.4118839413086
641024,2750.51916501,3238.331070464065,2262.7072595559353
643072,2650.2850245800005,3131.550407009537,2169.019642150464
645120,2684.3997542200004,3147.593666066454,2221.205842373547
647168,2672.9014973,3129.35314704003,2216.44984755997
649216,2652.09247394,3075.3149064259646,2228.870041454036
651264,2749.22336825,3207.4115822115555,2291.0351542884446
653312,2723.1421972400008,3141.9938897828465,2304.290504697155
655360,2653.11624182,3080.47005238005,2225.76243125995
657408,2613.4286634200002,3055.101096457704,2171.7562303822965
659456,2622.12245547,3056.4243874764325,2187.820523463568
661504,2756.56256665,3236.381350818249,2276.743782481751
663552,2707.04537899,3169.4838241715443,2244.6069338084553
665600,2677.2801463800006,3152.5084558363433,2202.051836923658
667648,2765.2423672200002,3253.6168539414784,2276.867880498522
669696,2765.7952846199996,3261.975177399755,2269.6153918402442
671744,2842.0978956099993,3336.105894814028,2348.0898964059706
673792,2832.35331077,3316.889265996433,2347.817355543567
675840,2657.43205653,3145.818944832132,2169.045168227868
677888,2909.9753749700003,3410.8312285892957,2409.119521350705
679936,2881.7007003999997,3376.7669087112654,2386.634492088734
681984,2778.1708848200005,3232.5696557262654,2323.7721139137357
684032,2805.1293159600004,3291.0411498858016,2319.2174820341993
686080,2680.7062300199996,3149.0007599685896,2212.4117000714095
688128,2640.1920641199995,3096.126621566033,2184.257506673966
690176,2588.85732805,3063.8241635251425,2113.8904925748575
692224,2667.4293666999997,3161.254305842791,2173.6044275572085
694272,2682.02083895,3181.627505859786,2182.4141720402135
696320,2634.40605266,3098.566847946257,2170.2452573737432
698368,2751.5536247699997,3214.4615665508522,2288.645682989147
700416,2641.50733641,3105.749953722687,2177.2647190973125
702464,2690.09266141,3162.377007350744,2217.808315469256
704512,2857.3712706599995,3327.474807193205,2387.267734126794
706560,2646.5981068500005,3068.8749343654968,2224.321279334504
708608,2817.7217755200004,3293.7886394757584,2341.6549115642424
710656,2601.0829822399996,3039.3686811362895,2162.7972833437098
712704,2393.45089855,2805.7591835147628,1981.1426135852375
714752,2733.1204067099998,3200.1224245094913,2266.118388910508
716800,2624.46141405,3139.946386117344,2108.9764419826556
718848,2682.44437225,3148.1725713297637,2216.7161731702363
720896,2632.2242095600004,3093.4051120375657,2171.043307082435
722944,2672.3672208,3155.5918005182293,2189.1426410817703
724992,2532.57554049,2995.6002517638417,2069.5508292161585
727040,2732.09481058,3213.0634510635646,2251.126170096435
729088,2774.82154128,3242.7907471792014,2306.8523353807986
731136,2815.86182777,3284.934728667249,2346.7889268727513
733184,2730.02113984,3225.5178085870443,2234.524471092956
735232,2612.1371303799997,3038.794330691392,2185.4799300686072
737280,2830.51152237,3323.2178842282538,2337.805160511746
739328,2745.4871577999997,3243.1968255447136,2247.777490055286
741376,2783.3576392699997,3284.7908236616945,2281.924454878305
743424,2744.57427921,3229.638118374782,2259.510440045218
745472,2607.7933838999998,3093.8774976450327,2121.709270154967
747520,2666.3306365899994,3132.322339757883,2200.3389334221156
749568,2767.8405529800007,3262.5727104308894,2273.108395529112
751616,2749.0567597500003,3228.5721672665513,2269.5413522334493
753664,2862.6039768899996,3348.654057175884,2376.553896604115
755712,2614.67919767,3127.70923924439,2101.64915609561
757760,2415.87429536,2922.9656791461243,1908.7829115738755
759808,2608.29557425,3151.114198713036,2065.476949786964
761856,2455.1675824599997,2982.4806127753513,1927.854552144648
763904,2552.11185046,3083.719468709518,2020.504232210482
765952,2580.03154063,3101.150320563324,2058.9127606966763
768000,2660.20071347,3176.4222722729346,2143.979154667066
770048,2701.0914022800002,3205.827853440563,2196.3549511194374
772096,2695.0802203900002,3227.6094252148478,2162.5510155651527
774144,2760.2550231599994,3297.693430540992,2222.816615779007
776192,2592.58480618,3149.175477124677,2035.9941352353233
778240,2774.4047933399997,3292.1025250181888,2256.7070616618107
780288,2591.7821333600004,3126.9016381201604,2056.6626285998404
782336,2680.49255071,3204.238509046044,2156.7465923739564
784384,2700.2980121200003,3249.927282261233,2150.6687419787677
786432,2785.1062716,3307.9138839950256,2262.2986592049747
788480,2755.19202713,3278.3647478005514,2232.0193064594487
790528,2751.92529478,3269.6678264995935,2234.1827630604066
792576,2441.28788043,2939.824733674376,1942.7510271856236
794624,2561.88762685,3134.173805702075,1989.6014479979249
796672,2626.51161332,3148.948545451568,2104.074681188432
798720,2500.05956899,3024.156817664504,1975.962320315496
800768,2576.38046842,3111.98089878338,2040.78003805662
802816,2657.5838349799997,3191.78033025505,2123.387339704949
804864,2618.31101051,3147.3357649535633,2089.2862560664366
806912,2671.49286432,3189.4003263336303,2153.58540230637
808960,2550.7128624299994,3010.1080620545963,2091.3176628054025
811008,2722.2538134100005,3238.5883124274746,2205.9193143925263
813056,2713.4359209,3230.0157961454115,2196.8560456545883
815104,2604.7694018400002,3084.41587568129,2125.1229279987106
817152,2768.3458058699994,3269.2731296119405,2267.4184821280583
819200,2716.3586193399997,3211.7686577891836,2220.9485808908157
821248,2740.81257232,3262.1161567781087,2219.5089878618915
823296,2775.9887372800004,3299.7502683217926,2252.227206238208
825344,2595.5226173900005,3097.6219812764575,2093.4232535035435
827392,2635.8085147300003,3102.278579284287,2169.3384501757137
829440,2717.46641768,3178.434735674168,2256.498099685832
831488,2706.3280886,3171.9777932351026,2240.678383964897
833536,2758.75103917,3261.6090074562753,2255.8930708837242
835584,2731.6649033599997,3238.781129876154,2224.5486768438454
837632,2618.94080426,3108.5109187735275,2129.370689746472
839680,2711.33459366,3233.3256340211738,2189.343553298826
841728,2711.0971458599997,3179.68951507714,2242.5047766428593
843776,2736.7572693500006,3221.2794605018385,2252.2350781981627
845824,2661.0681389800006,3203.239608180796,2118.8966697792052
847872,2632.2647162999997,3104.315615115157,2160.2138174848424
849920,2672.0978343399997,3196.0789766229695,2148.11669205703
851968,2660.67514744,3097.297727092542,2224.0525677874575
854016,2504.8552479000004,2983.645514845072,2026.064980954929
856064,2583.36629073,3072.2488902655514,2094.4836911944485
858112,2657.84466,3165.1121862155915,2150.577133784409
860160,2588.1963788,3066.8629202049538,2109.529837395046
862208,2609.7999402900004,3124.4496262219373,2095.1502543580636
864256,2620.87427686,3117.991758724238,2123.756794995762
866304,2644.60692437,3179.679819427279,2109.5340293127206
868352,2661.1693633099994,3176.124279939094,2146.214446680905
870400,2519.41027139,3057.2451366921564,1981.575406087844
872448,2726.42327492,3210.1546899542777,2242.6918598857224
874496,2592.24411241,3086.077662955733,2098.410561864267
876544,2642.60122826,3166.8795520675217,2118.3229044524783
878592,2695.62460783,3170.784007683929,2220.4652079760713
880640,2551.00147248,3038.7697193536605,2063.233225606339
882688,2665.3657589899994,3178.2334124999106,2152.4981054800883
884736,2675.4187567500003,3157.872568871068,2192.9649446289327
886784,2666.8707975400002,3166.222612435979,2167.5189826440214
888832,2711.7417187699994,3209.440248524357,2214.043189015642
890880,2660.3393683300005,3096.2507672868574,2224.4279693731437
892928,2646.65902056,3162.8739234583027,2130.4441176616974
894976,2624.62100487,3096.141099852161,2153.100909887839
897024,2698.34565994,3208.4079300762673,2188.283389803733
899072,2634.4565962499996,3135.2278241137965,2133.6853683862028
901120,2401.1137584900002,2919.9456451070005,1882.281871873
903168,2503.9019251100003,2995.3892197988966,2012.414630421104
905216,2428.27825989,2920.0869576512273,1936.4695621287724
907264,2478.50456065,2996.6450312119437,1960.364090088056
909312,2358.5040050800003,2896.6511781791332,1820.3568319808676
911360,2451.40660645,2958.2405685208773,1944.5726443791223
913408,2237.05872343,2763.821913483969,1710.2955333760312
915456,2430.75637746,2900.224855261009,1961.2878996589907
917504,2439.2799673,2915.03539096551,1963.5245436344899
919552,2584.07953648,3063.3989988405724,2104.760074119428
921600,2687.3434921200005,3176.973841765069,2197.713142474932
923648,2445.26019066,2946.0049204455654,1944.5154608744342
925696,2330.16282082,2847.5348748369747,1812.7907668030252
927744,2571.75615109,3043.672729055372,2099.839573124628
929792,2545.90598958,2978.3452763283285,2113.4667028316717
931840,2448.03010909,2927.48139993138,1968.5788182486203
933888,2637.40849059,3111.2586354832433,2163.5583456967565
935936,2556.52099337,3016.0361088106456,2097.005877929354
937984,2462.3726263000003,2939.37023576933,1985.3750168306703
940032,2677.6342680199996,3139.684104466541,2215.584431573458
942080,2617.7663349199997,3077.629058045542,2157.9036117944574
944128,2736.38258284,3207.907231172105,2264.8579345078947
946176,2733.1323127500004,3200.339767693136,2265.924857806865
948224,2545.17147785,2997.3464976353825,2092.9964580646174
950272,2707.4736348999995,3149.374926759363,2265.572343040636
952320,2657.5776080500004,3108.5647627267736,2206.5904533732273
954368,2722.6275555499997,3196.6413540635385,2248.613757036461
956416,2634.2667252300002,3101.470260928688,2167.0631895313127
958464,2733.39482708,3209.030931960666,2257.7587221993344
960512,2552.99246967,3022.853790497182,2083.1311488428178
962560,2606.815439,3089.706807366786,2123.924070633214
964608,2653.85885713,3161.920059550278,2145.7976547097223
966656,2565.89404051,3052.0521935124225,2079.735887507578
968704,2506.9498699499995,2964.8135761801695,2049.0861637198295
970752,2614.09696285,3105.79835532837,2122.3955703716306
972800,2642.10480552,3128.381535423587,2155.8280756164127
974848,2615.17978083,3091.3216369098664,2139.0379247501332
976896,2621.28933163,3072.471020290675,2170.1076429693253
978944,2685.24280932,3148.730739428954,2221.754879211046
980992,2652.7374647099996,3059.90016455699,2245.574764863009
983040,2654.6786513300003,3120.772230570827,2188.5850720891735
985088,2458.43679833,2906.932146609123,2009.9414500508767
987136,2582.24696216,3043.4119876049117,2121.081936715088
989184,2495.2511693099996,2958.372575970755,2032.1297626492442
991232,2466.0665577,2942.4715245807874,1989.6615908192125
993280,2607.41742006,3078.870209336749,2135.964630783251
995328,2512.20748384,2983.9451946777294,2040.4697730022704
997376,2587.98561807,3040.493113056025,2135.478123083975
999424,2642.8163759,3120.4901707981676,2165.1425810018322


==> figures/HalfCheetah/WNPG.csv <==
episodes,mean,std_pos,std_neg
1,0,0,0
2048,-692.0781261818181,-648.3540221499104,-735.8022302137258
4096,-658.6640360227274,-629.6584725735514,-687.6695994719033
6144,-655.6768891363637,-635.5563318719121,-675.7974464008153
8192,-655.9421553522726,-634.1658304538612,-677.718480250684
10240,-652.9893798454544,-632.9103137873054,-673.0684459036034
12288,-654.4385675151515,-635.9110058411283,-672.9661291891747
14336,-649.7677018441559,-629.2123534818675,-670.3230502064443
16384,-647.0587623352272,-627.1208417845269,-666.9966828859276
18432,-648.2782190353535,-631.8671018597444,-664.6893362109626
20480,-648.9582525590909,-633.0106199394672,-664.9058851787145
22528,-646.8266380123966,-630.5756867049469,-663.0775893198464
24576,-646.562846340909,-630.4657282591049,-662.6599644227131
26624,-645.4028388496504,-630.2468213264609,-660.5588563728398
28672,-647.5553729090909,-633.6301144432658,-661.480631374916
30720,-647.5927351818182,-633.6047539383409,-661.5807164252955
32768,-647.9327275426135,-634.4890121922064,-661.3764428930207
34816,-647.6666988796792,-633.5434496095737,-661.7899481497847
36864,-648.494161459596,-633.240225217809,-663.7480977013829
38912,-648.1224298277511,-633.2263796800518,-663.0184799754505
40960,-648.4412953454544,-634.0610782498683,-662.8215124410405
43008,-647.4771917949261,-632.1907986759244,-662.7635849139277
45056,-646.6748581373738,-631.8447440380442,-661.5049722367035
47104,-648.6153569245648,-633.0049358028659,-664.2257780462637
49152,-649.7281972003711,-634.5983695324497,-664.8580248682925
51200,-650.314667540107,-635.5575426623864,-665.0717924178277
53248,-650.6562435694682,-635.5757002180875,-665.7367869208489
55296,-650.4346336016529,-635.9277051621633,-664.9415620411424
57344,-650.4107652807018,-636.3879240450296,-664.4336065163739
59392,-649.6937164114022,-635.8426650742936,-663.5447677485108
61440,-650.184693256334,-636.6685313439416,-663.7008551687263
63488,-649.1290003088023,-635.5412896022383,-662.7167110153664
65536,-649.4531180615385,-636.1837942437141,-662.7224418793628
67584,-650.205337687924,-637.4790327500075,-662.9316426258406
69632,-650.6524636679842,-638.0258309609734,-663.279096374995
71680,-650.0293455825864,-637.6854801561192,-662.3732110090536
73728,-649.5447046899128,-637.2653132724569,-661.8240961073687
75776,-649.8404522181819,-637.3199868444007,-662.3609175919631
77824,-650.8194393801652,-638.3069743966752,-663.3319043636553
79872,-651.1169786260069,-638.4124598112523,-663.8214974407615
81920,-649.9819538698091,-637.4569346332952,-662.506973106323
83968,-649.2663019879518,-636.9292676894155,-661.6033362864881
86016,-649.440739011628,-637.4752905955111,-661.406187427745
88064,-648.5456840960745,-636.6192307164795,-660.4721374756696
90112,-648.1991911686869,-635.8670044950384,-660.5313778423354
92160,-647.4458197154149,-635.0288730176073,-659.8627664132225
94208,-647.4415883104449,-635.2777118925452,-659.6054647283446
96256,-646.3255490274622,-633.762068602473,-658.8890294524514
98304,-645.7393658033396,-633.5200246629869,-657.9587069436924
100352,-644.8349382618181,-632.6866074322442,-656.9832690913921
102400,-642.8170564772728,-631.049945507525,-654.5841674470206
104448,-642.6789345299999,-630.5108905503361,-654.8469785096637
106496,-641.79485331,-629.4686306377806,-654.1210759822194
108544,-641.0573267727274,-628.9479016800509,-653.1667518654039
110592,-639.6990206145455,-627.1355943405888,-652.2624468885022
112640,-638.7917974081819,-626.3963325562914,-651.1872622600723
114688,-638.9048756545454,-627.2681296992422,-650.5416216098487
116736,-637.7917154536364,-625.7709761881644,-649.8124547191084
118784,-636.7136288427272,-624.928677455372,-648.4985802300823
120832,-634.6064511609092,-622.4451119044445,-646.7677904173738
122880,-634.0399984254544,-621.8648489916962,-646.2151478592126
124928,-632.9108194354545,-620.6346796293979,-645.1869592415112
126976,-632.24320708,-619.4643156824949,-645.0220984775052
129024,-630.1370573709091,-617.9095857145846,-642.3645290272336
131072,-628.6459243954545,-616.0664936811913,-641.2253551097176
133120,-627.4041040918182,-614.4955503156443,-640.3126578679921
135168,-625.12222493,-612.7519946189739,-637.4924552410262
137216,-623.4551069436365,-610.2628905876795,-636.6473232995934
139264,-622.8142710318182,-609.573017559213,-636.0555245044234
141312,-621.0436679,-607.8438952619852,-634.2434405380147
143360,-619.5909934590908,-606.9727173566098,-632.2092695615718
145408,-618.7893231327273,-606.3162325584832,-631.2624137069714
147456,-615.7965031727273,-604.3654883961287,-627.2275179493258
149504,-614.17364799,-602.8282612474926,-625.5190347325073
151552,-611.9012262509091,-599.942629154456,-623.8598233473622
153600,-609.7650852018181,-597.8557417521417,-621.6744286514945
155648,-607.7179822918182,-595.3498593805091,-620.0861052031273
157696,-605.7114450427273,-593.4287442602905,-617.9941458251641
159744,-604.1484288354545,-591.8377442498781,-616.4591134210309
161792,-602.3545618327273,-590.5016079860791,-614.2075156793755
163840,-600.7674872927273,-588.6195241986704,-612.9154503867842
165888,-598.4238936318183,-585.9902362156002,-610.8575510480363
167936,-596.1488952418182,-583.3627623157541,-608.9350281678823
169984,-594.1034367618181,-581.0766272289097,-607.1302462947265
172032,-591.0366008463635,-578.0846462488873,-603.9885554438397
174080,-589.2579649318182,-575.8852380975611,-602.6306917660752
176128,-585.4083203054544,-572.1578259870297,-598.658814623879
178176,-583.0011717936363,-569.9603079955435,-596.0420355917291
180224,-580.7181212172726,-567.0832070284707,-594.3530354060745
182272,-579.3190764218181,-565.1209373039293,-593.5172155397069
184320,-576.8468233145454,-562.8772888054075,-590.8163578236833
186368,-574.2278721863636,-559.0950460626665,-589.3606983100607
188416,-572.4152314718182,-556.6799666835936,-588.1504962600427
190464,-569.7689981445454,-553.8091058940978,-585.7288903949931
192512,-567.7874742754545,-551.9247321523465,-583.6502163985626
194560,-564.8529360027273,-548.3205015287763,-581.3853704766784
196608,-562.6901589281819,-545.7800109751411,-579.6003068812227
198656,-560.8156597554546,-543.0251031403312,-578.606216370578
200704,-558.8749827518182,-540.5387333712948,-577.2112321323415
202752,-557.45651984,-539.4563437945831,-575.456695885417
204800,-554.7155506527273,-536.0277543459081,-573.4033469595465
206848,-552.4516639372728,-533.8186445361812,-571.0846833383644
208896,-550.1724708627272,-531.8106445092767,-568.5342972161777
210944,-548.8700929690909,-530.1019327776356,-567.6382531605462
212992,-546.5472320436364,-527.4022058616704,-565.6922582256025
215040,-542.7176854700001,-522.8352135829587,-562.6001573570416
217088,-540.3386439227272,-519.5464795243032,-561.1308083211512
219136,-538.6048230672727,-517.805810053816,-559.4038360807294
221184,-536.4270751972728,-516.3217597496949,-556.5323906448506
223232,-533.8315765545454,-513.1813809325326,-554.4817721765583
225280,-531.4515813327273,-510.6941605892811,-552.2090020761734
227328,-528.9985059318182,-508.7943618147383,-549.202650048898
229376,-526.1899741427274,-505.7620229792166,-546.617925306238
231424,-523.82840453,-503.34683927219226,-544.3099697878076
233472,-522.1076182663636,-501.94252319717884,-542.2727133355484
235520,-519.2677000827272,-498.2817464877649,-540.2536536776894
237568,-517.5231362890909,-497.105480667019,-537.9407919111627
239616,-514.4198797336363,-493.21995619773855,-535.6198032695341
241664,-511.8584791236364,-490.74304599829793,-532.9739122489749
243712,-509.99049327000006,-488.7795183579418,-531.2014681820583
245760,-507.06823637818184,-486.2411695063954,-527.8953032499683
247808,-504.79374499454553,-484.01327904327235,-525.5742109458188
249856,-502.04994515090914,-481.557844341255,-522.5420459605632
251904,-500.48172956909093,-480.0336901231075,-520.9297690150744
253952,-498.50371527727276,-478.77329031068746,-518.2341402438581
256000,-495.3818588890909,-475.1549386562236,-515.6087791219583
258048,-492.60933782000006,-472.2585235268243,-512.9601521131758
260096,-490.2833021390909,-469.8394745833974,-510.72712969478437
262144,-487.43640927727284,-467.4012397990194,-507.4715787555263
264192,-485.21779959545444,-465.3345171895276,-505.10108200138126
266240,-482.15171777,-461.90853315514306,-502.39490238485695
268288,-478.67271358,-457.39629539149075,-499.94913176850923
270336,-476.44059541181815,-455.98422567187686,-496.89696515175945
272384,-473.59622000727273,-451.9498094881462,-495.2426305263993
274432,-471.202542130909,-449.7471059905951,-492.65797827122293
276480,-469.6035172672727,-448.20941625762936,-490.99761827691606
278528,-466.7608438790909,-445.20492858937365,-488.3167591688081
280576,-464.64788336818185,-443.33897094323385,-485.95679579312986
282624,-461.2081767072727,-439.99358164082645,-482.4227717737189
284672,-458.45434225181816,-436.58504585765775,-480.3236386459786
286720,-455.9106623590909,-433.49162378834865,-478.32970092983317
288768,-453.7422443127273,-432.0856398185182,-475.39884880693637
290816,-451.09564009818183,-428.8624731196913,-473.3288070766724
292864,-448.31158809727276,-425.76236618746407,-470.86081000708145
294912,-445.70126669,-423.22828688632023,-468.1742464936798
296960,-442.82255108000004,-420.02008197934884,-465.62502018065123
299008,-438.6806695945455,-415.89722979713554,-461.4641093919555
301056,-434.7526585709091,-411.2427026357742,-458.262614506044
303104,-431.42559992363636,-407.4923839174052,-455.3588159298675
305152,-428.26114367272726,-403.68132125138857,-452.84096609406595
307200,-424.8379618036363,-399.7603639744861,-449.9155596327865
309248,-421.37954020545453,-396.06063426216514,-446.6984461487439
311296,-418.4136095518181,-392.59724973356873,-444.2299693700675
313344,-415.23359801909095,-389.7881503300258,-440.6790457081561
315392,-411.89047946727277,-385.63671341515294,-438.1442455193926
317440,-409.0016624418182,-382.34827327361944,-435.655051610017
319488,-405.9907536754545,-378.41416673659865,-433.5673406143104
321536,-402.6028689309091,-374.0054896466544,-431.2002482151638
323584,-398.9587362636364,-369.6756096607774,-428.2418628664954
325632,-396.3429010254545,-366.7782872300093,-425.90751482089973
327680,-392.8741913972727,-362.1898913221918,-423.5584914723536
329728,-390.48091399181817,-358.5949085710534,-422.36691941258294
331776,-386.29785041636364,-353.55963566069096,-419.03606517203633
333824,-381.9639066863637,-347.8727517108955,-416.0550616618319
335872,-378.11560750272724,-343.63227887673435,-412.59893612872014
337920,-374.1032129590909,-338.7457676178045,-409.4606583003773
339968,-372.0286445163636,-336.24872273903594,-407.8085662936913
342016,-366.7812332645455,-328.5145827746145,-405.0478837544765
344064,-362.5182207536364,-323.1592056046933,-401.8772359025795
346112,-358.66210875363635,-318.06356811932386,-399.26064938794883
348160,-354.75996686272725,-312.6330971889205,-396.886836536534
350208,-350.33519774000007,-307.6115371026653,-393.05885837733484
352256,-345.0079152972728,-301.2354424019768,-388.7803881925688
354304,-341.2053845454544,-296.62748683649573,-385.7832822544131
356352,-337.57953369454543,-291.98675330047007,-383.1723140886208
358400,-333.6337441463636,-286.6004279540428,-380.6670603386844
360448,-329.47465249636366,-281.3275314009407,-377.6217735917866
362496,-325.52595651181815,-275.8264748573909,-375.2254381662454
364544,-321.73873114363636,-270.7866323725897,-372.69082991468304
366592,-318.26848607818187,-266.6544402844786,-369.88253187188513
368640,-314.0921796872728,-262.52851192772795,-365.65584744681763
370688,-309.13613637545456,-256.7295616670693,-361.54271108383983
372736,-303.96492756545456,-250.76505018419624,-357.1648049467129
374784,-297.7146828436364,-243.78907214189525,-351.6402935453776
376832,-292.43557203000006,-237.6358917428504,-347.23525231714973
378880,-286.82322846,-231.18939257381263,-342.45706434618734
380928,-281.4206573918182,-225.27746642390937,-337.56384835972705
382976,-276.1507705063637,-218.65310623647633,-333.64843477625107
385024,-269.3183887418182,-210.31879876478507,-328.3179787188513
387072,-264.53560331545447,-204.10990031423592,-324.961306316673
389120,-259.5333328145454,-197.86735180431828,-321.19931382477256
391168,-255.4067762427273,-192.65955137870813,-318.1540011067465
393216,-250.4991918418182,-186.5145436180488,-314.4838400655876
395264,-245.6182069063636,-180.7415544051717,-310.4948594075555
397312,-240.92409161454543,-175.50194345181524,-306.3462397772756
399360,-235.85887030454543,-169.36232825931262,-302.35541234977825
401408,-231.1769893290909,-163.5523680679649,-298.8016105902169
403456,-227.98597927636365,-159.41422570106596,-296.55773285166134
405504,-223.3429397263636,-153.62371540504847,-293.0621640476787
407552,-217.52513891363634,-146.0936005502166,-288.9566772770561
409600,-211.57428886727268,-139.80960681700225,-283.3389709175431
411648,-205.4883809427273,-132.2738142163179,-278.70294766913673
413696,-199.50804974000002,-125.11709082768202,-273.899008652318
415744,-193.5507487890909,-118.30929691718941,-268.7922006609924
417792,-188.2334608709091,-113.09195165457943,-263.3749700872388
419840,-181.71544295545456,-105.98155842721553,-257.4493274836936
421888,-177.6327920827273,-100.49296883016753,-254.77261533528707
423936,-172.03594495454547,-93.6480086951363,-250.42388121395464
425984,-166.0974241781818,-85.55600915582465,-246.63883920053894
428032,-159.77516434545453,-77.52326027254261,-242.02706841836644
430080,-152.8308869272727,-70.0651233223839,-235.5966505321615
432128,-148.20076024909088,-64.60298277634502,-231.79853772183674
434176,-143.4280053890909,-58.842942123312824,-228.01306865486902
436224,-138.1610414281818,-52.200187626776085,-224.1218952295875
438272,-132.80867442272728,-45.32573286309332,-220.29161598236124
440320,-125.60334206636365,-36.53998575623643,-214.66669837649087
442368,-118.80182559727272,-28.877084580269837,-208.7265666142756
444416,-112.50858552272726,-21.1522805865239,-203.86489045893063
446464,-108.39602598454547,-16.884409829217915,-199.90764213987302
448512,-103.05846603727274,-10.75946000188732,-195.35747207265814
450560,-96.62298298727274,-3.4374589316083473,-189.80850704293712
452608,-91.46742795636364,2.56247998339191,-185.49733589611918
454656,-85.42926209181816,8.786424180573604,-179.64494836420994
456704,-78.76680003454544,16.262458816383713,-173.7960588854746
458752,-71.2851278709091,24.397323972236464,-166.96757971405464
460800,-64.22718413818183,32.58029614336134,-161.034664419725
462848,-58.1129436909091,39.78779788437148,-156.01368526618967
464896,-50.544715060909084,48.31528498173378,-149.40471510355195
466944,-43.62444927363636,55.69175483558347,-142.94065338285617
468992,-37.42535010909091,63.34832756659758,-138.1990277847794
471040,-29.920679754545457,70.94879581192417,-130.79015532101508
473088,-24.28798229818182,77.1355664691944,-125.71153106555803
475136,-19.59866944727273,81.86845487814395,-121.0657937726894
477184,-12.786977437272727,89.13134203723024,-114.70529691177569
479232,-7.831451472727273,94.25357893948767,-109.9164818849422
481280,-1.7876321418181802,100.10365941289905,-103.6789236965354
483328,4.46440583090909,107.91769998653898,-98.9888883247208
485376,11.644326148181818,115.22893926287446,-91.94028696651083
487424,18.207959018181814,121.28309679893638,-84.86717876257276
489472,23.46601828636365,126.33290242954752,-79.40086585682022
491520,30.31740674909092,132.86341023271967,-72.22859673453782
493568,36.94807854272728,138.99180025679485,-65.09564317134027
495616,41.3150423609091,143.57977241596024,-60.949687694142014
497664,47.788395355454554,150.00022895297306,-54.42343824206395
499712,53.76895032,155.27515741423025,-47.73725677423023
501760,59.90614582818182,159.2516552917878,-39.439363635424186
503808,67.31209653090909,166.75798396009606,-32.133790898277866
505856,75.18354842363637,174.0294540578703,-23.662357210597577
507904,79.27789227454547,178.1710618534616,-19.615277304370665
509952,84.51626331363636,184.751952173336,-15.719425546063306
512000,93.04656818090908,192.88885049370242,-6.795714131884267
514048,99.06412254727273,198.02664252041552,0.10160257412995577
516096,105.23814137999999,205.1062803397769,5.370002420223088
518144,111.57206542727272,211.38417246937814,11.75995838516728
520192,117.92473069636365,217.2563127280452,18.59314866468212
522240,123.91331571272725,223.32541325648583,24.50121816896869
524288,129.0686121663636,230.2360972588171,27.901127073910104
526336,135.1481666363636,235.32157445426145,34.97475881846579
528384,142.95644621545455,241.86949551947714,44.043396911431955
530432,146.13809639,246.82767105737113,45.44852172262884
532480,153.01626193,253.5147880258757,52.51773583412434
534528,160.30042788454546,260.330511751074,60.2703440180169
536576,166.23655486000004,265.7603233321797,66.71278638782033
538624,171.86878059090907,272.1741904591602,71.56337072265794
540672,177.94886222090906,278.9166256891881,76.98109875263003
542720,183.42754538454548,285.50420308443466,81.35088768465631
544768,188.40722625636363,290.31609090751715,86.49836160521008
546816,196.3405790109091,298.5405328713671,94.14062515045114
548864,202.37991888090912,305.81916604704975,98.94067171476848
550912,208.62265180272726,312.89044464691574,104.35485895853877
552960,213.5496599018182,318.89909775336866,108.20022205026774
555008,220.9521868545455,327.51024037981824,114.39413332927273
557056,227.0015742836363,334.3448664060493,119.65828216122334
559104,230.59536262545453,336.6063285707919,124.58439668011715
561152,235.95327779181815,339.7393397684569,132.16721581517942
563200,242.38844879,346.164860815971,138.61203676402903
565248,247.6322152436364,352.6927806685676,142.57164981870523
567296,253.45473944272726,357.94752794605745,148.96195093939707
569344,258.8912530363636,364.0706971047467,153.71180896798046
571392,267.1318939518182,371.6321253058042,162.6316625978322
573440,272.91618458909085,376.8900714563971,168.94229772178463
575488,278.6742496981818,381.22018918308976,176.1283102132739
577536,283.91367559727274,386.50929527112874,181.31805592341675
579584,291.73839899545453,393.63013160230224,189.84666638860682
581632,299.1938183354545,404.1565060141155,194.23113065679354
583680,302.82608408454547,407.9292136306974,197.7229545383935
585728,307.8615665172727,412.88469139989786,202.83844163464755
587776,313.40378659636366,420.26069765431356,206.54687553841376
589824,319.7647498790909,426.7272593144602,212.80224044372162
591872,325.3980803881818,435.68325082315374,215.1129099532099
593920,330.28905330818174,440.2723455406223,220.30576107574115
595968,337.04961104181825,444.334590502516,229.76463158112048
598016,343.4458239881818,452.2897515180962,234.60189645826745
600064,348.78832907272727,461.04905381698325,236.5276043284713
602112,353.7735153827273,467.58352949539807,239.9635012700565
604160,359.2766746381818,472.5412292833215,246.01211999304212
606208,364.11147877,477.32519191348587,250.89776562651417
608256,371.1541946709091,482.81333348107705,259.4950558607411
610304,376.34170108545453,486.7827229301112,265.90067924079784
612352,381.06472469818186,491.4526984108128,270.67675098555094
614400,382.8803008963636,493.4050772715125,272.35552452121476
616448,385.9928180672727,494.6981196669585,277.2875164675869
618496,390.45754849636364,499.7186779634458,281.19641902928146
620544,394.38411868818184,502.7768381994855,285.9913991768782
622592,399.69775078454535,508.5150282747184,290.8804732943723
624640,407.2436534754546,516.5623258580002,297.924981092909
626688,414.13072827454545,524.5566660383156,303.7047905107753
628736,418.67893636636364,529.6432412172186,307.7146315155087
630784,425.2671201154546,534.2034018286392,316.3308384022699
632832,428.89484492636353,538.0031927786495,319.7864970740776
634880,433.04153152181823,539.7666750346285,326.31638800900794
636928,437.2426432327273,542.1361314114386,332.349155054016
638976,443.87668086181816,548.2363214402945,339.51704028334177
641024,452.4139532109091,557.0544539826848,347.77345243913334
643072,457.9594150754545,562.6017271975467,353.31710295336234
645120,462.53379153818184,568.2749043482756,356.79267872808805
647168,465.1575464018182,571.7093775532487,358.6057152503877
649216,468.2459360745455,574.76226948186,361.729602667231
651264,471.4747201490909,577.3211542304358,365.628286067746
653312,476.9631954572728,582.4031898502299,371.52320106431574
655360,481.4887844318182,590.2047367424502,372.77283212118624
657408,486.5981997781819,596.8491776908344,376.3472218655294
659456,493.36812301727264,607.5178782268149,379.2183678077304
661504,497.7142494590909,616.0217307470549,379.40676817112694
663552,502.5783244790909,622.2816160425086,382.8750329156732
665600,506.86703922,628.0236024850362,385.7104759549637
667648,510.64674103909095,633.7451141118452,387.54836796633674
669696,514.34283406,639.313982756076,389.3716853639239
671744,517.7410049936364,644.3993858661078,391.08262412116494
673792,521.4819774700001,650.5552816488052,392.4086732911949
675840,526.4507535663636,657.5068907367486,395.3946163959785
677888,530.7902653990909,661.9571023232774,399.6234284749045
679936,531.9689338027273,665.9878116466605,397.9500559587941
681984,534.0666013263636,668.4988616922948,399.6343409604325
684032,542.0559282,677.499404768919,406.6124516310811
686080,546.8229595509091,684.0079088380526,409.63801026376564
688128,549.2074645745455,688.9557158235565,409.4592133255345
690176,553.1673908218182,694.6038357115272,411.7309459321093
692224,557.8358207709091,698.8660108719874,416.80563066983075
694272,563.6678288318182,709.8014731218984,417.53418454173794
696320,567.3490267163636,717.0727956051253,417.6252578276019
698368,572.0159536409091,726.2279212181263,417.80398606369187
700416,575.9928791572728,732.4838815801213,419.50187673442434
702464,581.9216708718182,739.4504827248276,424.39285901880874
704512,583.3729849436363,735.7681305088138,430.97783937845884
706560,589.1906766127272,746.5014409423817,431.8799122830727
708608,588.7173651881818,741.2064116324214,436.22831874394234
710656,593.0632369218181,750.5403736191861,435.58610022445015
712704,595.8196224899999,754.4791115046172,437.1601334753826
714752,601.2102114490909,760.9936991151758,441.4267237830061
716800,607.6192804945454,773.5512924253546,441.68726856373604
718848,612.3040173136365,780.961860321856,443.64617430541693
720896,617.5198886418182,791.9639057625491,443.0758715210872
722944,621.7842739690909,800.7310749311139,442.8374730070679
724992,622.63208351,801.5978129147909,443.66635410520917
727040,628.6589885472727,812.8998673884416,444.4181097061037
729088,629.8465905845455,818.8713694141443,440.8218117549468
731136,632.1542786790909,825.0120945164521,439.29646284172975
733184,638.9766272390909,840.204678042154,437.7485764360279
735232,638.8750328163636,847.569921055881,430.1801445768462
737280,640.6160733654546,848.607938032686,432.6242086982232
739328,642.79265972,856.0332156110599,429.5521038289401
741376,645.6918358627271,861.3423829130209,430.0412888124333
743424,649.4414689118181,869.0663414461326,429.8165963775036
745472,651.7873391972727,872.1457540870902,431.42892430745513
747520,660.2278416054545,879.9618471079799,440.4938361029291
749568,665.59607021,883.7421585496688,447.4499818703311
751616,669.89917781,891.1718277438047,448.62652787619527
753664,672.7052092572727,894.5385519367373,450.87186657780813
755712,676.9710248436364,899.9166837500084,454.0253659372645
757760,678.6033934409089,901.2202500326263,455.98653684919157
759808,679.8934315490909,904.8977799808299,454.8890831173519
761856,682.4960105772727,908.9528609732979,456.03916018124755
763904,684.2679995927273,913.0883078123752,455.44769137307935
765952,687.5799083818182,915.0339310386657,460.1258857249706
768000,691.0151523172726,912.7129613967073,469.3173432378379
770048,693.3029400763636,916.4316023467859,470.17427780594136
772096,697.9452057363636,923.0420352940481,472.84837617867913
774144,701.621030219091,927.4399113134946,475.8021491246875
776192,704.8574630027274,933.4027519350661,476.31217407038866
778240,708.8183068645455,938.6571055917088,478.97950813738225
780288,712.5270997172727,940.4585085543462,484.5956908801992
782336,715.4067794118182,949.988745650427,480.82481317320946
784384,715.5030998972726,950.2696190247918,480.73658076975335
786432,718.2412073727272,952.6844810012047,483.7979337442497
788480,721.5970752272726,958.1477293133969,485.04642114114836
790528,723.0992740118182,956.1593377829297,490.0392102407068
792576,727.0695478754545,965.1982612709762,488.94083447993285
794624,728.3923848563637,968.3121132383566,488.47265647437086
796672,732.981927029091,972.428769176275,493.5350848819071
798720,737.60577791,978.31798431387,496.89357150613
800768,740.5633096700001,982.2189121498325,498.9077071901677
802816,740.7528363345453,985.7987208420342,495.7069518270565
804864,746.8660416890908,1000.8952339638491,492.8368494143325
806912,748.7972865281819,1005.0042031532087,492.59036990315514
808960,754.4976269172729,1018.7424134489925,490.2528403855533
811008,756.7892307000001,1020.9258830190363,492.6525783809638
813056,759.5750559445455,1022.4782993360626,496.6718125530284
815104,763.8873186772727,1031.6240812885621,496.1505560659833
817152,763.6981166590908,1031.4047968410537,495.99143647712793
819200,765.4850006663636,1034.1122943571097,496.8577069756174
821248,768.1446588972726,1037.5890446303638,498.7002731641814
823296,773.2484935309091,1047.2361733744888,499.2608136873294
825344,776.7547448218181,1052.535682751193,500.97380689244324
827392,779.0736160527272,1056.8095420317693,501.33769007368505
829440,784.4064247909092,1061.7619849056102,507.05086467620816
831488,788.407074089091,1063.0208846692567,513.7932635089253
833536,792.2964014881819,1068.0181624271293,516.5746405492346
835584,798.7733906836364,1075.009466803372,522.5373145639007
837632,803.730022128182,1082.5592234730707,524.9008207832932
839680,808.5243779118183,1088.587416790083,528.4613390335537
841728,811.1601315981818,1092.1750983443342,530.1451648520294
843776,815.1584091818182,1097.5484167003465,532.7684016632899
845824,819.1433336190911,1099.0224831995524,539.2641840386297
847872,818.9071515245454,1099.6994778514158,538.1148251976749
849920,823.0331775772728,1108.3162962009792,537.7500589535664
851968,827.2079481454547,1115.0204316224529,539.3954646684565
854016,833.5980715972728,1126.308597585532,540.8875456090137
856064,836.6984895254544,1134.2550848523201,539.1418941985887
858112,839.6890625163637,1137.7084696387788,541.6696553939487
860160,845.2875307063637,1149.3128299824493,541.262231430278
862208,846.0979992572727,1146.8167511846727,545.3792473298727
864256,851.3076302645455,1157.8138448487641,544.801415680327
866304,854.3046353827274,1165.6682023111032,542.9410684543516
868352,860.0229480509092,1179.1014010914946,540.9444950103239
870400,862.44856602,1178.8115786364256,546.0855534035745
872448,863.3049822027272,1182.2364267178204,544.3735376876338
874496,864.3183518109091,1181.8900571463491,546.7466464754691
876544,866.9357250909089,1186.837911540717,547.0335386411009
878592,869.6135703972726,1193.6599360905414,545.5672047040039
880640,872.5135713818182,1198.899512200572,546.1276305630645
882688,875.8980024127275,1200.4042558049214,551.3917490205336
884736,879.1024227436362,1205.92647491052,552.2783705767523
886784,880.9543437209093,1209.8368047586391,552.0718826831793
888832,884.7342653199998,1211.7792346306978,557.6892960093019
890880,889.7235227127272,1223.0108314273702,556.4362139980842
892928,890.9211784954546,1221.6533004434752,560.1890565474339
894976,894.2986458227274,1227.2472495654745,561.3500420799803
897024,897.9679155436363,1231.9638343511429,563.9719967361299
899072,901.3732456972728,1236.7192804461654,566.0272109483801
901120,904.6664325627273,1241.023062217218,568.3098029082367
903168,910.0979892036362,1248.4492293458507,571.7467490614217
905216,913.3015132818182,1252.803862462595,573.7991641010415
907264,918.6105248863638,1258.9661102813293,578.2549394913983
909312,919.0743730663636,1262.3181110586042,575.8306350741229
911360,924.1178625736364,1271.6756356670455,576.5600894802274
913408,929.8979084763637,1284.4165626749016,575.3792542778258
915456,934.1671045900002,1291.1264748635087,577.2077343164917
917504,941.0097630181818,1303.0513742259402,578.9681518104235
919552,944.488921240909,1309.8667687814354,579.1110737003826
921600,949.2085608272729,1316.6244378781107,581.7926837764351
923648,952.1804126254544,1321.410814600113,582.9500106507959
925696,955.2589707127273,1322.5437956772926,587.9741457481621
927744,958.0486456627274,1326.2477334391876,589.8495578862671
929792,959.5129653272728,1328.735280621675,590.2906500328708
931840,960.0808343136364,1333.0537002986243,587.1079683286484
933888,961.8371149372728,1336.7705725917563,586.9036572827894
935936,965.0165548963636,1341.2683792183518,588.7647305743753
937984,966.4893516272729,1343.4266049125918,589.552098341954
940032,969.15636557,1347.6181538527853,590.6945772872148
942080,971.8957853218182,1351.710204770937,592.0813658726993
944128,975.4562283963635,1361.4790844119593,589.4333723807678
946176,978.2315098490909,1366.8047782759827,589.658241422199
948224,982.9025726781819,1372.8773043071844,592.9278410491793
950272,982.7211126354545,1373.525679069403,591.9165462015059
952320,986.5462852681817,1379.3556736491528,593.7368968872106
954368,990.0743582372726,1384.360975016126,595.7877414584191
956416,989.8479199218182,1382.1944956121165,597.50134423152
958464,992.4222650072727,1386.122985872496,598.7215441420495
960512,994.1005068618182,1389.1967699972051,599.0042437264312
962560,999.4406673654547,1398.0758228949703,600.8055118359391
964608,1000.9060855754543,1401.2290250300728,600.5831461208359
966656,1005.1579109945454,1406.7198239001502,603.5959980889406
968704,1009.2729485209092,1412.1504255784753,606.3954714633429
970752,1012.0671297700002,1422.4597244586382,601.6745350813621
972800,1017.1359120636364,1429.1153536177317,605.1564705095411
974848,1018.9461778272729,1435.8441233034446,602.0482323511013
976896,1022.6500796445454,1440.540857811675,604.7593014774156
978944,1027.4001701863638,1445.8319884799846,608.9683518927429
980992,1030.389079221818,1450.059313603373,610.7188448402629
983040,1033.4158194590907,1454.4513088230312,612.3803300951502
985088,1038.7113533936363,1464.4729487724408,612.9497580148318
987136,1041.5209849999999,1466.335763904807,616.7062060951928
989184,1045.1999675163636,1471.8464663455723,618.5534686871549
991232,1045.5444494345456,1474.6741493058285,616.414749563263
993280,1047.822432659091,1479.887374340743,615.7574909774388
995328,1052.9776340845453,1484.9996454077236,620.955622761367
997376,1056.2759135327271,1490.1091836917317,622.4426433737225
999424,1057.0724409372726,1489.6799256149718,624.4649562595735


==> figures/HalfCheetah/WTRPO.csv <==
episodes,mean,std_pos,std_neg
1,-9.073107525000001,-7.950156801676791,-10.19605824832321
2048,-6.9145827749999995,-5.357825397542708,-8.47134015245729
4096,-4.920793825,-4.395513241018482,-5.446074408981517
6144,-3.94632485,-3.200482698812259,-4.692167001187741
8192,3.272016124999999,6.523159492371068,0.02087275762893004
10240,36.25505795,53.87477280491262,18.635343095087386
12288,123.59240104999999,157.35409089228187,89.8307112077181
14336,222.6720002,285.36900224063953,159.9749981593605
16384,298.895180775,372.0599019568617,225.73045959313822
18432,412.710776325,532.5044976950717,292.91705495492823
20480,467.889223975,554.4138489522744,381.3645989977255
22528,604.157386975,675.446803589685,532.867970360315
24576,689.945803625,765.5209942439614,614.3706130060388
26624,734.2984357749999,829.3026046497052,639.2942669002946
28672,788.2452516250002,880.3191935289672,696.1713097210331
30720,864.0010368,961.5600891169893,766.4419844830106
32768,904.9357131,1011.4907226805648,798.3807035194353
34816,954.88143105,1065.948922602741,843.8139394972588
36864,1106.51361685,1264.06004340973,948.9671902902702
38912,1183.91894075,1354.637808761038,1013.2000727389619
40960,1290.22423745,1482.9463769157355,1097.5020979842643
43008,1348.918753,1543.8332878240376,1154.0042181759623
45056,1457.233940525,1666.4207233485386,1248.0471577014614
47104,1562.0994921749998,1791.508831858038,1332.6901524919615
49152,1651.02664675,1923.9297235005674,1378.1235699994327
51200,1766.6352759499998,2048.9776081708224,1484.2929437291773
53248,1884.857621525,2245.958698141234,1523.756544908766
55296,2074.373128425,2401.5880148033225,1747.158242046677
57344,2163.8876468249996,2513.786783333353,1813.9885103166462
59392,2225.810577575,2591.766330551335,1859.854824598665
61440,2244.17003015,2601.3526684098956,1886.9873918901046
63488,2309.920452325,2671.288736459751,1948.552168190249
65536,2339.7713106,2695.2542925364382,1984.288328663562
67584,2405.9912794,2777.529343200218,2034.4532155997824
69632,2501.44831715,2880.335467043901,2122.561167256099
71680,2357.843385,2668.592275998233,2047.094494001767
73728,2563.4023460500002,2906.2685364272884,2220.536155672712
75776,2625.4759042,3040.301326194327,2210.650482205673
77824,2376.8418225,2784.9227218784977,1968.7609231215022
79872,1997.03368025,2516.2067398748386,1477.8606206251616
81920,2051.6597441000004,2605.6489966576046,1497.670491542396
83968,2139.8170668499997,2651.7650405578347,1627.8690931421647
86016,2665.4853571,3087.8878047468233,2243.0829094531764
88064,2775.543187775,3218.2851485695132,2332.801226980487
90112,2757.816807525,3193.370331857158,2322.263283192842
92160,2785.9898206499997,3214.9572025260163,2357.022438773983
94208,2871.1366292250004,3317.7790354132926,2424.4942230367083
96256,2745.88380255,3185.020882448431,2306.7467226515687
98304,3084.426107025,3572.603842536015,2596.248371513985
100352,3062.750320975,3565.194601978712,2560.3060399712876
102400,3080.1853075999998,3548.294868657858,2612.0757465421416
104448,2913.2704286,3371.236478191734,2455.3043790082656
106496,3166.506927725,3656.777691573267,2676.236163876733
108544,3106.4168523750004,3604.1207058522605,2608.7129988977404
110592,2644.2544641,3168.115676656175,2120.393251543825
112640,2882.3581777249997,3343.032628296858,2421.6837271531413
114688,2387.53119855,3008.6522251538145,1766.4101719461858
116736,2919.647260375,3410.177939024436,2429.1165817255637
118784,2517.331829775,3136.3700250867655,1898.2936344632349
120832,2577.98433975,3092.143084549036,2063.825594950964
122880,3231.3289440500002,3666.9916310535905,2795.66625704641
124928,3065.033078075,3570.6882698385134,2559.3778863114867
126976,3231.24662635,3704.8813205549677,2757.6119321450324
129024,3218.51101075,3656.5426613514137,2780.4793601485862
131072,3195.3398565749994,3639.2884652780567,2751.391247871942
133120,3048.348644275,3622.741170889879,2473.956117660121
135168,3321.4127915,3784.759248915476,2858.066334084524
137216,3301.066811575,3773.862816421875,2828.270806728125
139264,2977.9957594,3537.7107189267854,2418.280799873215
141312,2829.329052975,3534.3766985496377,2124.2814074003627
143360,2745.9531976,3437.8031198602257,2054.103275339774
145408,2942.3897404750005,3707.5272321179937,2177.2522488320074
147456,3336.8522623750005,3978.1231366104385,2695.5813881395625
149504,3374.022164425,4013.56536777512,2734.47896107488
151552,3456.2098808749993,4089.3117791508516,2823.107982599147
153600,3423.50676395,4154.318675942635,2692.694851957365
155648,3356.8736581999997,4057.770861145379,2655.9764552546203
157696,3169.163744225,3895.7793770266394,2442.5481114233603
159744,3277.563338325,3948.0301109278644,2607.096565722136
161792,3455.3330964250003,4055.8709050699167,2854.795287780084
163840,3290.765504025,3878.0702847249563,2703.460723325044
165888,3475.327816849999,4052.9521139661933,2897.703519733805
167936,3547.6488850999995,4188.430113174486,2906.8676570255125
169984,3642.299760075,4214.907713856821,3069.691806293179
172032,3727.6851550499996,4258.513218874083,3196.8570912259165
174080,3703.9910348750004,4243.839814596121,3164.14225515388
176128,3739.8799222499997,4274.131636519028,3205.628207980971
178176,3772.6426331249995,4303.91593962389,3241.3693266261084
180224,3785.3191453500003,4318.150410764353,3252.4878799356475
182272,3774.50701815,4281.563328586695,3267.4507077133044
184320,3801.313598575,4316.343667328841,3286.2835298211594
186368,3749.7458866249995,4229.495300551741,3269.9964726982575
188416,3512.4491225249994,4032.2427268195743,2992.6555182304246
190464,3330.4486990499995,3857.629702555052,2803.267695544947
192512,3591.2970497,4126.596009419877,3055.998089980123
194560,3861.024381925,4324.682525573633,3397.3662382763664
196608,3963.8611133,4419.528489579745,3508.1937370202545
198656,3862.1196584750005,4284.349653327934,3439.889663622067
200704,4044.2095133499993,4509.778436473859,3578.640590226139
202752,4017.19627985,4456.669815466864,3577.722744233136
204800,3846.6203546999996,4283.177846990435,3410.062862409564
206848,4182.553643825,4637.285408961854,3727.8218786881457
208896,4180.6749224,4637.099603000015,3724.2502417999835
210944,4188.849568875,4645.800199101838,3731.898938648161
212992,4090.048755775,4499.563136309078,3680.5343752409217
215040,3949.10557625,4317.881823383597,3580.3293291164027
217088,4199.392613049999,4612.645666765675,3786.1395593343245
219136,4205.240016975,4619.27094430565,3791.2090896443497
221184,4054.32840115,4476.714530677874,3631.942271622126
223232,4158.04532,4581.467362086161,3734.6232779138386
225280,4181.75659695,4595.6936210876,3767.8195728124
227328,4241.160286875,4652.486433157032,3829.834140592968
229376,4275.948804975,4699.813350855351,3852.0842590946486
231424,4260.489745875,4661.6727625581225,3859.3067291918774
233472,4264.7418828499995,4661.505812443536,3867.9779532564626
235520,4265.010134275,4671.670912480224,3858.349356069777
237568,4265.141172075001,4669.16980532119,3861.1125388288115
239616,4306.8462558,4711.353736964173,3902.338774635827
241664,4347.708843425,4713.796948087087,3981.620738762913
243712,4404.137019625001,4763.078023903637,4045.196015346365
245760,4407.403683075,4770.679972534687,4044.1273936153125
247808,4281.042332524999,4655.750677893411,3906.333987156588
249856,4358.94549405,4742.276891561118,3975.614096538882
251904,4397.980886875,4789.189834988332,4006.771938761667
253952,4425.86382965,4811.476070713138,4040.2515885868625
256000,3874.0474119500004,4455.169333438567,3292.9254904614336
258048,3770.998383075,4396.0777070588965,3145.919059091104
260096,3747.1881738,4383.947514030606,3110.428833569395
262144,4076.7704543,4544.206770434038,3609.334138165962
264192,4214.743210625,4618.801388724968,3810.6850325250316
266240,4333.9959707749995,4691.306426581324,3976.6855149686753
268288,4300.121820575,4616.910248402151,3983.333392747849
270336,4352.256304075,4684.137174419314,4020.375433730686
272384,4344.687919800001,4695.449296160199,3993.9265434398026
274432,4411.863972300001,4755.516267428347,4068.2116771716537
276480,4364.266322025,4694.944860546968,4033.5877835030315
278528,4554.502427075,4859.359813598647,4249.645040551353
280576,4586.092637725,4882.247248159975,4289.938027290024
282624,4623.176126725,4912.090650673633,4334.261602776368
284672,4570.9697518,4850.297970391365,4291.641533208635
286720,4584.302944675001,4864.5043367973285,4304.101552552673
288768,4663.575384850001,4974.602419560004,4352.548350139998
290816,4529.286970849999,4770.273328273503,4288.300613426496
292864,4753.496711325,5073.378552170446,4433.614870479555
294912,4546.47688355,4864.5102033488,4228.4435637512
296960,4636.1392710499995,4937.105501890612,4335.173040209387
299008,4560.4846543,4809.444731512521,4311.52457708748
301056,4497.1390547,4757.376964830517,4236.901144569483
303104,4424.528891475,4749.259368556111,4099.798414393888
305152,4499.1718327,4739.6584340086365,4258.685231391363
307200,4682.504423799999,4957.8702989218555,4407.138548678143
309248,4484.392027525,4695.76103548812,4273.023019561881
311296,4536.8537064,4748.1667096589445,4325.540703141056
313344,4379.57907595,4586.172503962569,4172.98564793743
315392,4414.866828175,4626.871241515113,4202.862414834886
317440,4384.861056075,4607.124167132772,4162.597945017229
319488,4678.017457725001,4888.366545151898,4467.668370298104
321536,4663.186663824999,4885.416333610541,4440.956994039458
323584,4629.3207948,4863.831067663828,4394.810521936171
325632,4759.4413062250005,4964.031084348806,4554.851528101195
327680,4643.425736325,4867.145430243813,4419.7060424061865
329728,4753.166102649999,4984.665253853017,4521.66695144698
331776,4606.146554025,4850.556937934662,4361.736170115339
333824,4614.535910925,4845.021634323502,4384.050187526498
335872,4435.987581575,4639.775708181148,4232.1994549688525
337920,4263.813654175001,4664.480361123074,3863.1469472269278
339968,4448.691935774999,4719.914134391324,4177.469737158674
342016,4822.7203329,5030.391201119572,4615.049464680429
344064,4716.067591950001,4898.215495662014,4533.919688237987
346112,4818.633328599999,5031.03905458188,4606.227602618118
348160,4883.094114475,5112.940135922947,4653.248093027054
350208,4949.228644575,5162.545305696514,4735.911983453485
352256,4799.904957274999,5014.13477863489,4585.6751359151085
354304,4961.515401,5188.3286282618665,4734.702173738133
356352,4949.692756025,5175.453526422149,4723.931985627851
358400,4801.852648149999,5022.6817270198635,4581.023569280135
360448,4833.245205825,5065.236944125873,4601.253467524127
362496,4730.7042126,4926.6675268547315,4534.740898345268
364544,4858.002143000001,5074.548097329102,4641.456188670899
366592,4992.133862,5235.878732112921,4748.388991887078
368640,4623.5307512,4855.337570560451,4391.723931839549
370688,4893.879657574999,5150.673216544193,4637.086098605806
372736,4720.196061799999,4994.058452415157,4446.3336711848415
374784,4745.531431999999,4969.4466469074505,4521.616217092547
376832,4734.84193085,4967.0053025504385,4502.678559149561
378880,4746.21175635,4966.419689729874,4526.003822970125
380928,4677.02626575,4897.502468900391,4456.550062599608
382976,4606.5912446,4803.264628400285,4409.9178607997155
385024,4770.574031724999,4943.75437941664,4597.393684033358
387072,4501.230918075,4826.223611377269,4176.238224772731
389120,4534.1000757,4837.315966136557,4230.884185263443
391168,4817.9266255249995,5007.972973034928,4627.880278015071
393216,4300.9067460999995,4858.3392079142795,3743.474284285719
395264,4936.5802066999995,5173.336849292452,4699.823564107547
397312,5009.7114664,5264.097709690958,4755.325223109042
399360,5007.503183725001,5240.235311501885,4774.771055948117
401408,4593.64643365,4959.803197569932,4227.489669730068
403456,4811.29565295,5030.0713756614605,4592.519930238539
405504,4618.1599831,4860.202455003469,4376.117511196531
407552,4635.06981655,5002.287744682934,4267.851888417065
409600,4340.132062525,4898.279613983418,3781.984511066582
411648,4549.79599015,5029.250879011542,4070.3411012884576
413696,4476.378560499999,4935.64100042375,4017.1161205762496
415744,4575.359001625,4793.798257415773,4356.919745834227
417792,4808.50858125,4964.93495787681,4652.082204623191
419840,4737.549156325,5016.009467826711,4459.088844823288
421888,4635.6247561,4852.518447405439,4418.7310647945615
423936,4948.995750374999,5179.471774555876,4718.519726194122
425984,4886.49049865,5139.740627480855,4633.240369819144
428032,4827.281230025,5020.981372469476,4633.581087580524
430080,4582.883063474999,4960.827634211582,4204.938492738416
432128,4776.483878375,5026.432935984263,4526.534820765737
434176,5098.467074575,5330.920917323017,4866.0132318269825
436224,4742.628519075,4933.992618428392,4551.264419721609
438272,5030.171712724999,5225.751163983498,4834.5922614665005
440320,4600.974508724999,4869.075214125474,4332.8738033245245
442368,5094.896756125001,5299.450323396899,4890.343188853103
444416,4928.2461457750005,5147.087381265364,4709.4049102846375
446464,4761.294543925,5276.431713913242,4246.157373936758
448512,4965.132624475,5162.274366212762,4767.990882737237
450560,5046.0557026,5312.066188715384,4780.045216484616
452608,5103.662752475,5269.679621291158,4937.645883658843
454656,5115.923643075001,5283.376091190487,4948.471194959514
456704,5120.939734725,5272.241214860685,4969.638254589314
458752,5015.429477725001,5284.583051950021,4746.27590349998
460800,5147.720942925001,5350.15706261576,4945.284823234241
462848,5202.495240375,5374.705804680285,5030.284676069716
464896,5221.05165055,5401.815202873566,5040.288098226434
466944,5149.829319575,5366.163506766747,4933.495132383254
468992,5086.2372675999995,5300.348485026443,4872.126050173556
471040,4993.877166825,5287.861021395071,4699.89331225493
473088,5148.081355724999,5372.404488458387,4923.758222991612
475136,5116.760630625,5350.881042286736,4882.640218963264
477184,4963.8033315249995,5186.076655716424,4741.530007333575
479232,5143.111433925,5314.510107633942,4971.712760216057
481280,5155.461378575001,5342.607695263218,4968.315061886783
483328,5221.78698655,5425.226798545295,5018.347174554704
485376,5203.9186879,5419.967069381462,4987.870306418537
487424,5220.0648866,5437.802903332802,5002.326869867198
489472,4906.468737074999,5038.456147094055,4774.4813270559425
491520,5007.387268175,5184.711073488447,4830.063462861553
493568,5236.927770849999,5454.31436773838,5019.541173961619
495616,5294.32016395,5472.3246379557,5116.3156899443
497664,5130.109569,5268.055600270945,4992.163537729055
499712,5276.16073035,5464.132101743086,5088.1893589569145
501760,4830.6631174,4964.7348186884265,4696.591416111574
503808,5241.019855425,5420.648622559589,5061.391088290411
505856,5139.16996525,5297.437334912324,4980.902595587676
507904,5291.526578499999,5487.832140439214,5095.221016560785
509952,5034.0739363,5219.455583669653,4848.692288930348
512000,5180.28125225,5325.590112386025,5034.972392113975
514048,4937.412800575,5107.993581670659,4766.8320194793405
516096,5206.494110625,5453.808177002699,4959.1800442473
518144,5051.284899775,5273.726657219816,4828.843142330184
520192,4788.889598475,5151.240686872724,4426.5385100772755
522240,5053.7040727250005,5289.903102905527,4817.505042544474
524288,4900.5248965499995,5231.342553601036,4569.707239498963
526336,5242.379543475001,5436.463909975213,5048.295176974789
528384,5197.944389825,5390.3274060553595,5005.561373594641
530432,5033.075546575,5287.815239486364,4778.335853663636
532480,5098.162126825,5272.949729026128,4923.374524623872
534528,5120.756155974999,5300.858131196795,4940.654180753204
536576,5254.301347449999,5442.860487190541,5065.742207709458
538624,5176.0080753249995,5361.584688127497,4990.4314625225015
540672,5220.6532495,5417.440700640432,5023.8657983595685
542720,4929.404414974999,5113.7791844618505,4745.029645488147
544768,5086.87158325,5275.227399193625,4898.515767306375
546816,5319.257616724999,5505.984188825184,5132.531044624814
548864,5297.532447575,5465.735590197688,5129.329304952313
550912,5179.779702775,5337.5757032266565,5021.983702323344
552960,5181.556333825,5322.584694313551,5040.52797333645
555008,5367.584351424999,5523.535256474701,5211.633446375297
557056,5012.458008625001,5168.448144142501,4856.4678731075
559104,5259.980984925,5406.2394272435995,5113.7225426064
561152,5008.912296375,5203.833453821729,4813.991138928271
563200,4863.16640455,5196.8769619238665,4529.455847176134
565248,4800.721088724999,5198.7994996545285,4402.64267779547
567296,4936.481533224999,5112.755348590095,4760.207717859903
569344,5158.289171075,5329.651765775956,4986.926576374044
571392,5007.089399975001,5191.368677855684,4822.810122094317
573440,5007.411160025,5107.522973757015,4907.299346292984
575488,5114.9563448,5271.298855655293,4958.613833944707
577536,5263.196016599999,5404.853986322964,5121.538046877034
579584,5038.4450891,5230.949446261164,4845.940731938836
581632,5244.5205510999995,5374.17378061751,5114.867321582489
583680,4930.7405587,5146.436090200809,4715.045027199191
585728,4747.1579147249995,5162.246698337715,4332.069131112284
587776,4912.073573825,5213.3651017883785,4610.782045861621
589824,5098.684336725,5282.3401564149,4915.028517035101
591872,5065.598200925,5213.978602019359,4917.2177998306415
593920,5072.3204710499995,5268.497203081186,4876.143739018813
595968,5164.98541075,5282.942886588465,5047.027934911534
598016,5177.221545725,5363.3889418413655,4991.054149608635
600064,5021.34796545,5194.388142821876,4848.307788078124
602112,5127.8862558499995,5239.541840647935,5016.230671052064
604160,5065.0824811,5334.372669293021,4795.792292906979
606208,5064.512151475001,5226.150012363356,4902.874290586646
608256,5162.453933725,5280.436199264321,5044.471668185679
610304,5244.2479854250005,5407.962129805216,5080.533841044785
612352,4930.466859475,5049.53246918627,4811.40124976373
614400,5112.847560650001,5340.07025389246,4885.624867407541
616448,4954.663450125,5182.689719685874,4726.6371805641265
618496,4722.851130825,5120.005393892608,4325.696867757392
620544,4797.119286125,5064.877917912695,4529.360654337305
622592,5121.806075825,5276.865256910274,4966.7468947397265
624640,5095.047917475,5289.598728874584,4900.497106075416
626688,5049.265575725,5312.743347464801,4785.787803985199
628736,5022.064484774999,5315.067580713849,4729.0613888361495
630784,5162.8018352,5328.033585466831,4997.570084933169
632832,4938.8464232,5140.56037983126,4737.132466568739
634880,4803.334526975001,4896.221880750592,4710.447173199409
636928,4856.541796925,5052.160823509796,4660.922770340205
638976,5226.038519025,5393.569387370745,5058.507650679255
641024,5339.696891625,5558.6763343147195,5120.71744893528
643072,5273.497814274999,5403.618662356922,5143.3769661930755
645120,5283.790636225,5472.998463646099,5094.582808803901
647168,5224.9348411,5411.3593956043405,5038.51028659566
649216,5269.117626975001,5427.160542116333,5111.074711833669
651264,5283.071276299999,5448.254670819482,5117.887881780516
653312,5240.988952950001,5411.375286509197,5070.602619390804
655360,5125.5099492,5412.546441415407,4838.473456984593
657408,5286.781724774999,5471.288827631433,5102.274621918565
659456,5231.554908125,5476.037919821318,4987.0718964286825
661504,5286.5770554499995,5484.137415379045,5089.016695520954
663552,5365.680177050001,5584.928442020555,5146.431912079446
665600,5312.8698434749995,5538.160084981654,5087.579601968345
667648,5403.6733480249995,5647.266325982368,5160.0803700676315
669696,5421.658869025001,5641.773045035088,5201.544693014914
671744,5363.3307821,5589.6058768167495,5137.05568738325
673792,5440.979456275,5646.928574024037,5235.030338525964
675840,5242.2351518000005,5531.381258146694,4953.089045453307
677888,5328.76799385,5548.9943411588265,5108.541646541173
679936,5364.6325956499995,5568.212726634803,5161.052464665196
681984,5388.9042123,5597.586298294058,5180.222126305942
684032,5385.97578235,5612.4664609941365,5159.485103705864
686080,5317.4779687499995,5564.005215780775,5070.950721719224
688128,5205.5088095500005,5327.6032164265835,5083.4144026734175
690176,5387.818443325,5585.790385842391,5189.846500807609
692224,5424.1727177,5602.831958181904,5245.513477218096
694272,5392.89343755,5534.563040893793,5251.223834206207
696320,5455.712406725,5635.309580620934,5276.1152328290655
698368,5431.7708334750005,5601.224629462265,5262.317037487736
700416,5487.6472527999995,5660.315273391219,5314.97923220878
702464,5314.749994375,5521.585263440197,5107.914725309803
704512,5208.474643325,5516.088631907977,4900.860654742023
706560,5331.556253750001,5528.228966600711,5134.883540899291
708608,5447.912062699999,5614.304997857899,5281.519127542099
710656,5484.5374625,5652.119058327853,5316.955866672148
712704,5347.727119675001,5426.93726509226,5268.516974257742
714752,5502.206521025,5684.410453641652,5320.002588408349
716800,5368.126954975,5642.4212974460215,5093.832612503979
718848,5553.1763317,5732.323802380283,5374.028861019718
720896,5477.3868561,5665.858324321042,5288.9153878789575
722944,5523.010982875,5694.814428711216,5351.207537038784
724992,5428.299304875,5592.569853464526,5264.028756285475
727040,5521.9142882999995,5724.7860297552525,5319.0425468447465
729088,5562.35835075,5698.150656262821,5426.5660452371785
731136,5568.331154825,5745.844536715997,5390.817772934004
733184,5557.9285758999995,5709.915604494298,5405.941547305701
735232,5466.4208219249995,5662.6178810227875,5270.223762827211
737280,5320.002844575,5540.09801423611,5099.90767491389
739328,5505.923954899999,5707.491323514154,5304.356586285845
741376,5418.016654925,5576.952346138305,5259.0809637116945
743424,5635.863465075,5799.568419507146,5472.158510642854
745472,5422.6716735,5523.911698091358,5321.431648908642
747520,5592.6006649,5760.438696576647,5424.762633223353
749568,5626.393717950001,5774.192919595976,5478.594516304026
751616,5647.6000468,5816.6689674524105,5478.53112614759
753664,5463.641333150001,5650.227006212974,5277.055660087028
755712,5495.111506025,5695.753658506599,5294.469353543402
757760,5500.196440525001,5731.896340103642,5268.49654094636
759808,5578.83212725,5802.761818192017,5354.9024363079825
761856,5625.60279035,5815.322210588829,5435.883370111171
763904,5630.081944925,5810.3471376450925,5449.816752204908
765952,5428.565321624999,5691.4558435198205,5165.674799730178
768000,5510.4349472,5668.954321985651,5351.915572414349
770048,5528.951015025,5738.322825404298,5319.579204645702
772096,5569.17171345,5774.186290344365,5364.157136555636
774144,5421.542172324999,5702.518876490384,5140.565468159614
776192,5362.327887549999,5598.583034409876,5126.072740690122
778240,5383.91344395,5676.7800110625785,5091.046876837422
780288,5220.2253234,5471.427294296852,4969.023352503148
782336,5302.436804524999,5579.831373831742,5025.042235218257
784384,5099.882222124999,5318.489367644778,4881.27507660522
786432,5505.722681049999,5798.543009387587,5212.902352712411
788480,5256.07884475,5628.738755231389,4883.41893426861
790528,5271.586055575,5522.293990373122,5020.878120776877
792576,5326.66354075,5590.176784339382,5063.150297160618
794624,5300.046168325,5575.413496402446,5024.678840247553
796672,4972.292495700001,5331.691948626041,4612.8930427739615
798720,5511.598878025,5740.3156384832655,5282.882117566734
800768,5335.555338200001,5548.3753963396575,5122.735280060344
802816,5247.147030925,5569.498979698105,4924.795082151894
804864,5394.2548607749995,5576.018793260327,5212.490928289672
806912,4926.8042982,5309.051118198805,4544.5574782011945
808960,5330.149319575001,5538.666782990859,5121.631856159142
811008,5081.259167800001,5314.5196994778025,4847.998636122199
813056,5161.988417974999,5438.609780049135,4885.367055900862
815104,5278.641589375,5428.684092367606,5128.599086382394
817152,5402.71996545,5724.258750431804,5081.181180468196
819200,5533.371005675001,5844.712351456913,5222.029659893088
821248,5495.275014649999,5787.621549085229,5202.9284802147695
823296,5328.2444709,5597.408845446322,5059.0800963536785
825344,4854.473781025,5138.069715975522,4570.877846074478
827392,4912.602805975001,5250.796745768191,4574.4088661818105
829440,5426.025367425,5790.343938504724,5061.7067963452755
831488,5224.122614925,5489.980371011727,4958.264858838273
833536,5117.318331025,5432.3346900190445,4802.301972030955
835584,5094.416869424999,5398.331790209673,4790.501948640325
837632,5035.82794785,5346.755872061075,4724.900023638925
839680,5080.234077250001,5382.282620227737,4778.185534272265
841728,5190.6929217,5656.424758637198,4724.961084762802
843776,4160.182278599999,4762.645503725104,3557.719053474894
845824,4682.955177950001,5232.282864787712,4133.627491112289
847872,4764.475925625,5148.603097182651,4380.348754067349
849920,4504.004362649999,4897.4575583323185,4110.55116696768
851968,4783.474440749999,5409.670655789424,4157.278225710575
854016,5314.268280099999,5477.896925830565,5150.639634369433
856064,5163.798436475,5377.1510408916065,4950.4458320583935
858112,5285.57529695,5459.285170663797,5111.865423236203
860160,5058.460365224999,5277.493091783068,4839.42763866693
862208,4845.159599425,5103.142178717865,4587.177020132135
864256,4546.822769425,5006.822473566548,4086.8230652834523
866304,5082.9568867,5279.462121198925,4886.4516522010745
868352,4938.251111200001,5090.9892970866795,4785.512925313323
870400,5269.00952885,5497.483505131575,5040.5355525684245
872448,4738.605950374999,5017.928118548262,4459.283782201736
874496,5015.908162525,5203.993078452933,4827.823246597067
876544,4978.0121588,5169.3518541040485,4786.672463495952
878592,5030.17183845,5298.473565398528,4761.870111501472
880640,5169.712985525,5358.101585297712,4981.3243857522875
882688,4765.32062935,5214.267937330455,4316.373321369544
884736,5034.8246189,5514.582277953745,4555.0669598462555
886784,4884.294230175,5183.879822630624,4584.7086377193755
888832,5104.580197599999,5216.1850725092645,4992.975322690734
890880,5421.37808765,5655.4361916856315,5187.319983614369
892928,5434.037382225001,5713.982435670023,5154.09232877998
894976,5183.3451122999995,5408.736661017467,4957.953563582532
897024,4940.913572475,5161.970402035693,4719.856742914308
899072,4731.989949299999,5326.995858748653,4136.984039851346
901120,4930.1777146,5202.976926872246,4657.378502327755
903168,5213.826228925001,5517.606578736263,4910.045879113738
905216,4604.472614875,4995.357928030735,4213.587301719264
907264,5233.205248575,5476.209217911272,4990.201279238728
909312,4030.40304175,4916.646423436578,3144.1596600634225
911360,4853.497547125,5454.95741226399,4252.03768198601
913408,4823.307595374999,5284.20334908763,4362.411841662369
915456,4605.02022555,5201.9251992380305,4008.115251861969
917504,4934.154103825,5277.406763185379,4590.901444464621
919552,4760.508832400001,5299.774693742548,4221.242971057453
921600,4485.08650925,5078.196628757563,3891.9763897424364
923648,4255.696573625,4768.2820920950635,3743.111055154937
925696,4628.84558985,5285.40748804846,3972.2836916515384
927744,4571.410282725,5215.24676024591,3927.5738052040897
929792,4961.623614925,5311.177439194475,4612.069790655525
931840,4817.394326849999,5180.405101273498,4454.3835524265
933888,4333.545468325,4885.558749091484,3781.5321875585155
935936,4565.60464735,5071.518643751857,4059.690650948143
937984,4330.2226728000005,4895.403070176864,3765.0422754231363
940032,4087.9348098500004,4514.689888741822,3661.179730958179
942080,4861.92841255,5315.230506499086,4408.626318600914
944128,4894.510722175,5178.595283106628,4610.426161243373
946176,5162.36714925,5421.258956388033,4903.475342111967
948224,4563.75936645,5116.736025795452,4010.7827071045476
950272,4908.0735722750005,5380.693416266577,4435.453728283424
952320,4871.210874550001,5335.082412140958,4407.339336959044
954368,4567.794588175,5089.702239236977,4045.886937113023
956416,4975.023217374999,5289.351002011862,4660.695432738136
958464,5267.280981950001,5452.420881886928,5082.141082013073
960512,5079.384775775,5438.3697687319045,4720.399782818095
962560,5055.362829675,5445.599148775186,4665.126510574814
964608,4738.5316729,4998.375697485399,4478.687648314601
966656,5162.214164575,5469.6458798443855,4854.782449305614
968704,4768.795075875,5163.657705831082,4373.932445918918
970752,4971.395876774999,5330.981690120214,4611.810063429784
972800,5073.11213285,5492.415448008383,4653.808817691618
974848,4855.243553925,5330.663862016247,4379.823245833753
976896,4932.702220875,5413.790271195644,4451.614170554357
978944,4797.313013374999,5058.348921311894,4536.277105438105
980992,5101.81470685,5334.694587303581,4868.934826396419
983040,5300.675407925,5421.308499419067,5180.042316430934
985088,4930.011141775,5183.215445174682,4676.806838375319
987136,5162.021150275001,5261.954740731887,5062.087559818115
989184,5210.992070775,5488.817309337104,4933.166832212895
991232,4638.06265945,5082.871709898159,4193.253609001841
993280,4988.720131325,5348.361478802834,4629.078783847165
995328,4495.968581474999,5122.729600258812,3869.207562691186
997376,4673.9310459,5149.1043342931,4198.7577575069
999424,5027.241918425,5386.819383454978,4667.664453395022


==> figures/Hopper/A2C.csv <==
episodes,mean,std_pos,std_neg
1,139.04596219,146.94102108994338,131.15090329005665
2048,42.58616214,44.68499259088981,40.487331689110185
4096,83.50628433,95.13341043191076,71.87915822808924
6144,370.15719415,501.8166665242402,238.49772177575986
8192,587.65714452,708.5166060199858,466.79768302001406
10240,628.0267686899999,747.7484572875801,508.30508009241976
12288,667.92414999,787.1505003434814,548.6977996365187
14336,749.8281631600001,858.0178891334434,641.6384371865569
16384,631.6651506000001,747.7641200831721,515.566181116828
18432,736.9282991100001,844.726884285508,629.1297139344922
20480,732.06960141,837.3995272070313,626.7396756129688
22528,726.5578244200001,844.980252309495,608.1353965305052
24576,686.0249767099999,791.9324032304478,580.117550189552
26624,659.4035685499999,773.2289282125276,545.5782088874722
28672,655.1529361199999,757.0151201048717,553.2907521351282
30720,766.06765321,866.8714210061387,665.2638854138613
32768,620.21163131,732.7175605210618,507.7057020989382
34816,665.5382142099999,776.2983450381902,554.7780833818096
36864,745.56651335,845.7636470245634,645.3693796754367
38912,769.1461790899999,871.6504818119869,666.641876368013
40960,717.90991085,830.9103215301438,604.9095001698561
43008,724.43011146,833.7980971859545,615.0621257340456
45056,650.0122407099999,763.4354916358731,536.5889897841267
47104,675.37457932,787.9709073226152,562.7782513173847
49152,536.3597026699999,656.3601215409735,416.3592837990264
51200,695.65380283,816.0906648142084,575.2169408457917
53248,621.37170695,734.4850842398504,508.2583296601495
55296,507.87256659999997,613.7870974165645,401.95803578343543
57344,681.02439581,788.6237476117517,573.4250440082483
59392,667.6498486599999,766.3592294632751,568.9404678567246
61440,703.8105295000001,807.1845247829108,600.4365342170895
63488,589.52053117,687.9889769970968,491.05208534290324
65536,517.49989194,626.3845802729744,408.6152036070256
67584,754.25434785,854.6863849721728,653.8223107278272
69632,675.9885754100001,790.1475357053608,561.8296151146393
71680,512.31203423,622.979305411575,401.64476304842503
73728,499.56968643,616.6481689235356,382.49120393646433
75776,586.81951748,710.915109626063,462.7239253339369
77824,469.74735218,582.5077130827424,356.98699127725763
79872,453.34667280999986,569.1172071700912,337.57613844990857
81920,486.94339991,598.8814590738191,375.0053407461808
83968,509.5509527,606.3336158246863,412.7682895753137
86016,484.15127157,597.5803115808267,370.7222315591734
88064,595.9985256300001,727.7414658241189,464.2555854358814
90112,599.8082375799999,733.4220586705878,466.1944164894119
92160,617.5614215999999,750.8831632081062,484.23967999189364
94208,666.8373023,792.0948173220727,541.5797872779274
96256,591.11087933,726.5024067877308,455.71935187226916
98304,522.81610295,665.3318158744003,380.30039002559965
100352,494.283667,595.804272987123,392.7630610128769
102400,514.6975730199999,618.1893516310909,411.205794408909
104448,557.18609184,675.1171590519891,439.2550246280109
106496,550.9829297,645.8536939137803,456.1121654862197
108544,390.77653935,491.70354727917675,289.84953142082327
110592,590.0126844500002,693.0472497003486,486.97811919965164
112640,550.10710236,655.8650793421613,444.34912537783873
114688,581.71021822,695.3703585227095,468.05007791729054
116736,619.3914100899999,726.2675720154434,512.5152481645564
118784,533.8663895600001,638.9106460833669,428.8221330366333
120832,536.63691875,639.4727524232723,433.8010850767276
122880,508.20977785,614.7579443936727,401.66161130632736
124928,695.7734229299999,799.2682167773406,592.2786290826592
126976,366.58948325,442.33748900233,290.84147749767
129024,502.31303147000006,597.8146633485119,406.8113995914883
131072,419.79101711,514.1117880584115,325.4702461615885
133120,353.8739467300001,430.66841924908067,277.07947421091956
135168,365.19813603,412.5528583933909,317.8434136666091
137216,427.08055274,509.4233075935451,344.73779788645487
139264,424.30300095,515.1567940185873,333.44920788141275
141312,584.43464815,682.0579625203577,486.8113337796424
143360,617.23789894,728.1118542145344,506.3639436654657
145408,505.07280986999996,609.6759923836347,400.46962735636527
147456,504.32019900000006,615.2553333662784,393.3850646337218
149504,522.53866324,633.8611905558113,411.21613592418873
151552,486.81647633999995,597.9338755568011,375.6990771231988
153600,489.13544371999996,590.7263518855401,387.5445355544598
155648,490.8069884899999,617.3826593184866,364.23131766151323
157696,583.1802867,700.0907013856811,466.26987201431893
159744,449.9837961700001,552.9084263555148,347.0591659844854
161792,383.06642330999995,470.572787941272,295.5600586787279
163840,507.37179208000003,620.3120557794716,394.43152838052845
165888,604.08366283,731.2012731457907,476.96605251420937
167936,651.20402804,770.1617212181757,532.2463348618244
169984,522.8469182900001,642.6568274303515,403.03700914964855
172032,451.47994847,537.2841032354225,365.67579370457753
174080,501.47586251,613.2910567231825,389.6606682968176
176128,464.62377490000006,571.819201840337,357.4283479596632
178176,488.8714813099999,600.3277516293088,377.41521099069115
180224,513.54176512,615.8275611835734,411.2559690564267
182272,319.53483258,366.28689665612984,272.78276850387016
184320,423.03408063,515.7225089411559,330.34565231884415
186368,521.7943437999999,628.1002243367369,415.4884632632628
188416,571.07164317,682.8863528486888,459.25693349131114
190464,556.57539301,667.344400650582,445.80638536941797
192512,549.67797076,661.6946261434177,437.66131537658225
194560,330.35189427,391.80606733566583,268.8977212043342
196608,424.84593324,499.5452668045524,350.14659967544765
198656,514.21002623,606.4419242297027,421.97812823029733
200704,583.0876195899999,681.4040804045724,484.77115877542747
202752,656.98307193,767.4696865570595,546.4964573029406
204800,457.35097931999996,551.6042006299127,363.0977580100872
206848,590.8294667600001,696.1086867544699,485.5502467655303
208896,502.70873366,592.3453524033432,413.0721149166568
210944,583.6980923799999,680.1301307394382,487.2660540205617
212992,502.97748992999993,594.4508774732295,411.5041023867704
215040,439.27912727999995,525.9594867918427,352.59876776815724
217088,349.64400494,396.4774289502286,302.8105809297714
219136,431.87122096999997,501.8819307645102,361.86051117548976
221184,515.00047692,615.8406980473266,414.1602557926734
223232,540.31592692,636.0546670135662,444.57718682643383
225280,491.72701498000004,588.9764191463969,394.4776108136032
227328,500.6260387900001,601.2563050664403,399.9957725135599
229376,491.54105717,590.4647351851218,392.6173791548782
231424,494.3372095,580.9999029918571,407.67451600814286
233472,430.58491112999997,524.1019147574175,337.06790750258244
235520,473.2312289899999,542.2375031881037,404.22495479189615
237568,450.40468076,549.4573932432746,351.3519682767254
239616,438.90730413999995,534.5621572822116,343.2524509977883
241664,415.35031404,502.273853354741,328.426774725259
243712,446.4211704000001,543.0808970838107,349.7614437161896
245760,397.79639917000003,474.696060265437,320.8967380745631
247808,363.00617146,438.8850470233594,287.12729589664065
249856,443.9366359199999,545.0261578010583,342.8471140389415
251904,424.86089737,522.7916735220864,326.93012121791355
253952,392.25501764,481.5716004183249,302.9384348616751
256000,458.60815205000006,548.9492156304618,368.2670884695383
258048,412.10751761,500.42734775094743,323.78768746905257
260096,394.92042071,485.19642714220294,304.644414277797
262144,376.08181483,459.0313809818178,293.1322486781822
264192,365.48613344999995,451.60611232488515,279.36615457511476
266240,463.64672524,550.0944681517378,377.19898232826216
268288,459.40717784000003,539.5751093454634,379.2392463345367
270336,404.8155366599999,469.010879068844,340.6201942511558
272384,387.92776407,447.7549866160972,328.10054152390285
274432,530.10252698,629.3676099020543,430.83744405794573
276480,512.5700758199999,602.8680711814527,422.27208045854724
278528,399.03120581,489.3546415766514,308.70777004334866
280576,469.11099826000014,566.7928136512751,371.42918286872526
282624,518.94287848,610.5940789996728,427.2916779603272
284672,555.18299291,642.1706265869925,468.1953592330076
286720,499.0680485000001,568.1558772602275,429.9802197397727
288768,576.70401705,663.551181124954,489.8568529750459
290816,582.6512800800001,686.4264470362448,478.87611312375543
292864,502.36731313999996,570.0630396827343,434.6715865972657
294912,367.85442586000005,424.93391729457886,310.77493442542124
296960,432.8282113900001,507.67537650725416,357.981046272746
299008,414.50637135,489.02032086377136,339.99242183622863
301056,447.25658117000006,508.7824251074225,385.7307372325776
303104,378.0934502300001,443.90900285975874,312.27789760024143
305152,364.59530428,424.15303513783317,305.0375734221668
307200,447.41523312,522.8398918941905,371.9905743458095
309248,433.26334898,498.5960847914187,367.93061316858126
311296,377.85461229,431.15025703833146,324.5589675416685
313344,403.37230537999994,476.9054942916399,329.83911646836
315392,384.33389158,446.84868160361594,321.81910155638406
317440,360.08434116000006,418.8998667618147,301.26881555818545
319488,427.24396843999995,520.1302227297731,334.3577141502268
321536,460.87903169,560.1517187819861,361.60634459801383
323584,467.59746155999994,567.1759326544027,368.0189904655972
325632,502.81490587999986,604.1568939209722,401.47291783902756
327680,469.62425199000006,592.0515668473874,347.19693713261273
329728,425.87794830999997,508.83002893600076,342.9258676839992
331776,569.02145805,661.5363415868419,476.5065745131581
333824,465.17229771000007,554.4608916607214,375.8837037592787
335872,668.6501344800001,782.6913016559503,554.60896730405
337920,645.8955264599999,762.3788939114334,529.4121590085665
339968,633.1057125100001,766.1264262618558,500.08499875814437
342016,675.57592883,812.6955742112648,538.4562834487351
344064,629.5191548099999,734.8953162932465,524.1429933267533
346112,582.0603257399999,697.3586235727355,466.7620279072644
348160,509.0469614400001,616.409748191013,401.6841746889871
350208,573.5927027099999,694.1854487426418,452.999956677358
352256,511.3402409199999,609.6127796555809,413.0677021844189
354304,615.4727943799999,721.0089828218267,509.93660593817293
356352,535.8047577499999,634.597677453566,437.0118380464338
358400,530.39401402,655.4433513146016,405.3446767253984
360448,569.87694661,673.3737176737668,466.3801755462332
362496,549.6847830400001,648.6325572753786,450.7370088046215
364544,571.37537415,681.7837583637581,460.9669899362419
366592,605.12356311,703.7394414303608,506.5076847896391
368640,553.22157466,652.1670786179329,454.27607070206705
370688,612.5205130999999,720.75992808109,504.28109811890977
372736,559.8306031999999,664.282936679004,455.37826972099583
374784,620.4831004600001,745.7065269488883,495.2596739711119
376832,678.58124122,778.6504567060254,578.5120257339747
378880,521.73181058,625.0843672913091,418.37925386869085
380928,713.67188924,820.6684324952555,606.6753459847446
382976,716.7134438300001,840.072820036359,593.3540676236412
385024,438.35300580999996,527.2579005836077,349.4481110363923
387072,646.4204893099999,782.2193238611128,510.6216547588869
389120,601.55648944,687.1677990676312,515.9451798123687
391168,570.1145781600001,645.3967765737299,494.8323797462702
393216,655.87343475,777.9800110295344,533.7668584704656
395264,609.09897119,716.215925961992,501.98201641800813
397312,627.7630720899999,732.800228969051,522.7259152109489
399360,789.3247379500001,903.5301284704826,675.1193474295176
401408,717.4305074800001,817.4070410509825,617.4539739090177
403456,649.7742382100001,752.4220101365729,547.1264662834274
405504,429.93474695,522.7875043424028,337.0819895575971
407552,609.9262898200001,726.7235522437384,493.1290273962618
409600,486.05282698,599.3153840557749,372.7902699042252
411648,704.57202814,805.5559674374135,603.5880888425866
413696,613.9572710699999,735.3468727913477,492.5676693486522
415744,628.60891178,722.843685142167,534.3741384178329
417792,544.7035454,660.2037130281557,429.20337777184443
419840,666.6353870400001,792.266432417335,541.0043416626652
421888,690.2272875,806.1790188705692,574.2755561294308
423936,749.18725481,844.8385592411651,653.535950378835
425984,550.51958891,664.4856812018635,436.5534966181366
428032,562.25687948,650.1255278376434,474.38823112235644
430080,714.1954296300001,823.3087406466882,605.0821186133121
432128,774.49849836,876.1184904919394,672.8785062280606
434176,514.44824089,600.944998473145,427.9514833068549
436224,464.6228726500001,559.8049155585758,369.4408297414244
438272,614.42687795,721.2535751200107,507.60018077998916
440320,704.54666375,814.2545316448437,594.8387958551563
442368,672.1654059599999,800.6007295743823,543.7300823456176
444416,510.20713816000006,621.2427936151108,399.1714827048893
446464,585.85177485,693.7412786930838,477.9622710069161
448512,552.9034893200001,675.2285822735706,430.5783963664295
450560,477.81646290000003,574.1666335791347,381.46629222086534
452608,661.1297640600001,783.4850802392932,538.7744478807069
454656,653.2287526900001,807.5332445728807,498.9242608071195
456704,569.5499423300001,691.2914251055922,447.80845955440805
458752,831.6641230999999,958.0557410240598,705.27250517594
460800,603.8991802699999,722.0487618615927,485.74959867840715
462848,595.9324186800001,712.6754397826924,479.1893975773078
464896,734.3831588200001,855.3620947683977,613.4042228716024
466944,595.37962038,698.345559113284,492.41368164671593
468992,522.2597561499999,628.8013500088044,415.71816229119537
471040,520.21358471,645.3544240545888,395.0727453654112
473088,541.5294929999999,646.3398381889082,436.71914781109166
475136,591.2067130199999,719.5615437513648,462.85188228863507
477184,499.42663684999985,595.70437492729,403.1488987727097
479232,636.5253160499999,745.9767409075343,527.0738911924655
481280,697.6012808500001,822.176279142255,573.0262825577452
483328,705.3254103299998,840.6245364269181,570.0262842330816
485376,603.74669662,726.7429938622118,480.7503993777881
487424,628.79297894,762.4222753094264,495.1636825705736
489472,546.7456694699999,672.0906639068629,421.4006750331369
491520,549.9812274100001,676.4158176632988,423.54663715670137
493568,546.0559629,679.4645708212604,412.64735497873966
495616,653.59134127,778.8864228230689,528.2962597169312
497664,565.9670342000001,684.1696736575805,447.76439474241965
499712,530.8391541999999,628.1996325896584,433.47867581034143
501760,537.38909502,645.4951934094231,429.282996630577
503808,583.83410585,687.7925984970235,479.87561320297647
505856,547.5885475,659.6111027505306,435.56599224946945
507904,567.5834985799999,678.8081511739398,456.3588459860599
509952,570.69824413,673.0843678180026,468.31212044199737
512000,534.4760828699999,648.7232938246751,420.2288719153247
514048,597.3380641399999,707.0282614897089,487.6478667902909
516096,571.7751591199999,685.7186625474137,457.8316556925861
518144,546.25918176,656.6740461069488,435.8443174130513
520192,595.49691135,708.661431481949,482.33239121805104
522240,601.27599534,712.7270148084964,489.8249758715037
524288,577.94148957,694.6722246324844,461.2107545075158
526336,590.2275981600001,715.1461718829643,465.3090244370359
528384,459.55970535,564.0386823707047,355.0807283292953
530432,593.37243849,712.511670375341,474.233206604659
532480,551.00017395,666.5478269330621,435.4525209669379
534528,493.7763291,621.4260103938029,366.126647806197
536576,645.27664956,792.3480064730581,498.20529264694187
538624,688.4598986300001,826.6621432760262,550.257653983974
540672,624.95821225,748.0440710353898,501.87235346461017
542720,574.28890748,686.6195187370439,461.9582962229562
544768,527.81334192,637.2546078853186,418.37207595468135
546816,580.35903485,725.6821160056967,435.0359536943032
548864,678.9525250400001,837.9441161449693,519.9609339350309
550912,654.4593145499999,779.1444510022494,529.7741780977505
552960,588.6256341399999,693.8421993959936,483.4090688840061
555008,553.2122930900001,675.9588158172902,430.46577036271003
557056,591.1612229000001,709.84863090379,472.47381489621023
559104,483.87055645,570.482692834589,397.258420065411
561152,555.64247284,655.7281010550175,455.5568446249824
563200,545.9277094900001,662.6614712890464,429.1939476909538
565248,541.2520766399999,670.6621043649773,411.84204891502264
567296,551.5287210000001,706.3401317617142,396.717310238286
569344,632.63896157,801.7980105261079,463.4799126138921
571392,554.0134600499999,676.6833403359742,431.34357976402566
573440,544.4791191500001,664.6633765689395,424.2948617310607
575488,642.0651458300001,825.4642065400938,458.6660851199065
577536,619.4525039000001,746.6385810942886,492.26642670571164
579584,524.05319102,630.6481245735749,417.458257466425
581632,617.4490197700001,741.9330952144194,492.96494432558075
583680,623.58464436,762.6963074453867,484.4729812746133
585728,668.1258219399999,802.8989978359607,533.3526460440391
587776,538.13426843,627.1475661574478,449.1209707025522
589824,570.11935682,711.560701604777,428.678012035223
591872,520.76966535,629.3185571904379,412.220773509562
593920,545.1066488299999,643.8041893263123,446.40910833368747
595968,455.82854304999995,542.2654310970704,369.3916550029295
598016,547.44154914,641.0769497688643,453.8061485111357
600064,451.69636196,521.1487495053616,382.24397441463833
602112,494.43994813999996,590.5782160716118,398.3016802083881
604160,417.32011903,490.41002040458284,344.23021765541716
606208,384.74802069,440.1262701443227,329.36977123567726
608256,371.43306793999994,443.30459303806776,299.5615428419321
610304,404.52744515000006,490.7787031113505,318.2761871886496
612352,321.62446263000004,395.3355871610909,247.91333809890915
614400,470.4181145699999,565.3064130623532,375.5298160776466
616448,426.742216,517.578985488662,335.9054465113379
618496,491.58676269000006,582.2820835047967,400.89144187520344
620544,597.3393477500001,692.4409022306924,502.23779326930793
622592,574.85210011,663.0748936744357,486.6293065455645
624640,578.54283116,668.6285673288917,488.4570949911083
626688,647.5523140299999,785.5811235507679,509.523504509232
628736,600.3234923900001,703.2619416886648,497.38504309133526
630784,627.40709022,773.8390883814552,480.9750920585447
632832,661.0791955400001,785.1679043349384,536.9904867450618
634880,667.1126254699999,783.8374010917743,550.3878498482255
636928,579.89488059,690.1454555929536,469.64430558704635
638976,594.72359019,727.3198945196452,462.12728586035473
641024,589.1499958699999,719.5024156385928,458.79757610140695
643072,578.6990579399999,693.5117721184739,463.88634376152584
645120,538.6412773600001,648.029893295469,429.2526614245312
647168,608.48985179,721.6856438842542,495.2940596957457
649216,554.8351058000001,667.0306230051776,442.6395885948225
651264,472.6408848900001,567.9783394272243,377.30343035277593
653312,529.07175669,632.7517749919874,425.3917383880126
655360,536.19272246,650.2397608292481,422.14568409075196
657408,481.23227524999993,588.5968567817091,373.86769371829075
659456,515.4264934800001,624.8334502610024,406.01953669899774
661504,569.0520944599999,680.7845649796011,457.31962394039874
663552,535.51093416,672.2076636112297,398.81420470877043
665600,527.2992799,611.0628013865977,443.5357584134023
667648,570.8969326499999,668.9099124743655,472.8839528256345
669696,579.3649158100001,674.9879433722278,483.7418882477723
671744,498.45326379000005,614.5508094488806,382.35571813111943
673792,459.69446646999995,578.8857817154139,340.50315122458596
675840,632.7957399900001,756.5368515426208,509.0546284373795
677888,579.9665613100001,688.9852318191616,470.94789080083854
679936,623.0068444699999,735.0216836069053,510.99200533309454
681984,596.37259588,703.9872610963463,488.75793066365367
684032,591.51671407,693.1339882129294,489.89943992707066
686080,569.8711923900001,673.3317578134803,466.41062696652
688128,535.99850295,654.256785708315,417.740220191685
690176,534.50819773,627.0675333515114,441.94886210848864
692224,581.2150215700001,697.0049690669949,465.42507407300525
694272,566.30120099,697.4902044894613,435.1121974905386
696320,544.31964019,651.9139728530954,436.7253075269046
698368,603.17612637,716.5662558822905,489.7859968577095
700416,591.3467805700001,710.553744176903,472.13981696309713
702464,551.1630512199999,668.8456479743978,433.480454465602
704512,599.80881961,734.079986691631,465.537652528369
706560,680.0124787999999,815.938867021236,544.0860905787639
708608,655.36934941,773.5645877654613,537.1741110545388
710656,675.88092093,803.3456067410851,548.4162351189149
712704,796.1603375,969.1287147055266,623.1919602944733
714752,691.0578993800002,821.2226250031918,560.8931737568087
716800,623.77092543,756.2230904381722,491.3187604218278
718848,680.1521101,800.2873481450977,560.0168720549023
720896,701.62427076,831.6850013608873,571.5635401591126
722944,803.9911243199999,1003.1202154322134,604.8620332077865
724992,680.5678699199999,823.9011153762457,537.2346244637541
727040,651.01439732,771.5144371451553,530.5143574948446
729088,648.88637668,771.25217295638,526.52058040362
731136,679.67161408,809.3388856090912,550.0043425509089
733184,572.8134231,692.4349612166741,453.19188498332596
735232,646.39281439,772.8133328338737,519.9722959461263
737280,678.57364837,803.0138060002299,554.1334907397701
739328,679.8193452100002,807.6817619315844,551.9569284884159
741376,667.2938056,791.8022001140059,542.7854110859942
743424,631.76319731,741.1666007034023,522.3597939165977
745472,659.9328768899999,795.0487634220444,524.8169903579553
747520,697.2869405800001,844.3959325346152,550.1779486253849
749568,718.09787236,854.3796609328665,581.8160837871335
751616,647.7469557300001,781.6089613223564,513.8849501376437
753664,674.6151440699999,794.3314061031481,554.8988820368518
755712,712.721997,842.1910535703096,583.2529404296904
757760,747.3898197600003,872.0409948281865,622.738644691814
759808,651.49817278,772.4894503209575,530.5068952390425
761856,653.72459279,777.5954813917103,529.8537041882896
763904,638.5175170699999,756.4813402082127,520.5536939317872
765952,581.51607788,730.6432500172391,432.388905742761
768000,643.4620063799999,801.3133173049176,485.61069545508224
770048,646.47297268,783.0999312843205,509.8460140756795
772096,599.6969262399999,732.3911152193185,467.00273726068133
774144,603.3773898300001,749.3366713646578,457.4181082953423
776192,576.00315196,696.3678312004192,455.63847271958076
778240,547.27651922,654.8960546531953,439.65698378680463
780288,636.7586211199999,770.7222480947266,502.7949941452733
782336,630.24172576,758.8492770918642,501.6341744281358
784384,648.1593464,778.0948021658118,518.2238906341883
786432,624.03442742,775.4699824580008,472.5988723819993
788480,694.6797332799999,835.7704788020637,553.5889877579361
790528,706.71608105,842.9701432695334,570.4620188304665
792576,577.86639946,715.5401418089681,440.19265711103196
794624,622.78551394,756.1888408291098,489.38218705089014
796672,623.127923,760.9231373817412,485.33270861825883
798720,698.8515342799999,852.8019057353699,544.9011628246299
800768,636.11250309,778.9964950517975,493.2285111282025
802816,648.29480114,779.3874614970254,517.2021407829747
804864,651.33358117,765.5056839349558,537.1614784050442
806912,683.09088789,816.0444889739604,550.1372868060396
808960,678.54220246,818.3934635999594,538.6909413200406
811008,829.7857968400001,1042.8898163595616,616.6817773204388
813056,681.61080961,817.9626745968013,545.2589446231988
815104,773.89116981,934.6849762484625,613.0973633715374
817152,754.08899694,907.4522789334408,600.7257149465593
819200,811.2003374199999,989.1338772295153,633.2667976104844
821248,764.9454946,932.9423359262152,596.9486532737848
823296,748.8954047600001,896.9003000150357,600.8905095049646
825344,820.1217058399999,994.7967291262493,645.4466825537505
827392,743.7132421700001,916.3609679908247,571.0655163491754
829440,932.5363552999999,1121.5331881121265,743.5395224878732
831488,792.2671742800001,950.0638698896113,634.4704786703888
833536,1137.20713673,1358.376771185063,916.037502274937
835584,665.5835163400001,790.3756994754184,540.7913332045817
837632,698.5731015800001,847.9765981146693,549.1696050453309
839680,715.18430508,848.7983550408248,581.570255119175
841728,986.4328809299998,1143.7219924221552,829.1437694378443
843776,736.6343673800001,857.2458412952806,616.0228934647196
845824,756.5214216600001,933.7739265910955,579.2689167289047
847872,715.3515040499999,809.7737102604642,620.9292978395356
849920,611.51631658,729.0672036474558,493.9654295125441
851968,701.5164829299999,824.8647575642648,578.1682082957351
854016,735.8615840499999,870.0795301075832,601.6436379924166
856064,687.98857208,794.4595206337598,581.5176235262403
858112,615.8829868300002,723.2549707753438,508.5110028846564
860160,732.7578441099998,861.5032532801994,604.0124349398003
862208,656.5788939900001,775.3523310322853,537.8054569477149
864256,775.7049491300002,892.7575338160162,658.6523644439841
866304,832.4992099699999,964.5696016477697,700.4288182922302
868352,854.4675145099999,985.3868570915422,723.5481719284576
870400,781.2808796599999,918.0035906330876,644.5581686869122
872448,852.0596377200002,1007.6280536270069,696.4912218129934
874496,736.13904926,895.6292957617386,576.6488027582614
876544,763.73838984,923.9110224523716,603.5657572276283
878592,760.0125549200001,910.9706381211515,609.0544717188486
880640,591.1973103200002,719.7874672723408,462.6071533676596
882688,593.99621404,721.152800696972,466.8396273830281
884736,627.2167945799999,736.7283539904521,517.7052351695478
886784,613.05456019,729.4250838197731,496.6840365602268
888832,468.2175616499998,573.936462482216,362.49866081778356
890880,523.22499476,628.6142594810868,417.8357300389131
892928,518.22333904,615.3777538234331,421.06892425656696
894976,552.94368211,670.4378635945968,435.4495006254033
897024,576.2836394799999,685.2385847055538,467.328694254446
899072,572.90788105,694.0742268943164,451.7415352056836
901120,598.69830815,730.1334534419077,467.26316285809224
903168,592.43687861,710.5633370274078,474.31042019259223
905216,594.16384926,697.2185501550373,491.1091483649628
907264,620.98057375,738.3306962603658,503.63045123963417
909312,637.53388559,758.1087059130837,516.9590652669162
911360,677.3892073900001,810.6922169069915,544.0861978730088
913408,704.3970339599999,853.0124239427083,555.7816439772915
915456,719.24543504,891.5225282202947,546.9683418597052
917504,756.88426198,912.8056596589311,600.962864301069
919552,723.88575719,834.5368611706594,613.2346532093406
921600,719.22577262,850.780642577783,587.670902662217
923648,641.9201332499999,751.6515514630803,532.1887150369196
925696,696.07383128,797.5750094485168,594.5726531114833
927744,739.96453815,840.865860595007,639.0632157049929
929792,709.46085391,792.0945180453205,626.8271897746795
931840,743.4881719500002,847.5646310571757,639.4117128428246
933888,750.58402102,835.052408313693,666.115633726307
935936,680.8058471500001,798.9421419784322,562.669552321568
937984,744.51518778,867.9923654251917,621.0380101348084
940032,746.40411003,866.453936735991,626.354283324009
942080,813.51753274,948.9533832485637,678.0816822314363
944128,738.6904867600001,866.8489526874422,610.532020832558
946176,784.3164812,946.0967344844274,622.5362279155726
948224,729.68853306,860.5781039609378,598.7989621590623
950272,746.2798449000001,868.8639122348119,623.6957775651882
952320,590.9755519099999,723.5129013111352,458.4382025088646
954368,707.1418778899999,843.6108566021419,570.672899177858
956416,744.16071768,875.691221621954,612.6302137380459
958464,597.6570947300002,725.0412523239739,470.27293713602637
960512,622.74034444,774.8514851308643,470.6292037491356
962560,692.8998370300001,834.0956486412526,551.7040254187475
964608,632.35972924,762.9058931933864,501.8135652866135
966656,753.22102417,918.174561901093,588.2674864389069
968704,652.1434817600001,800.280375767882,504.0065877521182
970752,734.43221532,913.7766313029429,555.087799337057
972800,601.7849941000001,744.2939434725022,459.276044727498
974848,644.29929635,808.6782875612139,479.9203051387861
976896,597.4348920399999,728.1664545065385,466.7033295734614
978944,614.5668613500001,787.2420209900131,441.89170170998705
980992,615.71725463,758.4781132257233,472.9563960342766
983040,632.52555169,759.8388072833616,505.2122960966385
985088,604.8104875700001,734.0463074520677,475.57466768793245
987136,636.4611469499999,759.0067038084867,513.9155900915132
989184,602.43061898,717.4289412011367,487.4322967588632
991232,536.1205157,640.8548769087199,431.38615449128014
993280,520.2411304799999,624.6298106635104,415.85245029648945
995328,564.19819376,668.879915700314,459.516471819686
997376,583.7752031800001,681.5326299015271,486.01777645847307
999424,544.5191462600001,634.502090647477,454.53620187252324


==> figures/Hopper/BGPG.csv <==
episodes,mean,std_pos,std_neg
1,0,0,0
2048,15.787982965999998,16.235510446715903,15.340455485284092
4096,16.705469135,17.332314349114522,16.07862392088548
6144,23.821997765,25.68459588420743,21.95939964579257
8192,33.993836287,36.174053197874855,31.813619376125143
10240,44.41334447799999,47.92156615849066,40.90512279750932
12288,53.872736501999995,58.71328427106802,49.03218873293197
14336,66.49353840500001,73.26720519408708,59.719871615912936
16384,81.43286454300001,94.85634322417555,68.00938586182447
18432,100.265187744,119.9474565047671,80.5829189832329
20480,124.57092334499998,148.17569301934822,100.96615367065174
22528,151.300244669,175.75681847212263,126.84367086587736
24576,177.134278685,201.7122076169874,152.5563497530126
26624,201.815818437,225.42438899785776,178.20724787614222
28672,225.04224472100003,250.94906227306836,199.1354271689317
30720,245.042239204,275.3019134638681,214.78256494413185
32768,265.263849409,302.95537101391074,227.57232780408924
34816,284.328365919,328.6181327432209,240.03859909477916
36864,309.843254962,360.8756853109653,258.8108246130347
38912,334.646538647,394.5758890047958,274.7171882892042
40960,361.518298706,428.10861953623987,294.9279778757601
43008,389.711150311,462.8158651959294,316.60643542607056
45056,415.5404984180001,492.52300698435823,338.55798985164193
47104,442.4275574099999,526.5693149216161,358.2857998983837
49152,467.7408310469999,557.3741258016337,378.1075362923662
51200,492.462771343,587.4677475751391,397.45779511086084
53248,516.761808129,617.2935255828922,416.2300906751077
55296,540.8403783159999,646.2900127217981,435.3907439102018
57344,562.2356217210001,669.4432670291542,455.02797641284604
59392,583.8623816219999,689.4285616686916,478.29620157530826
61440,598.5661709449998,698.907547251865,498.2247946381347
63488,618.847922657,716.8289167174881,520.8669285965119
65536,634.746347287,727.4396192042342,542.0530753697659
67584,651.2110056919998,736.5882494389932,565.8337619450065
69632,663.6461141259999,740.5916376231356,586.7005906288642
71680,678.996676215,748.4737618143889,609.519590615611
73728,692.043302324,754.4981684033291,629.5884362446709
75776,700.6232703810001,758.148202341803,643.0983384201973
77824,709.354844859,758.1522541592348,660.5574355587652
79872,720.670247278,765.8118752724157,675.5286192835844
81920,731.332955197,774.654197281746,688.0117131122541
83968,744.955363623,784.0891761142911,705.8215511317089
86016,758.898232117,796.6823856370229,721.1140785969772
88064,767.290775545,808.7592660301959,725.822285059804
90112,777.272715631,823.0586710836385,731.4867601783615
92160,787.739621681,835.9660567433407,739.5131866186593
94208,799.1647895860001,850.5613702568571,747.7682089151431
96256,808.9406881520001,867.6302386938322,750.251137610168
98304,821.865301814,883.6435035328044,760.0871000951955
100352,831.299400855,895.6944968912047,766.9043048187954
102400,842.763865631,910.5993139505758,774.9284173114243
104448,851.718466187,925.650624429708,777.7863079442919
106496,862.0007899489999,941.8808751772419,782.1207047207579
108544,873.7020439739999,958.5616674327564,788.8424205152435
110592,880.5438691789999,969.4815295657008,791.606208792299
112640,887.2400292680001,976.8116284282831,797.668430107717
114688,896.6716876140001,989.5629288514162,803.780446376584
116736,899.1538821130001,991.241708429765,807.0660557962352
118784,904.2268216940001,998.1944697231633,810.259173664837
120832,908.987396343,1006.6729087055907,811.3018839804093
122880,913.5551016500001,1009.2868848425276,817.8233184574726
124928,921.154036968,1021.216531071764,821.091542864236
126976,927.8059170089998,1032.2611715485664,823.3506624694332
129024,935.2348365639998,1041.7578263066678,828.7118468213318
131072,938.9834186840002,1045.1342524905715,832.832584877429
133120,946.9173899489999,1054.3861925583171,839.4485873396826
135168,957.0049789850002,1067.6478236160767,846.3621343539237
137216,962.4154948949999,1077.3814205690196,847.4495692209803
139264,969.3286006429998,1086.313646736352,852.3435545496478
141312,974.7786936959999,1088.9391737211827,860.6182136708172
143360,980.214444285,1092.2172028858465,868.2116856841534
145408,987.202030827,1100.8137839899355,873.5902776640645
147456,995.797527065,1113.045736157751,878.549317972249
149504,1006.4097737870001,1128.429189198894,884.3903583751063
151552,1019.959537155,1142.6837145088605,897.2353598011397
153600,1028.909885289,1152.5426059928075,905.2771645851925
155648,1035.048434416,1164.5320331837358,905.5648356482641
157696,1043.766975434,1173.5786972234614,913.9552536445384
159744,1049.591006109,1179.0622201565695,920.1197920614306
161792,1054.607692987,1188.3601241353683,920.8552618386319
163840,1059.9292495149998,1200.1141874614225,919.7443115685771
165888,1066.848905588,1213.7935920571715,919.9042191188285
167936,1066.5274557989999,1212.4585768886966,920.5963347093032
169984,1075.348909035,1232.873669870949,917.8241481990508
172032,1088.373828848,1251.6318112485262,925.1158464474736
174080,1098.433642347,1262.7728038885966,934.0944808054034
176128,1105.793713836,1274.7023341260654,936.8850935459348
178176,1110.1426422979998,1283.191941184594,937.0933434114057
180224,1113.464905179,1288.1882520206966,938.7415583373033
182272,1121.582861852,1296.1956078031424,946.9701159008575
184320,1124.1931176929997,1301.8548682218986,946.5313671641009
186368,1128.78873525,1307.8717326847443,949.7057378152555
188416,1124.453981242,1303.424165727157,945.483796756843
190464,1121.6622967790001,1299.3029682920635,944.0216252659367
192512,1119.3270546600002,1293.908379264414,944.7457300555865
194560,1120.6079413900002,1293.787521978213,947.4283608017874
196608,1126.710656395,1301.0479675850231,952.3733452049767
198656,1134.242003476,1308.5409086202376,959.9430983317625
200704,1139.231304461,1312.646169163137,965.8164397588631
202752,1140.346156613,1311.475091524651,969.217221701349
204800,1146.1269901560001,1310.5442759049788,981.7097044070215
206848,1145.0818340499998,1304.6632001589446,985.5004679410549
208896,1140.5544891680001,1291.9020197075056,989.2069586284947
210944,1140.488869157,1285.5661217429915,995.4116165710084
212992,1139.1811895980002,1281.822111349962,996.5402678460384
215040,1135.3603134870002,1274.7603554825732,995.9602714914272
217088,1131.090941297,1263.04128988143,999.1405927125701
219136,1124.788825643,1250.535212693992,999.0424385920081
221184,1127.10653422,1254.2574378269092,999.9556306130906
223232,1127.2051566300001,1256.5636559632972,997.8466572967031
225280,1136.679578057,1269.3882758772822,1003.9708802367179
227328,1139.670082801,1280.2463214309223,999.0938441710778
229376,1148.089161422,1293.885027100055,1002.2932957439451
231424,1152.322824816,1302.4097572467897,1002.2358923852105
233472,1158.661437321,1314.9044573855851,1002.4184172564148
235520,1160.2851806049998,1326.4482512734335,994.1221099365662
237568,1164.5311688680001,1335.0532553791143,994.009082356886
239616,1162.6124850519998,1330.3907745149004,994.8341955890992
241664,1162.3925421260003,1334.499075133729,990.2860091182715
243712,1162.925809719,1332.4311972891137,993.4204221488864
245760,1165.7155150929998,1326.4552823443892,1004.9757478416105
247808,1171.278688402,1332.399896554846,1010.1574802491539
249856,1181.620927889,1343.838258705585,1019.4035970724151
251904,1190.2794690590001,1353.231592700059,1027.3273454179412
253952,1199.90976018,1362.4023749076944,1037.4171454523055
256000,1202.005173757,1355.295320194972,1048.715027319028
258048,1204.208592045,1351.2886769365089,1057.128507153491
260096,1206.6862319770003,1355.3934369906901,1057.9790269633104
262144,1209.1817835369998,1362.1860887392859,1056.1774783347137
264192,1214.31011833,1369.0990881543246,1059.5211485056755
266240,1221.7141630519995,1374.385019649722,1069.0433064542772
268288,1231.3973920820001,1384.3136163161598,1078.4811678478404
270336,1244.456373487,1400.62387565007,1088.2888713239302
272384,1249.436101665,1403.9699384890469,1094.9022648409532
274432,1250.7346195589998,1405.6912343866709,1095.7780047313288
276480,1260.4752639410003,1415.1599608282222,1105.7905670537784
278528,1270.1162325950002,1424.3338542970823,1115.898610892918
280576,1276.138656085,1432.416979035615,1119.8603331343852
282624,1282.4333646520001,1437.0051033222576,1127.8616259817427
284672,1285.722488406,1440.1015939288022,1131.3433828831976
286720,1283.342372093,1441.1008543540615,1125.5838898319384
288768,1279.0225701260001,1440.6691895328265,1117.3759507191737
290816,1273.3636823079999,1435.53234729765,1111.1950173183498
292864,1272.852792792,1446.1800277920424,1099.5255577919575
294912,1277.178835356,1452.842052613375,1101.515618098625
296960,1273.068618519,1453.4249549611495,1092.7122820768504
299008,1275.883850062,1452.22721344151,1099.54048668249
301056,1272.243784834,1452.7795688989977,1091.7080007690024
303104,1264.5026933089998,1457.6872371759641,1071.3181494420355
305152,1267.110281258,1464.1293083320409,1070.091254183959
307200,1271.610243448,1474.9506285113696,1068.2698583846302
309248,1268.161157396,1473.9544716532355,1062.3678431387643
311296,1276.931010461,1487.524131538216,1066.337889383784
313344,1269.0735689150001,1482.7240740289697,1055.4230638010306
315392,1264.2206021709999,1480.0228991046085,1048.4183052373912
317440,1253.028518922,1466.929288665243,1039.1277491787573
319488,1250.8057703939999,1460.4076222615938,1041.203918526406
321536,1248.352970111,1460.2283068943927,1036.4776333276075
323584,1241.811204221,1444.8942193151909,1038.7281891268092
325632,1247.179967087,1449.6632806269013,1044.6966535470988
327680,1242.559451263,1436.5260921337347,1048.5928103922654
329728,1244.675373165,1428.47963900952,1060.8711073204802
331776,1250.118000333,1434.2760855914773,1065.9599150745228
333824,1254.612930646,1440.5765142366276,1068.6493470553723
335872,1254.7460863439999,1439.175080337303,1070.3170923506968
337920,1252.6441701899998,1427.578408554621,1077.7099318253786
339968,1245.2801669260002,1409.4373472180328,1081.1229866339677
342016,1242.970074208,1407.6700416096317,1078.2701068063682
344064,1244.778059205,1406.8518561258247,1082.7042622841755
346112,1241.007765254,1392.2073031110208,1089.8082273969794
348160,1241.5070180139999,1385.4576358639672,1097.5564001640325
350208,1244.2213777260001,1381.701414119473,1106.7413413325273
352256,1251.6993539910004,1379.5836337915855,1123.8150741904153
354304,1262.002283572,1389.689643056648,1134.3149240873518
356352,1274.0032552710002,1399.0579968976435,1148.9485136443568
358400,1277.802584697,1406.3831792094245,1149.2219901845754
360448,1283.58419144,1417.061558562044,1150.1068243179561
362496,1281.0455065410001,1422.7455729792869,1139.3454401027134
364544,1279.3314890130002,1424.932223184383,1133.7307548416175
366592,1278.1546122260002,1431.131335120922,1125.1778893310784
368640,1277.153080645,1421.1784422855615,1133.1277190044386
370688,1274.4690807780003,1422.1409544551786,1126.7972071008219
372736,1275.8164166779998,1420.2801489784488,1131.3526843775508
374784,1289.207440932,1427.480462179119,1150.934419684881
376832,1293.8269469749998,1420.1126179037942,1167.5412760462054
378880,1299.449591378,1421.4697455155372,1177.4294372404627
380928,1307.17464349,1428.2809798765877,1186.0683071034125
382976,1305.0807856220003,1417.9670885036228,1192.194482740378
385024,1312.563072001,1425.4457837061927,1199.680360295807
387072,1307.6339657349997,1413.183977987168,1202.0839534828315
389120,1310.0441276090003,1414.704596964057,1205.3836582539436
391168,1302.995234884,1416.395062814003,1189.5954069539969
393216,1288.7221128269998,1404.996252911385,1172.4479727426146
395264,1288.8724329750003,1405.1346370052975,1172.610228944703
397312,1293.7710120410002,1413.6073654746433,1173.934658607357
399360,1301.7180893210002,1419.2478695430993,1184.188309098901
401408,1311.3635261769998,1422.2036512219945,1200.5234011320051
403456,1323.36069448,1426.1820252135783,1220.5393637464215
405504,1332.909619542,1437.1652813957824,1228.6539576882176
407552,1333.432459507,1439.1296463456295,1227.7352726683705
409600,1326.759524422,1438.888960248213,1214.630088595787
411648,1327.29179842,1448.9693198001714,1205.6142770398287
413696,1330.91539038,1477.282835625636,1184.547945134364
415744,1341.2409964550002,1499.0812940477808,1183.4006988622195
417792,1340.671471496,1495.6580323026524,1185.6849106893478
419840,1344.899924338,1502.8696860148893,1186.9301626611104
421888,1352.451362456,1509.6349420753968,1195.2677828366031
423936,1344.045216245,1510.5681111276763,1177.5223213623235
425984,1346.9814195129998,1512.1047860659726,1181.858052960027
428032,1348.5998751949999,1521.8317212933741,1175.3680290966256
430080,1359.006159145,1526.5874726573477,1191.4248456326525
432128,1365.6584257700001,1531.2326368295949,1200.0842147104054
434176,1369.5302841530004,1533.7989169738253,1205.2616513321755
436224,1374.688122832,1531.6798876922771,1217.696357971723
438272,1382.4152934229999,1532.7545712654235,1232.0760155805763
440320,1391.8621790420002,1539.7503976055077,1243.9739604784927
442368,1391.2099002410002,1533.0854431915232,1249.3343572904773
444416,1389.965196118,1530.8212768802855,1249.1091153557145
446464,1387.446339599,1526.7739906029408,1248.1186885950594
448512,1378.3687950829997,1516.0219213936773,1240.715668772322
450560,1378.7176225939997,1517.2618226146346,1240.1734225733649
452608,1369.6783777879998,1520.558651164095,1218.7981044119047
454656,1365.142733227,1516.274482553459,1214.010983900541
456704,1365.649145637,1525.4785537721546,1205.8197375018453
458752,1364.3982197229998,1522.7697539377887,1206.026685508211
460800,1366.5111267460002,1528.955962225926,1204.0662912660744
462848,1380.81439336,1554.365647727897,1207.2631389921028
464896,1389.059180831,1568.4518037051052,1209.6665579568948
466944,1388.256096696,1577.0641859292589,1199.448007462741
468992,1393.9179985380001,1577.6197635735102,1210.21623350249
471040,1409.6805173779999,1596.0247077844394,1223.3363269715603
473088,1413.9405720310003,1605.9447852884957,1221.936358773505
475136,1423.446741258,1625.8000884735848,1221.0933940424152
477184,1432.633278774,1637.6885456629684,1227.5780118850316
479232,1435.995392107,1639.6174863820738,1232.3732978319263
481280,1431.911222252,1641.322890648054,1222.499553855946
483328,1434.1964259519998,1648.2672385642095,1220.12561333979
485376,1425.979805847,1647.1234088583105,1204.8362028356896
487424,1417.247144212,1650.7145077235352,1183.7797807004647
489472,1423.1126118879997,1661.997954738003,1184.2272690379964
491520,1420.918109565,1657.6620646567385,1184.1741544732613
493568,1427.446424511,1667.4584632866438,1187.4343857353563
495616,1431.587345125,1675.4208996019888,1187.753790648011
497664,1435.5050342259997,1678.9959974167,1192.0140710352994
499712,1437.0928382849997,1677.215834078052,1196.9698424919475
501760,1432.484155949,1666.2550679107403,1198.7132439872598
503808,1437.657238388,1669.298092868112,1206.016383907888
505856,1430.9518195320002,1669.1581127596617,1192.7455263043387
507904,1435.589539651,1677.1455725173687,1194.0335067846313
509952,1437.52611278,1681.5816645942853,1193.4705609657146
512000,1436.2726128089998,1688.8560453142513,1183.6891803037483
514048,1442.6036020400002,1695.7620351178284,1189.445168962172
516096,1436.631911725,1684.861330412764,1188.4024930372361
518144,1444.640185661,1697.5628329661122,1191.7175383558879
520192,1439.755956043,1690.878683380786,1188.633228705214
522240,1450.716388669,1707.4247536639914,1194.0080236740087
524288,1470.2124832509999,1731.5708567119777,1208.854109790022
526336,1474.397228431,1730.6730942917425,1218.1213625702576
528384,1470.3400975749996,1722.9781089540998,1217.7020861958995
530432,1479.2406820390001,1734.8341479602364,1223.647216117764
532480,1490.3887724869996,1739.922376356012,1240.8551686179874
534528,1498.5628652889998,1749.0486697470415,1248.077060830958
536576,1508.8332132280004,1755.9873895251944,1261.6790369308064
538624,1510.707130695,1751.2734820896267,1270.1407793003732
540672,1520.4566049270002,1761.8336994733313,1279.079510380669
542720,1523.670198214,1764.9562365981208,1282.3841598298793
544768,1534.4924303279997,1769.2198417211982,1299.7650189348012
546816,1531.9258278739999,1748.8336347072363,1315.0180210407634
548864,1538.105690224,1738.3357565045567,1337.8756239434433
550912,1546.8643169660002,1739.4983065432803,1354.23032738872
552960,1552.8002715720002,1745.0248761688601,1360.5756669751402
555008,1558.065849009,1755.6387806170583,1360.4929174009417
557056,1549.436869362,1747.891122146501,1350.982616577499
559104,1553.690947064,1746.4835539924368,1360.8983401355633
561152,1561.4069711539998,1760.9882895145615,1361.8256527934382
563200,1559.1342585099999,1761.9078222980945,1356.3606947219052
565248,1567.826919175,1771.4207874777342,1364.233050872266
567296,1585.6227693079998,1785.3810774382869,1385.8644611777127
569344,1608.443929858,1815.7095388588946,1401.1783208571055
571392,1607.4430863029997,1806.599186408848,1408.2869861971515
573440,1615.194573565,1817.3656085518564,1413.0235385781434
575488,1625.5161732980002,1837.1113748314394,1413.920971764561
577536,1634.268834513,1849.0108726294397,1419.5267963965603
579584,1627.8932745149998,1830.3015969501853,1425.4849520798143
581632,1623.365505912,1818.8889923546972,1427.8420194693026
583680,1619.298439408,1819.277278167708,1419.319600648292
585728,1626.338061853,1833.4524928757494,1419.2236308302506
587776,1619.3785858080003,1834.6900982845232,1404.0670733314773
589824,1607.584731362,1824.9039042521772,1390.2655584718227
591872,1601.75850655,1822.7343280084772,1380.7826850915228
593920,1596.9643853909997,1821.6811488775716,1372.247621904428
595968,1601.596567937,1826.8117102869282,1376.3814255870716
598016,1587.7694557540003,1824.1919599637163,1351.3469515442844
600064,1583.3866553470002,1831.9615251888797,1334.8117855051207
602112,1585.4700392150003,1849.740833012283,1321.1992454177175
604160,1578.3586647240002,1854.3633911505417,1302.3539382974586
606208,1566.5276888909998,1845.1661189631873,1287.8892588188123
608256,1563.476581999,1855.9557878397272,1270.9973761582728
610304,1560.500984109,1864.5343923994146,1256.4675758185854
612352,1562.936255315,1861.8095887585469,1264.062921871453
614400,1562.6893160299999,1853.5825981538876,1271.7960339061121
616448,1564.2947371370003,1851.6280057825911,1276.9614684914095
618496,1567.3392310890001,1851.0789893183905,1283.5994728596097
620544,1563.191816771,1829.7535370805258,1296.6300964614743
622592,1559.1494916409997,1809.422168501442,1308.8768147805574
624640,1556.4809859690001,1804.3129219590062,1308.649049978994
626688,1549.214789605,1796.8760540310723,1301.5535251789279
628736,1547.963085947,1786.2323728284373,1309.6937990655629
630784,1547.816253964,1793.0057087838832,1302.6267991441168
632832,1547.4809213849999,1804.2993786527752,1290.6624641172245
634880,1552.114265282,1811.4668798669793,1292.7616506970205
636928,1556.7467739580002,1827.4785809110144,1286.014967004986
638976,1570.3790133790003,1844.4294739147124,1296.3285528432882
641024,1570.54265478,1855.0521369719963,1286.0331725880037
643072,1574.5182319520004,1863.8929477254521,1285.1435161785487
645120,1584.2706085700001,1876.1069902216036,1292.4342269183967
647168,1603.6937432889997,1888.9132946668776,1318.4741919111218
649216,1597.9152474520001,1881.6450081818618,1314.1854867221384
651264,1609.592360111,1899.8442797262417,1319.3404404957585
653312,1619.257137903,1911.5280287613245,1326.9862470446756
655360,1639.294592009,1937.3776693631708,1341.2115146548294
657408,1639.6695837209998,1936.4250451970227,1342.9141222449769
659456,1652.3796072950001,1955.4634070489324,1349.295807541068
661504,1659.8975409329996,1962.7084137473448,1357.0866681186544
663552,1664.5551916079999,1963.7020980301097,1365.40828518589
665600,1677.117447433,1984.1762875700824,1370.0586072959177
667648,1684.6927988529999,1994.8868481906854,1374.4987495153143
669696,1684.350476331,1979.9848227458788,1388.7161299161212
671744,1687.5538218959998,1985.137118830865,1389.9705249611347
673792,1704.592490986,2003.6784018054723,1405.5065801665278
675840,1708.5478805609996,2011.4569545363852,1405.638806585614
677888,1714.7326090310003,2017.5914568406815,1411.873761221319
679936,1720.7575929890002,2036.2937306109654,1405.2214553670349
681984,1721.9466407840002,2031.009869886783,1412.8834116812175
684032,1709.9443661589999,2009.7180189864105,1410.1707133315892
686080,1694.047151652,1999.5317643623332,1388.5625389416666
688128,1685.7255127590001,2001.734337233907,1369.7166882840934
690176,1665.1716597440002,2000.9325616099377,1329.4107578780627
692224,1654.450102344,1999.9407278324534,1308.9594768555467
694272,1647.279449272,1999.6288843284822,1294.9300142155178
696320,1636.029392514,1970.541890718573,1301.5168943094268
698368,1625.385642215,1949.6077489462868,1301.163535483713
700416,1615.05989859,1939.6793140634718,1290.4404831165284
702464,1599.668451302,1911.8598605417415,1287.4770420622585
704512,1598.8430082979996,1907.9057952517865,1289.7802213442128
706560,1598.858305729,1907.8291511193454,1289.8874603386546
708608,1594.16296465,1890.0838615799055,1298.2420677200946
710656,1588.0079773969999,1867.9645430434327,1308.051411750567
712704,1583.727328453,1860.199225138558,1307.255431767442
714752,1583.934964598,1849.9240861613196,1317.9458430346806
716800,1587.0201975710002,1854.8423364777857,1319.1980586642146
718848,1574.820461203,1842.0039728468805,1307.6369495591193
720896,1575.125630489,1830.2688443444292,1319.982416633571
722944,1573.9548582999996,1822.0241626633494,1325.8855539366498
724992,1580.9000172639999,1826.9720693220288,1334.827965205971
727040,1578.6698058019997,1820.4631933651842,1336.8764182388152
729088,1578.9473987229999,1816.6238924946629,1341.270904951337
731136,1589.3657057750002,1823.0640610092253,1355.667350540775
733184,1604.302513,1835.0277129450803,1373.5773130549198
735232,1617.6462154290002,1852.349309262985,1382.9431215950156
737280,1624.940671422,1857.5435002553336,1392.3378425886663
739328,1618.74898691,1854.4187004082808,1383.0792734117192
741376,1628.377278015,1871.5090076468327,1385.2455483831673
743424,1625.907834747,1872.004392499472,1379.8112769945278
745472,1628.185205346,1877.7925018780072,1378.5779088139927
747520,1644.7130718579997,1906.2159251640594,1383.21021855194
749568,1659.946601521,1930.4788519536455,1389.4143510883546
751616,1660.9834835590002,1938.90575624162,1383.0612108763803
753664,1678.4412507370002,1959.857367343917,1397.0251341300834
755712,1684.459663846,1971.0619387522856,1397.8573889397144
757760,1692.829720455,1977.800188884231,1407.859252025769
759808,1691.1315804189999,1986.594531308858,1395.6686295291418
761856,1694.8273636219997,1988.3290759141084,1401.325651329891
763904,1702.0764850589999,1989.3154658482213,1414.8375042697785
765952,1705.651526145,1994.547888953245,1416.7551633367548
768000,1690.725381696,1978.2803974393878,1403.1703659526124
770048,1688.6440036200001,1975.419333365298,1401.8686738747024
772096,1664.92614895,1954.5797353404853,1375.2725625595147
774144,1642.351798352,1937.7542512841273,1346.9493454198728
776192,1642.425749891,1944.1738861128026,1340.6776136691972
778240,1634.77243933,1945.6292498092878,1323.9156288507122
780288,1642.3387921139997,1952.4524165994835,1332.225167628516
782336,1637.245508865,1948.3547148529153,1326.1363028770845
784384,1642.9450723180003,1953.5869149624823,1332.3032296735182
786432,1650.472967821,1964.860506603507,1336.0854290384932
788480,1641.8277677680003,1967.6112428341632,1316.0442927018373
790528,1637.709646893,1967.1277931886316,1308.2915005973682
792576,1630.9552428460001,1966.515409820189,1295.3950758718113
794624,1629.059617404,1955.783818661544,1302.3354161464558
796672,1620.619170026,1930.4469209490908,1310.791419102909
798720,1616.2014088869998,1928.4313164604187,1303.971501313581
800768,1611.7185305990001,1916.627094693271,1306.8099665047293
802816,1614.1529082660002,1909.4734197169228,1318.8323968150776
804864,1605.1407638189999,1887.6993675154163,1322.5821601225834
806912,1592.8805425879998,1869.592249083919,1316.1688360920807
808960,1596.083676524,1856.5464997529866,1335.6208532950136
811008,1589.604695258,1841.4080224689292,1337.8013680470708
813056,1582.394974452,1835.547911534587,1329.242037369413
815104,1576.319374907,1819.9929660099901,1332.64578380401
817152,1574.6786101249998,1821.9529499101184,1327.4042703398811
819200,1581.6036955270004,1829.185159781403,1334.0222312725978
821248,1592.512598883,1847.543293243816,1337.481904522184
823296,1597.2087441590002,1855.3777142231747,1339.0397740948256
825344,1606.1340309339998,1863.5632631931205,1348.7047986748792
827392,1609.818809326,1870.6457787360341,1348.991839915966
829440,1619.046648744,1888.5534972953633,1349.539800192637
831488,1627.7347046480002,1899.8216203415834,1355.647788954417
833536,1626.61352826,1903.5219745157697,1349.7050820042305
835584,1630.278473055,1907.4515979363314,1353.1053481736685
837632,1636.0350355670003,1918.711581116226,1353.3584900177746
839680,1625.162644952,1915.3083501876904,1335.0169397163095
841728,1630.3308854969996,1921.4385276246098,1339.2232433693894
843776,1631.5577198679998,1926.0400483479366,1337.075391388063
845824,1633.180325392,1940.3795120196824,1325.9811387643176
847872,1627.4726500559998,1941.5388330840228,1313.4064670279768
849920,1625.891743678,1934.4570809853299,1317.3264063706702
851968,1621.210697555,1929.7766662441652,1312.6447288658348
854016,1619.188478357,1933.7317630978964,1304.6451936161034
856064,1617.1566785540003,1917.3859095974412,1316.9274475105594
858112,1613.4715044710001,1908.0857606681564,1318.8572482738439
860160,1609.1375751959997,1904.919299700553,1313.3558506914464
862208,1615.1891781119998,1909.2193570732006,1321.158999150799
864256,1624.224160158,1918.4242244312254,1330.0240958847744
866304,1612.4982952639998,1901.9225955769493,1323.0739949510503
868352,1598.729271204,1894.7830198136076,1302.6755225943925
870400,1580.478204674,1872.2628268546246,1288.6935824933753
872448,1571.379748408,1863.8060022286354,1278.9534945873647
874496,1565.3950495619997,1854.0788842619395,1276.71121486206
876544,1572.076257365,1861.8540525628846,1282.2984621671153
878592,1583.6255054629996,1871.6816376151635,1295.5693733108358
880640,1585.0057265660002,1884.7500802891045,1285.261372842896
882688,1586.448788439,1883.1538336149943,1289.7437432630059
884736,1591.130674516,1892.1005465368607,1290.1608024951393
886784,1591.141561174,1887.7161205265597,1294.56700182144
888832,1603.6431182169997,1900.194147940111,1307.0920884938885
890880,1603.124713656,1891.557620590587,1314.691806721413
892928,1604.313772434,1889.746153876104,1318.8813909918958
894976,1603.6475355499997,1884.2412629430262,1323.0538081569732
897024,1605.640253258,1874.425809307319,1336.854697208681
899072,1605.2694600930001,1865.4100546136979,1345.1288655723024
901120,1595.153786404,1844.3409405418627,1345.9666322661371
903168,1597.7216094200003,1844.5635771864283,1350.8796416535722
905216,1606.2042204559998,1852.9979749327754,1359.4104659792242
907264,1608.5763280569997,1851.0896863099729,1366.0629698040266
909312,1605.216068216,1859.1218009047261,1351.3103355272738
911360,1616.769389238,1868.9274867816493,1364.6112916943507
913408,1627.209445382,1878.705607138471,1375.7132836255291
915456,1642.729135105,1898.4163950316627,1387.0418751783375
917504,1658.836583898,1916.9389570612057,1400.7342107347945
919552,1675.635158228,1937.583535544497,1413.6867809115029
921600,1683.4922370470001,1941.2021227665568,1425.7823513274434
923648,1695.5054824560004,1954.1978300087046,1436.8131349032963
925696,1709.9117708360002,1973.5934670735946,1446.2300745984057
927744,1712.643819638,1986.3782740088072,1438.9093652671927
929792,1714.2820149269999,1998.2776888473766,1430.2863410066232
931840,1709.2138002839997,1991.7913099407276,1426.6362906272718
933888,1719.555775502,2003.2277256194584,1435.8838253845415
935936,1713.4483878229998,2020.1830298246732,1406.7137458213265
937984,1727.7252456679998,2046.3032657477922,1409.1472255882074
940032,1702.5348936579999,2018.2261167356678,1386.843670580332
942080,1688.3748024820002,2012.4952062759387,1364.2543986880617
944128,1668.8304895679998,1998.8236031582085,1338.8373759777912
946176,1675.6486070079998,2022.157001332415,1329.1402126835847
948224,1693.6343267179996,2043.5459478451442,1343.722705590855
950272,1703.312424795,2044.593990243579,1362.030859346421
952320,1716.963814778,2062.271725374114,1371.655904181886
954368,1716.269958144,2070.7478922259447,1361.7920240620551
956416,1732.423641022,2098.467864799524,1366.3794172444764
958464,1731.5077874969998,2091.6425075000043,1371.3730674939952
960512,1731.467653323,2114.4880654441376,1348.4472412018622
962560,1737.2622740770003,2121.2807009162248,1353.243847237776
964608,1745.9470723509999,2122.291357928737,1369.6027867732628
966656,1747.3622429119998,2129.730840932403,1364.9936448915967
968704,1750.2266247000002,2142.526741591073,1357.9265078089272
970752,1757.4627079770003,2155.5719754589427,1359.3534404950578
972800,1779.3919552889997,2178.786102635173,1379.9978079428265
974848,1793.323354016,2201.5985431133367,1385.0481649186634
976896,1793.657825711,2204.51686544459,1382.7987859774098
978944,1790.9603115819998,2198.047548899551,1383.8730742644484
980992,1783.588240739,2190.578991649797,1376.597489828203
983040,1792.2560605770002,2201.826560248343,1382.6855609056574
985088,1790.600235609,2184.784068391487,1396.4164028265131
987136,1787.5088860289998,2173.7453840413145,1401.272388016685
989184,1777.0909373620002,2155.7206317014043,1398.4612430225961
991232,1777.0258423310001,2141.483414653845,1412.5682700081552
993280,1783.091164895,2145.0744400378735,1421.1078897521268
995328,1792.9977164700001,2151.1038164184774,1434.8916165215228
997376,1789.786224483,2137.4355392706084,1442.136909695392
999424,1799.0238968999997,2147.9714627057033,1450.076331094296


==> figures/Hopper/PPO.csv <==
episodes,mean,std_pos,std_neg
1,42.963355,53.62435347810677,32.30235652189323
2048,29.784198200000002,33.53527158475396,26.033124815246044
4096,41.5424818,46.63441478717612,36.450548812823875
6144,94.15255780000003,112.58416949250079,75.72094610749926
8192,109.25780147499998,126.21517406731422,92.30042888268574
10240,259.36083685,323.1943828037988,195.52729089620118
12288,251.91955815,309.7960915457126,194.0430247542874
14336,289.64746314999996,356.38999813078624,222.9049281692137
16384,188.13490230000002,205.68986268210045,170.5799419178996
18432,629.1329722,765.6517633544195,492.6141810455806
20480,828.53501385,937.853786192265,719.216241507735
22528,831.2002284,939.0737409551125,723.3267158448875
24576,805.052277625,928.1794848295845,681.9250704204155
26624,811.8861526500001,931.2579115904017,692.5143937095985
28672,835.89701625,940.0637472431043,731.7302852568956
30720,772.66487755,886.9637645549645,658.3659905450355
32768,848.506618025,945.012191349811,752.0010447001889
34816,976.8645205249999,994.8929131975898,958.83612785241
36864,805.3684053250001,895.7681139844265,714.9686966655738
38912,932.6445231,971.1397989486836,894.1492472513164
40960,814.47970685,924.2541906811239,704.705223018876
43008,764.7272255500002,904.1508371272316,625.3036139727687
45056,762.665599575,903.3545557013291,621.9766434486709
47104,619.3239735750001,758.0694966456279,480.57845050437226
49152,760.965862325,900.6378669506319,621.2938576993681
51200,762.5840367000001,902.4765224341485,622.6915509658517
53248,764.045919725,903.92193414083,624.16990530917
55296,764.78842925,904.5517621900751,625.025096309925
57344,766.1405772,905.3285794100354,626.9525749899647
59392,766.1456118499999,905.3523400298617,626.9388836701381
61440,765.773655525,905.1626403370874,626.3846707129126
63488,720.9731288999999,853.8282252142169,588.1180325857829
65536,530.370502325,692.5219616738096,368.2190429761903
67584,561.399964075,713.3074607206729,409.492467429327
69632,626.4802605250001,762.4566681557412,490.5038528942589
71680,765.5179722250001,904.3398656362889,626.6960788137113
73728,766.5395295750001,905.3251692349997,627.7538899150004
75776,768.4453658250001,907.7174815960337,629.1732500539664
77824,766.7683550999998,905.2609019394437,628.2758082605559
79872,771.51089235,910.2993104326465,632.7224742673534
81920,770.6724342000001,909.1985024722516,632.1463659277487
83968,601.06730455,742.2430765338017,459.89153256619824
86016,747.817300775,881.3428225115877,614.2917790384124
88064,772.23156785,909.9860974988009,634.4770382011992
90112,772.9673443250001,910.815424400849,635.1192642491512
92160,774.2254747500001,912.1678296038165,636.2831198961837
94208,774.9496466499999,912.0443402075734,637.8549530924263
96256,777.2683534,913.4954943487644,641.0412124512357
98304,731.8862840749999,861.6180858023029,602.154482347697
100352,665.3521715499999,799.0817923396819,531.6225507603178
102400,712.276443725,840.9082384917601,583.6446489582399
104448,503.5292093,622.0842390000379,384.9741795999621
106496,638.8820321999999,774.5662847935891,503.1977796064106
108544,785.7039557750002,919.8056825994463,651.602228950554
110592,786.0339975250001,919.7772934006978,652.2907016493025
112640,786.8727145500001,919.8632102587833,653.8822188412169
114688,765.4821404749999,895.3607104842135,635.6035704657863
116736,695.0349765999998,822.6415625105745,567.4283906894251
118784,792.7667680749998,924.1187331820854,661.4148029679143
120832,794.8832738,925.52431344007,664.2422341599299
122880,792.6908485250001,921.9302310075038,663.4514660424963
124928,805.0734003,930.3094850551977,679.8373155448023
126976,808.063999975,930.8711499486552,685.2568500013448
129024,809.3217324249999,932.1554855471612,686.4879793028387
131072,735.593099525,848.6969679668067,622.4892310831932
133120,813.688075875,935.762879229719,691.6132725202809
135168,622.5199162749999,754.143080728395,490.8967518216047
137216,529.89851195,639.7056704042046,420.0913534957955
139264,714.601715575,833.1474590147409,596.055972135259
141312,658.917190075,788.2609508460295,529.5734293039706
143360,797.3537503499999,916.6581076038553,678.0493930961445
145408,806.5821647,927.248552447006,685.9157769529941
147456,807.0218439,927.5388695305529,686.5048182694471
149504,809.1603498499999,930.1144551556997,688.2062445443
151552,809.222880425,930.1234485744112,688.3223122755887
153600,813.976980775,935.7919732537954,692.1619882962046
155648,815.7917716,938.1730056003462,693.4105375996537
157696,816.24057775,938.6033465894723,693.8778089105278
159744,817.588679675,940.169668372545,695.007690977455
161792,817.2466707,939.714935650991,694.7784057490089
163840,816.866191925,939.3007756057409,694.431608244259
165888,817.8209244000002,940.4682741654849,695.1735746345155
167936,817.254677725,939.8070533544573,694.7023020955427
169984,817.7259798749999,940.1386195182098,695.31334023179
172032,818.1912549000001,940.6904595065605,695.6920502934397
174080,819.012904125,941.5923426985909,696.4334655514091
176128,819.1281194499999,941.7637570284694,696.4924818715303
178176,821.227465725,944.2173986846569,698.2375327653431
180224,821.8555295249998,944.9969816179294,698.7140774320703
182272,823.1233721249998,946.31327792272,699.9334663272797
184320,565.1762821250001,724.6707356809779,405.68182856902223
186368,566.3035679500001,726.0768718658491,406.5302640341512
188416,566.711236425,726.4752138199223,406.9472590300778
190464,567.331972,727.2253776472896,407.4385663527102
192512,567.4470889749999,726.6737322907851,408.22044565921476
194560,570.0889110749999,729.3554108021785,410.82241134782134
196608,569.30806505,728.1712009817884,410.4449291182116
198656,576.5742984999999,737.4517590374614,415.69683796253844
200704,575.31808695,734.8843873818454,415.7517865181545
202752,574.5360747,733.808001206813,415.264148193187
204800,578.2965482499999,737.8306521724529,418.76244432754686
206848,580.01731665,741.2001785195556,418.8344547804444
208896,533.222412475,679.4193427847438,387.02548216525634
210944,554.0563522749999,703.8764410588846,404.2362634911152
212992,571.18135835,728.190209945373,414.17250675462697
215040,570.4814997750001,727.3407586949481,413.62224085505204
217088,574.839666825,729.6770727642404,420.00226088575954
219136,578.4514661000001,733.2818980902787,423.62103410972145
221184,633.130887375,766.7670062222637,499.49476852773637
223232,640.011743525,774.3700556377827,505.6534314122174
225280,665.8074537999998,788.730228331045,542.8846792689546
227328,690.05149655,806.6141219998109,573.4888711001892
229376,721.0153131,829.2685650497825,612.7620611502174
231424,731.9594024999999,838.2176911564867,625.7011138435131
233472,751.5123996,848.7376727852052,654.2871264147948
235520,619.4140996,723.0596124511892,515.7685867488108
237568,826.6448774500001,928.9781482744642,724.311606625536
239616,819.6671529250001,914.2490612614359,725.0852445885643
241664,832.8355798750001,928.1349510927569,737.5362086572434
243712,860.716500775,959.7901980896237,761.6428034603763
245760,865.0724608,966.0709234267763,764.0739981732238
247808,863.3508002000001,963.7750150075476,762.9265853924526
249856,862.7467329250001,961.658562799595,763.8349030504052
251904,860.0244110750002,960.4866563166356,759.5621658333648
253952,820.386226,915.9064807525327,724.8659712474672
256000,756.421152625,857.6386366265172,655.2036686234828
258048,725.0991909500001,833.6237871116086,616.5745947883916
260096,558.5516921249999,661.6191704852369,455.484213764763
262144,765.37283355,858.1866748879548,672.5589922120452
264192,656.497451325,738.8134202285712,574.1814824214289
266240,866.9257645,963.4396089394384,770.4119200605617
268288,866.9470697250001,962.7366688167614,771.1574706332389
270336,843.9556921250002,936.6600879928168,751.2512962571835
272384,870.3089648749999,966.2813015386955,774.3366282113043
274432,867.6921358250002,962.9270356473156,772.4572360026847
276480,868.1419829,962.2644194277877,774.0195463722123
278528,819.653022025,908.2242643174346,731.0817797325655
280576,869.6804926749999,962.0946567746917,777.2663285753081
282624,866.9185213499999,960.0749665187815,773.7620761812183
284672,868.279494275,960.6543712881636,775.9046172618365
286720,869.6724932750001,961.1632970876201,778.1816894623801
288768,872.6681313249999,962.6609112084976,782.6753514415021
290816,873.1638927500001,962.9652467346737,783.3625387653265
292864,873.2211271250001,962.9691503656265,783.4731038843736
294912,875.4019012499999,963.9859725063741,786.8178299936258
296960,877.3643878250001,964.7061142566386,790.0226613933617
299008,879.0232091000001,965.4101854421721,792.6362327578282
301056,855.58979015,937.6577880611633,773.5217922388367
303104,880.8024120999999,966.9402159033093,794.6646082966904
305152,715.4624061,823.1861543886838,607.7386578113161
307200,709.7849435,819.893431462917,599.6764555370831
309248,740.6342037,838.825343802258,642.4430635977419
311296,782.1121341249999,867.537234593127,696.6870336568728
313344,645.0249849749999,746.3168042371585,543.7331657128414
315392,566.4129706249998,655.1149749362387,477.710966313761
317440,595.9265923999999,692.9415247865898,498.9116600134101
319488,531.5873055,641.1731408809882,422.00147011901174
321536,596.3422209500001,692.3354595455531,500.348982354447
323584,457.2804814499999,593.1432267794211,321.41773612057875
325632,536.62382615,648.7928347217777,424.4548175782224
327680,636.581187425,729.417633191818,543.7447416581821
329728,652.259701325,767.2007350992791,537.318667550721
331776,686.2692908500001,752.8117200374056,619.7268616625945
333824,787.196604725,871.9485508698525,702.4446585801476
335872,792.6833016999999,874.2094017542249,711.1572016457749
337920,816.271069125,884.3221796889396,748.2199585610605
339968,822.6880259250001,870.6275989511171,774.7484528988832
342016,823.02485215,870.6819261715892,775.3677781284108
344064,786.756209775,882.0046253143694,691.5077942356306
346112,765.12031925,876.6165505422503,653.6240879577497
348160,734.3882855249999,858.6794237645686,610.0971472854312
350208,771.5548109749998,882.5305066181697,660.5791153318298
352256,807.84025655,887.2000424135941,728.480470686406
354304,868.928852525,904.5590419619555,833.2986630880446
356352,829.5302576500001,876.7014621032753,782.3590531967249
358400,905.7044771999999,944.1975542750863,867.2114001249136
360448,844.078955725,884.3114071979825,803.8465042520176
362496,848.232044725,900.0365612699841,796.427528180016
364544,936.0771752750001,976.33109685051,895.8232536994901
366592,806.77966855,919.1273269429885,694.4320101570115
368640,786.508471375,899.39430364341,673.62263910659
370688,777.75419635,888.7899335321557,666.7184591678443
372736,841.77869695,927.180786934861,756.3766069651391
374784,900.8922963749999,954.9156735371089,846.8689192128909
376832,792.8270871249999,905.9108638062713,679.7433104437285
378880,806.3308519749999,924.0761256427229,688.5855783072768
380928,858.838952625,967.5277574437995,750.1501478062006
382976,812.4769293000002,931.3430713268891,693.6107872731112
385024,1068.875527775,1143.93318164175,993.8178739082498
387072,1024.7578506000002,1051.9004606637527,997.6152405362476
389120,973.993214975,1034.6221608850892,913.3642690649108
391168,1027.99791765,1056.5124677622334,999.4833675377668
393216,763.4098387750001,862.4927840370867,664.3268935129136
395264,1016.7587148750001,1114.4004105247088,919.1170192252914
397312,1094.21867075,1162.1027163907277,1026.3346251092723
399360,1112.899168,1170.9339057232949,1054.864430276705
401408,1131.3394835499998,1200.7195731879783,1061.9593939120214
403456,1171.9749446,1266.6403113564138,1077.3095778435863
405504,1214.4001142000002,1335.5294809211316,1093.2707474788688
407552,1068.9801951999998,1101.4360948486187,1036.5242955513809
409600,1120.6037721,1185.2785088680134,1055.9290353319866
411648,1161.23845315,1249.7266608141617,1072.7502454858381
413696,1097.8757472,1148.1713452129875,1047.5801491870125
415744,1194.0071631999997,1303.6916872416791,1084.3226391583203
417792,1186.9170865499998,1293.3850067870899,1080.4491663129097
419840,1259.0077354250002,1409.5856317345547,1108.4298391154457
421888,1243.41053735,1383.318025182035,1103.5030495179649
423936,1348.227762,1550.44186055466,1146.01366344534
425984,1332.220909075,1556.52599678185,1107.91582136815
428032,1310.887478025,1493.7107843659737,1128.0641716840264
430080,1118.043862725,1290.9047869181402,945.1829385318599
432128,1188.051802,1339.1016831437717,1037.0019208562283
434176,1359.9165275750001,1616.8491471138768,1102.9839080361235
436224,1376.074329825,1639.6197620269381,1112.5288976230618
438272,1357.56545185,1639.0454385093365,1076.0854651906636
440320,1250.34870505,1562.018588321011,938.6788217789891
442368,1376.7230447749998,1605.6635730066073,1147.7825165433924
444416,1348.4882873249999,1563.8174378446993,1133.1591368053005
446464,1354.8691316250001,1563.8879396253662,1145.850323624634
448512,1276.1638693,1500.5796514921349,1051.748087107865
450560,1429.7277802499998,1682.3082783036261,1177.1472821963735
452608,1366.7000583249999,1580.5429102836106,1152.8572063663892
454656,1350.9542360500002,1554.9410353715136,1146.9674367284867
456704,1350.53747815,1554.665384177558,1146.409572122442
458752,1338.83554495,1535.5224369042362,1142.1486529957638
460800,1297.413747825,1505.4024046368309,1089.425091013169
462848,1323.4989824749998,1510.285144987316,1136.7128199626836
464896,1322.2999319750002,1508.200436430942,1136.3994275190582
466944,1160.0872730249998,1390.3385746365352,929.8359714134644
468992,1169.3091067499997,1404.3314583151935,934.286755184806
471040,1108.459635475,1378.626963569176,838.2923073808238
473088,1152.901684775,1448.3609025492337,857.4424670007661
475136,1152.245960675,1423.9120788488594,880.5798425011408
477184,1105.6668714,1397.3555042916137,813.9782385083863
479232,1176.3612267499998,1431.3757813527825,921.346672147217
481280,1273.732426075,1487.691948465819,1059.7729036841808
483328,1318.033648875,1518.3650989939065,1117.7021987560934
485376,1185.6956269999998,1431.9025392859846,939.488714714015
487424,1192.5456342,1441.6206955179894,943.4705728820106
489472,1385.399528675,1647.4827066934986,1123.3163506565015
491520,1325.6279018249998,1570.0256202840615,1081.230183365938
493568,1228.29346665,1475.8692721529985,980.7176611470016
495616,1105.3366747999999,1386.7361020095918,823.9372475904078
497664,1244.723534725,1482.950053037279,1006.497016412721
499712,1199.8301807750001,1454.7008219144013,944.9595396355991
501760,1138.6423596,1426.2002858905464,851.0844333094535
503808,1160.5515184749997,1460.0417688813752,861.0612680686243
505856,1384.291461625,1609.4319960243402,1159.1509272256599
507904,1292.54379645,1539.530981501892,1045.5566113981079
509952,1262.8389922,1534.8997989833863,990.7781854166135
512000,1346.8485560999998,1588.1209733296491,1105.5761388703504
514048,1397.1475987999997,1630.5996464287207,1163.6955511712788
516096,1310.3846866,1549.213022311855,1071.5563508881448
518144,1377.051572775,1599.2478510294318,1154.8552945205683
520192,1377.8595921,1600.6735957570336,1155.0455884429666
522240,1386.1456863,1613.2584500474015,1159.0329225525986
524288,1298.5751942749998,1550.6933874901945,1046.4570010598052
526336,1335.1818236,1548.5610636972144,1121.8025835027854
528384,1301.864787525,1535.3645343280073,1068.365040721993
530432,1350.6834772500001,1594.2109878200702,1107.15596667993
532480,1368.266977375,1601.719310988727,1134.8146437612727
534528,1232.5806559,1463.1891928514715,1001.9721189485284
536576,1237.49915425,1473.2416382823183,1001.7566702176816
538624,1190.313533475,1436.347772499877,944.2792944501228
540672,1176.4037072249998,1437.8031973348354,915.0042171151642
542720,1184.7757667499998,1426.9087481180254,942.6427853819741
544768,1220.9459981,1438.8204679624246,1003.0715282375754
546816,1188.1107850249998,1453.1744687312103,923.0471013187895
548864,1117.3161484500001,1397.7038993337894,836.9283975662108
550912,1254.7256238999998,1523.1930846986427,986.258163101357
552960,1215.4533075250001,1521.5694236756328,909.3371913743674
555008,1185.48985935,1510.2613515789465,860.7183671210535
557056,1257.5223658999998,1593.643481188798,921.4012506112016
559104,1283.9247957,1613.2125087532677,954.6370826467322
561152,1288.0505406749999,1661.1909912256992,914.9100901243006
563200,1258.80038025,1622.632943415307,894.967817084693
565248,1109.765968325,1396.7210066697166,822.8109299802832
567296,1292.125422325,1646.3944756268152,937.8563690231849
569344,1207.87979375,1536.8795359829762,878.880051517024
571392,1200.1205417750002,1525.1914760878108,875.0496074621897
573440,1184.1477411,1500.1672007415223,868.1282814584779
575488,1114.141320625,1400.4167726657765,827.8658685842232
577536,1217.1931674250002,1439.4371208857078,994.9492139642927
579584,1204.2598666499998,1423.2641214228956,985.255611877104
581632,1144.3895831999998,1387.5742600004846,901.204906399515
583680,1263.1055995499999,1476.0629688219556,1050.1482302780441
585728,1197.1633060749998,1427.846781627745,966.4798305222546
587776,1147.260422875,1398.971894334372,895.5489514156277
589824,1340.9133858500002,1535.3969593864772,1146.4298123135231
591872,1314.2072142000002,1571.8056538105045,1056.6087745894959
593920,1321.156653475,1581.333229305068,1060.980077644932
595968,1394.8780184250002,1639.5474654678962,1150.208571382104
598016,1344.0633861499998,1598.528884483502,1089.5978878164976
600064,1292.0338388249997,1589.4822503770945,994.585427272905
602112,1293.743053875,1596.966368133255,990.5197396167451
604160,1418.2184507,1678.4639252381687,1157.9729761618312
606208,1350.7923385499998,1627.8277132843314,1073.7569638156683
608256,1293.3904937000002,1577.5170341169323,1009.2639532830681
610304,1289.755360075,1512.4993244639336,1067.0113956860664
612352,1390.79693455,1655.5086657075085,1126.0852033924916
614400,1425.83361815,1709.9666210970038,1141.700615202996
616448,1410.8490244500003,1697.613164777847,1124.0848841221537
618496,1454.87188035,1725.8692781883346,1183.8744825116655
620544,1463.5493249,1734.569565982002,1192.5290838179983
622592,1376.463179975,1666.7912992549552,1086.1350606950448
624640,1420.971185975,1703.7685297692567,1138.1738421807433
626688,1405.651798675,1693.3256511721547,1117.9779461778453
628736,1282.272504325,1599.6466883861654,964.8983202638345
630784,1442.5294028250003,1733.5940700996562,1151.4647355503444
632832,1457.1042905,1739.6561560735408,1174.552424926459
634880,1358.26667115,1677.0350335668106,1039.4983087331896
636928,1404.921203425,1714.4328017245514,1095.4096051254485
638976,1398.54016495,1685.4529267247958,1111.627403175204
641024,1256.3787621750002,1560.7913922253747,951.9661321246259
643072,1251.965221125,1580.5023959129496,923.4280463370503
645120,1394.4839190749997,1701.5419281025127,1087.4259100474867
647168,1407.964914275,1704.0781391693426,1111.8516893806573
649216,1427.6554941250001,1725.3352240104543,1129.975764239546
651264,1301.1594183,1633.6280075375525,968.6908290624474
653312,1365.5176408250002,1684.4496287816366,1046.5856528683637
655360,1435.6364448749998,1757.2269284546362,1114.0459612953634
657408,1306.681748675,1648.3900975911874,964.9733997588129
659456,1387.1631599999998,1691.605214034337,1082.7211059656627
661504,1274.71336335,1636.819479057924,912.6072476420761
663552,1399.3257645250003,1725.1566548679602,1073.4948741820403
665600,1425.5830520250001,1751.7835143880718,1099.3825896619285
667648,1376.4121752749998,1707.1166943377148,1045.7076562122847
669696,1512.5272980500001,1813.5098557556937,1211.5447403443065
671744,1463.0322964,1791.3251376966023,1134.7394551033976
673792,1496.995105775,1825.6841339059702,1168.3060776440298
675840,1489.5088630750001,1775.2483640548749,1203.7693620951254
677888,1355.49712445,1617.3864768256512,1093.6077720743488
679936,1439.603268275,1731.5131322706225,1147.6934042793773
681984,1509.9493353000003,1827.3210633147908,1192.5776072852098
684032,1522.5262677749997,1829.2462616125465,1215.806273937453
686080,1537.1474387250003,1852.4911472399522,1221.8037302100483
688128,1525.1015224,1832.844536039166,1217.358508760834
690176,1507.1384933,1803.7414315216704,1210.5355550783295
692224,1461.320622625,1751.058385667461,1171.582859582539
694272,1490.1442267500001,1775.7417556023668,1204.5466978976335
696320,1468.623838725,1781.397453841224,1155.850223608776
698368,1519.922950975,1823.0077283883124,1216.8381735616877
700416,1504.867064175,1819.317385686932,1190.416742663068
702464,1492.3964271500001,1819.4557688553336,1165.3370854446666
704512,1462.8150398,1788.0153885785294,1137.6146910214707
706560,1502.540755425,1815.2200708109303,1189.8614400390697
708608,1494.312622625,1801.8835855834316,1186.7416596665682
710656,1531.4140073249998,1842.1857718369138,1220.6422428130859
712704,1501.587617625,1808.9848914533295,1194.1903437966703
714752,1454.338296575,1753.7026108587386,1154.9739822912613
716800,1414.15580595,1689.7506215590665,1138.5609903409336
718848,1458.732025975,1746.1591865361572,1171.3048654138427
720896,1391.2772454250003,1669.0028520412632,1113.5516388087374
722944,1381.139735375,1663.355991617106,1098.9234791328943
724992,1340.4466797250002,1635.802245200615,1045.0911142493853
727040,1361.9846888,1637.42983429775,1086.53954330225
729088,1424.2848386249996,1687.8754924469108,1160.6941848030883
731136,1470.5914165499998,1743.1186229976365,1198.0642101023632
733184,1451.189374825,1712.8751277915721,1189.5036218584278
735232,1446.5522395000003,1705.1564583109157,1187.9480206890848
737280,1422.4466178250002,1681.7352998571746,1163.1579357928258
739328,1451.3788864000003,1718.8531354871961,1183.9046373128044
741376,1463.298857475,1732.0687560958022,1194.5289588541978
743424,1456.7632838499999,1713.5496394553347,1199.976928244665
745472,1480.1000519,1756.1931328583387,1204.0069709416612
747520,1461.8660877250004,1729.5595592451812,1194.1726162048196
749568,1474.8690555499998,1751.1794202621463,1198.5586908378532
751616,1510.0478059999998,1809.4356421342975,1210.6599698657021
753664,1494.2228524499994,1782.4521819288975,1205.9935229711014
755712,1479.9615012999998,1761.6453241594154,1198.2776784405842
757760,1474.84868365,1757.5970003892867,1192.1003669107135
759808,1489.030175,1778.1344791826739,1199.9258708173263
761856,1478.9422897,1763.03162813892,1194.8529512610799
763904,1484.97813375,1778.2217821215888,1191.7344853784114
765952,1474.6044457499997,1770.867963397872,1178.3409281021275
768000,1431.647903375,1728.487462955047,1134.8083437949529
770048,1436.8516780999998,1725.3038284754382,1148.3995277245615
772096,1482.4279284499996,1760.0234234565794,1204.8324334434199
774144,1477.971545375,1754.8344956096905,1201.1085951403095
776192,1459.9117292749997,1734.4157643578324,1185.4076941921671
778240,1471.5294497,1743.7548022263402,1199.3040971736598
780288,1422.6181814750003,1686.4008243057342,1158.8355386442663
782336,1430.305297175,1680.0447965820813,1180.5657977679189
784384,1429.7614182999998,1694.414871108524,1165.1079654914756
786432,1423.0869625500002,1687.2088595871182,1158.9650655128821
788480,1451.6504005000002,1712.6205191214813,1190.680281878519
790528,1368.7011688,1657.0747164372112,1080.3276211627888
792576,1389.8030924749996,1656.660275242462,1122.9459097075373
794624,1442.240686725,1703.0671595203726,1181.4142139296273
796672,1228.6945789000001,1568.1131460366414,889.2760117633588
798720,1194.6985626250002,1540.4400193504414,848.9571058995591
800768,1085.340051525,1446.6729758641536,724.0071271858463
802816,1205.8490697749999,1557.7517567287528,853.946382821247
804864,1233.9652589250002,1591.789153999103,876.1413638508973
806912,1220.630382375,1570.3344034731565,870.9263612768434
808960,1241.7112693,1579.096957633723,904.3255809662769
811008,1136.28479205,1513.5803543383317,758.9892297616684
813056,1266.40407095,1601.8323468119238,930.9757950880762
815104,1191.170605875,1540.4271175031636,841.9140942468367
817152,1245.0695408000001,1569.8699260944827,920.2691555055176
819200,1259.8218758249998,1566.39073522751,953.2530164224896
821248,1326.4673994749999,1648.5174949794575,1004.4173039705422
823296,1321.2245900000003,1669.4878919663606,972.9612880336398
825344,1095.3509525000002,1483.5658758520713,707.1360291479291
827392,1177.17661665,1559.4745942975171,794.8786390024827
829440,1207.9426475999999,1564.3268850447735,851.5584101552263
831488,1323.2232192,1645.4990617053581,1000.9473766946417
833536,1398.5927824000003,1693.298437006058,1103.8871277939425
835584,1416.7358756,1699.709487179283,1133.762264020717
837632,1440.30789675,1731.7039329844033,1148.9118605155968
839680,1415.1328578250002,1750.3816708645286,1079.8840447854718
841728,1466.0704320500001,1790.6009772302236,1141.5398868697766
843776,1519.658164675,1823.284538571983,1216.0317907780172
845824,1392.0303124499999,1711.355048827379,1072.7055760726207
847872,1447.14469115,1741.931511641057,1152.3578706589428
849920,1370.5136929999996,1693.9214600017829,1047.1059259982164
851968,1464.1146498499998,1798.7352872186902,1129.4940124813093
854016,1543.080000675,1860.3510039115831,1225.808997438417
856064,1540.23000975,1855.9190056243772,1224.5410138756226
858112,1504.442734825,1799.023419568905,1209.8620500810948
860160,1496.6866401500001,1801.649377098314,1191.7239032016862
862208,1524.7258462999998,1830.7665506703197,1218.68514192968
864256,1503.599318525,1797.0994250836911,1210.0992119663088
866304,1496.13947815,1786.2216048924688,1206.0573514075313
868352,1437.5136727749998,1758.2308756364162,1116.7964699135835
870400,1482.2380791,1801.4013271765684,1163.0748310234317
872448,1366.675706925,1721.5125231863783,1011.8388906636217
874496,1417.7748043750003,1758.6812448059504,1076.86836394405
876544,1439.791286775,1774.1484783027115,1105.4340952472883
878592,1454.06311585,1786.1437107351258,1121.9825209648743
880640,1538.532948825,1852.6946015348071,1224.3712961151928
882688,1510.661795475,1826.6871404704843,1194.6364504795156
884736,1501.9924820749998,1809.7057639224408,1194.2792002275587
886784,1392.6824287499999,1716.4258050853377,1068.939052414662
888832,1385.8036838750002,1705.9041263218103,1065.70324142819
890880,1456.950951525,1759.5435433376456,1154.3583597123543
892928,1378.4469657000002,1695.5493338409362,1061.3445975590641
894976,1489.998251475,1772.6415243958422,1207.3549785541577
897024,1479.5150578500002,1754.7067382941777,1204.3233774058226
899072,1510.484862025,1803.7682019023912,1217.2015221476088
901120,1378.6685731000002,1701.5333429819693,1055.8038032180311
903168,1331.166131175,1669.523082774553,992.8091795754469
905216,1481.59330345,1779.0600113427797,1184.12659555722
907264,1428.2252399249999,1744.7583187711407,1111.692161078859
909312,1513.85184335,1827.6837513821743,1200.019935317826
911360,1512.1035138,1809.5636615298881,1214.6433660701118
913408,1488.6255357750001,1780.2368322609407,1197.0142392890596
915456,1492.258381275,1804.8674284579213,1179.6493340920786
917504,1494.6354396499996,1787.9489572018742,1201.321922098125
919552,1377.8604463,1708.6469082452663,1047.0739843547335
921600,1333.3876651749997,1671.2207448204017,995.5545855295977
923648,1454.7738355000001,1736.7125831824915,1172.8350878175088
925696,1482.0373328250002,1760.699811201328,1203.3748544486725
927744,1391.2999466,1673.8112881187822,1108.788605081218
929792,1384.599503075,1663.7705452517348,1105.4284608982653
931840,1402.2447050249998,1692.330078531891,1112.1593315181085
933888,1461.2718166500001,1747.757574226478,1174.7860590735222
935936,1295.5388926,1636.3029450581334,954.7748401418665
937984,1273.7061982249998,1600.8217237272254,946.5906727227741
940032,1204.5315412999998,1544.4619606818464,864.6011219181532
942080,1204.4785894249999,1545.4416832921033,863.5154955578964
944128,1180.5666119000002,1508.3812666846823,852.7519571153182
946176,1158.3461593749998,1474.0202193436387,842.672099406361
948224,1195.8217124000003,1543.879826944642,847.7635978553584
950272,1177.7790362,1504.1329742964747,851.4250981035254
952320,1193.9817956,1536.7222185285718,851.241372671428
954368,1186.519342275,1525.77574948551,847.2629350644902
956416,1223.567059575,1599.2306690491869,847.9034501008132
958464,1310.7812195499998,1687.2429894841987,934.319449615801
960512,1329.602645775,1678.031266353791,981.174025196209
962560,1261.640239,1597.585049048321,925.6954289516791
964608,1252.317947825,1618.2158556126142,886.4200400373858
966656,1330.777459425,1685.1256597229064,976.4292591270935
968704,1345.947716825,1704.6260612997592,987.2693723502409
970752,1372.662236025,1735.169711525747,1010.1547605242531
972800,1322.0127770499998,1709.3017260450679,934.7238280549318
974848,1528.7204763500001,1853.6561261107386,1203.7848265892617
976896,1535.8345439750003,1851.9061205560026,1219.762967393998
978944,1519.9323210500002,1831.9773740786438,1207.8872680213565
980992,1528.9312244250002,1844.5257142825226,1213.3367345674778
983040,1531.6789050749999,1850.002062276785,1213.3557478732148
985088,1538.2505987750003,1861.782575224512,1214.7186223254887
987136,1545.1733144000002,1868.275362921779,1222.0712658782213
989184,1537.0526736750003,1855.5245356473763,1218.5808117026243
991232,1520.1043414749997,1826.8885299544606,1213.3201529955388
993280,1431.4116802250003,1746.4319814970756,1116.391378952925
995328,1511.5649767500001,1812.9003549560962,1210.229598543904
997376,1499.3799963999998,1807.9242874427682,1190.8357053572313
999424,1522.702365275,1830.1415080571246,1215.2632224928752


==> figures/Hopper/TRPO.csv <==
episodes,mean,std_pos,std_neg
1,120.72300401000001,130.11884788960066,111.32716013039936
2048,84.51204301,92.99749574525416,76.02659027474584
4096,74.82961292999998,88.82166349756211,60.83756236243785
6144,192.55637705,201.80936442366414,183.30338967633588
8192,221.53684434000002,229.43550435855764,213.6381843214424
10240,224.01429541999997,233.43093438945863,214.5976564505413
12288,241.54918723999995,253.48528758497503,229.61308689502488
14336,285.75279318,299.2271313043325,272.27845505566756
16384,344.99621584,369.335142153045,320.65728952695497
18432,361.91397443,382.06609777788657,341.7618510821134
20480,408.1839486,434.28149179005885,382.08640540994116
22528,419.2571341699999,442.334045892492,396.18022244750784
24576,459.63399749,489.24099188123796,430.02700309876207
26624,578.7659174099999,635.1117671729772,522.4200676470226
28672,616.65700639,683.4483704388325,549.8656423411675
30720,678.8036780799998,790.1148100483532,567.4925461116464
32768,691.3182975500001,785.8740925712369,596.7625025287633
34816,691.86606994,749.5280996837522,634.2040401962478
36864,789.9766583100001,860.2553680486895,719.6979485713106
38912,810.9532798,877.6004719829073,744.3060876170928
40960,932.7856862799999,1033.500780934868,832.0705916251319
43008,959.6644315599999,1054.833173756541,864.4956893634586
45056,988.50857429,1098.1603290862877,878.8568194937122
47104,971.02473355,1099.3183959673854,842.7310711326145
49152,908.77914454,996.1292636512183,821.4290254287816
51200,999.45142242,1113.7041875325883,885.1986573074115
53248,1370.16582425,1596.7192269302516,1143.6124215697484
55296,1268.5186527199999,1460.8757209934595,1076.1615844465402
57344,1287.5623536500002,1444.43961254561,1130.6850947543903
59392,1411.8635686,1596.3499447562529,1227.3771924437472
61440,1441.18747416,1662.8222060776595,1219.5527422423404
63488,1491.59202504,1705.4529612807014,1277.7310887992985
65536,1758.12016068,2046.9040951336224,1469.3362262263777
67584,2067.49833741,2348.711838296101,1786.2848365238992
69632,1649.3068573400003,1894.0107391309364,1404.6029755490642
71680,1688.5047403400001,1960.090907327236,1416.9185733527643
73728,1571.91724349,1827.6753796390817,1316.1591073409181
75776,1731.29492721,2008.1042176629444,1454.4856367570555
77824,1896.68451412,2196.5786564762257,1596.7903717637741
79872,2025.3361909499997,2352.1071107900293,1698.5652711099701
81920,1843.0321094199999,2142.2846809795437,1543.779537860456
83968,2059.69882427,2405.603301909776,1713.7943466302243
86016,2045.73725022,2382.705435692172,1708.769064747828
88064,1818.18721218,2134.4106346096787,1501.9637897503212
90112,1813.1211426500001,2119.605529848384,1506.6367554516166
92160,1789.83101191,2107.433121841736,1472.2289019782638
94208,1753.65063122,2072.976138446214,1434.3251239937856
96256,1737.8072262600003,2057.547563101089,1418.0668894189116
98304,1627.4560438199996,1917.0589552394508,1337.8531324005485
100352,1816.3147302799998,2183.3432340581453,1449.2862265018546
102400,1991.91713258,2339.805506320266,1644.0287588397339
104448,1783.5672095099999,2091.628750227328,1475.505668792672
106496,1959.9242799699998,2257.9116691302424,1661.936890809757
108544,2274.8200053,2600.552029176906,1949.087981423094
110592,2112.3510154699998,2421.9287317090575,1802.7732992309423
112640,1723.4044846,1984.576842870264,1462.2321263297358
114688,2013.22475833,2292.4687625441948,1733.9807541158052
116736,2115.79209332,2442.3756013145235,1789.2085853254762
118784,1946.1762772999998,2228.7427382868827,1663.6098163131169
120832,1829.05283814,2120.3731324343894,1537.7325438456103
122880,1988.12411086,2230.8896028303852,1745.3586188896147
124928,2598.58454693,2876.5492939206065,2320.619799939394
126976,2174.8268699400005,2441.850303109168,1907.8034367708328
129024,2155.80430222,2429.8285750410396,1881.78002939896
131072,1949.3239129400004,2244.862877229214,1653.7849486507864
133120,1926.9050849900002,2201.565907721505,1652.2442622584954
135168,2424.6674521699997,2740.508681077245,2108.8262232627544
137216,2340.3307992899995,2659.207723560369,2021.4538750196302
139264,2263.80123756,2575.2319796182255,1952.3704955017747
141312,2261.0460430499998,2540.253400211145,1981.8386858888546
143360,2293.3920091,2613.782871681411,1973.0011465185887
145408,2387.0926434999997,2686.8561165885712,2087.329170411428
147456,2199.7315247500005,2484.442550147655,1915.0204993523462
149504,2213.3742168900003,2487.824500170061,1938.9239336099395
151552,2209.67665751,2540.365803429579,1878.987511590421
153600,2574.32191497,2891.0407660962123,2257.6030638437874
155648,2599.36322308,2913.6634094814326,2285.063036678567
157696,2596.8929028000002,2892.4518397248416,2301.333965875159
159744,2510.72743582,2837.1381917464814,2184.316679893519
161792,2428.12884432,2749.955112688155,2106.302575951845
163840,2255.27929849,2564.4788780915956,1946.0797188884048
165888,2123.7955570199997,2467.122778905067,1780.4683351349324
167936,2538.11900032,2843.6649714888404,2232.5730291511595
169984,2124.22988159,2435.721413958789,1812.7383492212107
172032,2460.6902458600002,2763.4271395391784,2157.953352180822
174080,2459.3352287800003,2730.7753910045067,2187.895066555494
176128,2374.4795853500004,2682.103814592991,2066.85535610701
178176,2462.66812763,2785.533816524696,2139.8024387353043
180224,2308.37800024,2656.629752603609,1960.1262478763906
182272,1973.89592604,2280.0764941555744,1667.7153579244257
184320,2016.5045099400002,2322.117401738987,1710.8916181410132
186368,2125.27090913,2451.0287551807537,1799.513063079246
188416,2198.4821035299997,2524.8764731773717,1872.0877338826276
190464,2757.31252801,3042.544659160517,2472.080396859483
192512,2554.0165095499997,2881.9061572304977,2226.1268618695017
194560,2553.29415363,2865.2513498398785,2241.3369574201215
196608,2711.9763597399997,3045.6538887081824,2378.298830771817
198656,2686.8063411399994,3006.877205183155,2366.7354770968436
200704,2572.1602792199997,2903.417273268795,2240.9032851712045
202752,2633.40118785,2963.5892949310105,2303.2130807689896
204800,2745.83659727,3019.6181281136364,2472.0550664263633
206848,2756.2651268100003,3015.805291799991,2496.7249618200094
208896,2631.73721364,2917.155742720232,2346.318684559768
210944,2592.98093301,2896.2689942252855,2289.692871794715
212992,2648.9499139399995,2935.917883477405,2361.981944402594
215040,2582.64893502,2886.70730189276,2278.59056814724
217088,2564.45765065,2859.3638004545674,2269.551500845432
219136,2710.1739184400003,2995.4135590598307,2424.93427782017
221184,2522.12233518,2839.814129082689,2204.430541277311
223232,2638.42726756,2904.841584741806,2372.012950378194
225280,2563.75378149,2886.3722121327396,2241.1353508472607
227328,2457.47961836,2778.7605252842013,2136.198711435799
229376,2539.17819195,2844.3719934094015,2233.9843904905983
231424,2669.29630003,2963.5901803648558,2375.0024196951445
233472,2427.6365198500002,2754.2567484213023,2101.016291278698
235520,2494.8141306800003,2812.6890440679977,2176.939217292003
237568,2516.2080878100005,2861.0491802711513,2171.3669953488497
239616,2543.8332635600004,2880.533668340312,2207.132858779689
241664,2562.1449986499997,2872.931478154189,2251.3585191458105
243712,2740.65524405,3013.4569273361644,2467.8535607638355
245760,2819.5166269200004,3080.9381416048845,2558.095112235116
247808,2712.0869423100003,2998.198341469565,2425.9755431504354
249856,2711.3918477300003,2988.229341543941,2434.55435391606
251904,2684.7354175599994,2969.2876275962813,2400.1832075237176
253952,2805.2488547400003,3072.179173333928,2538.318536146073
256000,2744.2611002800004,3025.0058149455563,2463.5163856144445
258048,2605.56154514,2874.334489837953,2336.788600442047
260096,2439.2376553299996,2771.7720251040073,2106.703285555992
262144,2554.09891516,2867.6387841822184,2240.559046137782
264192,2486.8222217000002,2851.807370405214,2121.8370729947865
266240,2557.8952847300006,2903.762559966105,2212.028009493896
268288,2680.82931086,2988.9019495289385,2372.7566721910616
270336,2830.8145298199997,3101.276573207436,2560.3524864325636
272384,2734.49373424,3033.2943624973277,2435.693105982672
274432,2684.88310353,3001.097536460171,2368.668670599829
276480,2848.46348688,3111.0328987608054,2585.8940749991943
278528,2617.96217123,2908.170384883827,2327.753957576173
280576,2727.7195064600005,2985.0777381020894,2470.3612748179116
282624,2760.62397532,3046.0812406380637,2475.1667100019367
284672,2739.2303565099996,3024.114357354518,2454.3463556654815
286720,2598.5944281499997,2926.6113358915172,2270.577520408482
288768,2553.57677732,2865.3722127202273,2241.781341919773
290816,2643.9752149099995,2967.80203663925,2320.148393180749
292864,2730.23743697,3002.0868478823327,2458.3880260576675
294912,2714.34675704,2982.745065075201,2445.9484490047985
296960,2746.46587096,3014.247507811169,2478.684234108831
299008,2864.91316171,3096.5558009933584,2633.270522426642
301056,2646.7304182999997,2893.2973940449083,2400.163442555091
303104,2778.75473627,3065.7447348148194,2491.764737725181
305152,2648.3014749100003,2937.6036570131146,2358.999292806886
307200,2541.93403829,2841.2732131486955,2242.5948634313045
309248,2685.6614406200006,2957.4132495228,2413.909631717201
311296,2846.8193233,3104.2738926633815,2589.364753936619
313344,2699.98353318,2973.613928835248,2426.353137524752
315392,2760.3907892,2988.940174219208,2531.8414041807923
317440,2459.1944451,2756.4625957668177,2161.926294433182
319488,2620.71556202,2929.619649080319,2311.811474959681
321536,3097.47688417,3287.6777609446603,2907.27600739534
323584,2862.35302639,3086.018205399136,2638.6878473808642
325632,2877.03806264,3121.79989310351,2632.2762321764903
327680,2820.71836192,3075.2078484757058,2566.2288753642943
329728,2825.4171140699996,3056.957728655592,2593.8764994844073
331776,2905.41058048,3124.250359010536,2686.570801949464
333824,2869.2611895800005,3106.5208582600612,2632.00152089994
335872,2600.9271549,2892.3404463977135,2309.5138634022865
337920,2633.1470627200006,2928.0749288381353,2338.219196601866
339968,2654.4440609700005,2901.3199582630773,2407.5681636769236
342016,2447.18584521,2713.6067961243652,2180.764894295635
344064,2234.87670519,2513.306890563843,1956.4465198161568
346112,2350.7352596299997,2673.846559945431,2027.6239593145685
348160,2437.0303946,2759.7783205612977,2114.282468638702
350208,2400.86715834,2707.308198333114,2094.426118346886
352256,2530.64094449,2814.1640442263697,2247.1178447536304
354304,2541.62659931,2839.4604730647225,2243.7927255552777
356352,2780.35265175,3040.0468896850352,2520.6584138149647
358400,3004.3293426,3209.98354071728,2798.67514448272
360448,2822.2906492700004,3064.33742945192,2580.243869088081
362496,2637.2879183999994,2906.3532102948575,2368.2226265051413
364544,2450.285915,2739.10586749345,2161.4659625065497
366592,2224.03812509,2536.5963115492327,1911.4799386307673
368640,2564.7231933,2817.0400004277426,2312.406386172257
370688,2527.300575,2801.6146047939983,2252.986545206002
372736,2401.39787045,2706.4686631521186,2096.3270777478815
374784,2505.9387691200004,2838.757387469286,2173.1201507707146
376832,2384.75630071,2718.0745504685665,2051.438050951433
378880,2351.2316683400004,2672.3404711029816,2030.1228655770192
380928,2693.9507065000003,3022.8556589346267,2365.045754065374
382976,2615.9683761700003,2858.7268038622183,2373.2099484777823
385024,2563.4686233700004,2834.472472939304,2292.4647738006965
387072,2490.75368325,2768.333653068631,2213.173713431369
389120,2689.5848356,2980.1415455002816,2399.0281256997187
391168,2615.52408421,2887.448623705676,2343.5995447143246
393216,2368.33117903,2682.648992126215,2054.013365933785
395264,2476.8381252,2783.413386531391,2170.2628638686087
397312,2388.74127167,2690.8060769261733,2086.676466413827
399360,2665.9192776200007,2944.775794019286,2387.0627612207154
401408,2730.5294850699997,2996.102849771766,2464.9561203682333
403456,2535.70689686,2811.122418973097,2260.2913747469033
405504,2649.28815342,2915.2048177167035,2383.3714891232967
407552,2580.96644873,2851.011629978155,2310.9212674818455
409600,2495.1957100000004,2753.8296056415857,2236.561814358415
411648,2789.24875306,3021.9252044603645,2556.5723016596357
413696,2597.75682205,2826.4702668345835,2369.043377265417
415744,2701.103849020001,2927.517578065113,2474.6901199748886
417792,2519.11849599,2783.4913367566005,2254.7456552234
419840,2522.5397892899996,2776.7895848443227,2268.2899937356765
421888,2531.45989578,2803.0525518506074,2259.8672397093924
423936,2672.6291905499993,2925.6719849783794,2419.586396121619
425984,2603.89510471,2859.390874645593,2348.3993347744067
428032,2941.6613633,3162.4697952646984,2720.852931335302
430080,2856.69773702,3110.067307637715,2603.328166402285
432128,2978.78637745,3226.54404956542,2731.02870533458
434176,3100.97842373,3320.7656846286427,2881.1911628313574
436224,2882.6145566000005,3149.652284160224,2615.576829039777
438272,2903.55808776,3179.712159336227,2627.404016183773
440320,2974.74707679,3238.443118997547,2711.0510345824528
442368,2726.97669259,3047.032998490388,2406.920386689612
444416,2891.0590348600003,3154.723920506092,2627.394149213909
446464,2769.13930993,3061.4251203305303,2476.8534995294694
448512,2604.98036743,2895.9167883811197,2314.0439464788806
450560,2709.6077017299995,2996.5127012077946,2422.7027022522043
452608,2641.40407968,2945.9762515219677,2336.8319078380323
454656,2616.54532265,2894.954117987021,2338.1365273129786
456704,2626.89339487,2928.5466028142046,2325.2401869257956
458752,2546.9594580000003,2825.6859861537027,2268.232929846298
460800,2358.9258032,2700.6327494123834,2017.2188569876164
462848,2808.37517276,3052.1175898445404,2564.63275567546
464896,2595.71662576,2868.2080232786807,2323.2252282413197
466944,2573.32511736,2864.271994445763,2282.378240274237
468992,2607.69804034,2878.917280837806,2336.4787998421934
471040,2618.1586552599997,2909.0560542543253,2327.261256265674
473088,2693.88443509,2956.7876649309997,2430.981205249
475136,2711.07176065,2971.6050110333654,2450.538510266635
477184,2946.9875491200005,3213.7112317951173,2680.2638664448837
479232,2826.94876824,3070.7644038218286,2583.1331326581712
481280,2972.8476945700004,3233.230776166222,2712.464612973779
483328,2826.37069818,3086.2013942388726,2566.5400021211276
485376,2995.2350994000003,3226.2901473426423,2764.1800514573583
487424,2966.74668244,3213.267281081941,2720.226083798059
489472,2913.57768999,3130.322701660025,2696.8326783199755
491520,2810.1132687100007,3069.8037288633686,2550.422808556633
493568,2538.6118989700003,2846.785881916184,2230.437916023817
495616,2939.2782648600005,3182.9822865684587,2695.5742431515423
497664,2857.75285922,3100.12234186258,2615.38337657742
499712,2709.98734529,2959.502328657295,2460.472361922705
501760,2598.6019145,2804.738150375277,2392.465678624723
503808,2508.12527846,2748.3080521841443,2267.942504735856
505856,2836.5494177800006,3052.691558174376,2620.407277385625
507904,2883.2839655099997,3116.698689078706,2649.8692419412932
509952,2703.43219059,2932.3741440682875,2474.4902371117128
512000,3052.68581457,3252.32531424138,2853.0463148986196
514048,3054.64648542,3270.5511182050936,2838.741852634906
516096,2886.5953083299996,3134.544520708658,2638.646095951341
518144,2954.0508629799997,3194.3825754610534,2713.719150498946
520192,2760.97620788,3040.5435552393683,2481.4088605206316
522240,2757.7939993799996,3074.9927024018407,2440.5952963581585
524288,2651.2370687300004,2914.096775702519,2388.3773617574816
526336,2830.5276940799995,3086.0495551556637,2575.0058330043353
528384,2752.75033216,3041.093414105477,2464.407250214523
530432,2953.6297134799997,3165.7524298879757,2741.5069970720238
532480,2840.30613318,3111.7683340915596,2568.8439322684403
534528,2950.62036177,3200.4327243039875,2700.807999236012
536576,2957.07841712,3211.8601096174975,2702.296724622502
538624,2956.90478109,3190.917461641133,2722.8921005388675
540672,2961.3954685,3194.521944148916,2728.2689928510836
542720,2926.10067427,3160.883921586087,2691.317426953913
544768,2868.9391823299998,3117.815527420772,2620.0628372392275
546816,2776.07787232,3046.1439786588494,2506.011765981151
548864,2965.61983165,3186.1706791834463,2745.0689841165536
550912,2757.76186911,2998.975873753143,2516.5478644668574
552960,2669.15379755,2940.6108755844007,2397.6967195155994
555008,2541.7820513799998,2801.572905120549,2281.9911976394505
557056,2598.01279343,2854.531690086869,2341.493896773131
559104,2297.25183298,2604.923665140669,1989.580000819331
561152,2528.29322473,2849.66622602526,2206.92022343474
563200,2272.6529995100004,2577.140571799131,1968.16542722087
565248,2701.92691215,2971.0396166676483,2432.814207632352
567296,2910.9686523,3194.223591754331,2627.713712845669
569344,2918.51418978,3207.2320891033924,2629.7962904566075
571392,2893.75048127,3187.736633737019,2599.764328802981
573440,2938.59934617,3242.0989183918186,2635.0997739481813
575488,2847.3324096599995,3146.5449745143724,2548.1198448056266
577536,2852.23272407,3152.8129736529086,2551.6524744870917
579584,2914.8469302900003,3224.357875528284,2605.3359850517168
581632,2878.3128134100007,3182.0868801348065,2574.538746685195
583680,2721.9314302500006,3020.262161356448,2423.6006991435534
585728,2944.1786863599996,3215.8030704361045,2672.5543022838947
587776,2919.73077161,3191.2980649789024,2648.1634782410974
589824,3055.12157222,3303.666974909934,2806.5761695300657
591872,2575.63071134,2844.369525666438,2306.8918970135614
593920,2162.31064999,2410.2455683337557,1914.3757316462443
595968,2428.6962641699997,2721.8154422294124,2135.577086110587
598016,2480.81786184,2806.6690985615724,2154.966625118428
600064,2046.75888129,2396.2829629775797,1697.2347996024207
602112,2350.6235627799997,2671.9458115711896,2029.3013139888099
604160,2563.28747639,2908.3121870007653,2218.2627657792345
606208,2785.24080349,3055.842542006045,2514.639064973955
608256,2493.8002990200002,2808.5416143200428,2179.0589837199577
610304,2707.6385613099997,2947.346591985286,2467.9305306347133
612352,2987.0671398899995,3227.010387852586,2747.123891927413
614400,3128.75843728,3365.018740972981,2892.4981335870193
616448,3126.89004089,3360.694473729978,2893.0856080500216
618496,3021.10679764,3243.5987408026076,2798.6148544773923
620544,2982.6707380800003,3205.8583854150083,2759.4830907449923
622592,2957.5583996100004,3191.2247371974427,2723.892062022558
624640,2982.1234157400004,3218.6800419958076,2745.566789484193
626688,3169.5101970500004,3406.1062787814813,2932.9141153185196
628736,3126.84671356,3364.3117281526756,2889.381698967324
630784,3064.32968972,3306.7758218843464,2821.883557555653
632832,2871.5877064200004,3176.971971307561,2566.2034415324397
634880,2917.56917102,3204.825430980635,2630.312911059365
636928,2712.9095142399997,3038.4188384402505,2387.400190039749
638976,2832.59331226,3131.1380325812547,2534.048591938745
641024,2930.13348317,3199.755465004988,2660.5115013350123
643072,2879.4129482400003,3175.0355581982144,2583.7903382817863
645120,3032.6601325599995,3302.083385504387,2763.236879615612
647168,3021.1868827300004,3294.9706686078753,2747.4030968521256
649216,2916.85865623,3185.8937994302587,2647.8235130297417
651264,3121.96932134,3353.66083321587,2890.2778094641303
653312,2955.01139214,3254.3152581976633,2655.707526082337
655360,3073.2686400600005,3318.705040049726,2827.832240070275
657408,2808.6700964199995,3059.959430532287,2557.380762307712
659456,2680.6453092999996,2997.3773478342923,2363.913270765707
661504,2848.68476018,3149.476754940139,2547.892765419861
663552,2922.6926728800004,3186.8971337298867,2658.488212030114
665600,2758.39384039,2996.9167742720765,2519.870906507924
667648,2783.7232717399997,3013.0648419907925,2554.381701489207
669696,2817.1776226599995,3057.630202537649,2576.72504278235
671744,3038.4209926599992,3267.0280681525355,2809.813917167463
673792,2808.88956195,3089.554973536275,2528.2241503637247
675840,2766.79283612,3053.7690827753268,2479.8165894646736
677888,2722.59889646,2962.0560850635434,2483.141707856457
679936,2654.72482775,2898.2901255715797,2411.15952992842
681984,2725.92761177,3035.752639407656,2416.1025841323444
684032,2745.30018614,3017.774079496408,2472.8262927835917
686080,2730.89317125,3006.4197630853378,2455.366579414662
688128,2621.50344247,2882.3038057599447,2360.7030791800557
690176,2905.10393192,3125.9652157432233,2684.2426480967765
692224,2866.2571467999996,3098.51838085913,2633.9959127408692
694272,2887.29609213,3088.6162294471433,2685.975954812857
696320,3064.0893048900007,3260.266055718847,2867.9125540611544
698368,3153.16287897,3389.941749278762,2916.3840086612377
700416,3181.90507607,3396.9652203126566,2966.8449318273438
702464,2959.8527882700005,3158.7361780911333,2760.9693984488677
704512,2978.2010532599998,3208.8896191612052,2747.5124873587943
706560,3060.4831096899998,3299.900514091284,2821.0657052887154
708608,3073.64293458,3263.1757589604426,2884.1101101995578
710656,3003.63484084,3216.5726595543306,2790.6970221256693
712704,2792.97811215,3066.047956539095,2519.908267760905
714752,2862.60830494,3162.4103572248086,2562.806252655191
716800,2734.6368866400003,3014.9161632478226,2454.357610032178
718848,2883.0623677000003,3192.7720364224406,2573.35269897756
720896,3156.7226667900004,3378.4311412241523,2935.0141923558485
722944,3111.28564545,3336.8423354799365,2885.728955420064
724992,3259.8266333400006,3452.227899823591,3067.42536685641
727040,3005.75903056,3265.2546831056266,2746.2633780143738
729088,3090.395707919999,3331.2795685177907,2849.5118473222074
731136,3074.9726393299993,3322.3015254044944,2827.643753255504
733184,3085.5992895699997,3343.419906053183,2827.7786730868165
735232,2917.78826652,3224.235784290647,2611.3407487493528
737280,2531.49401612,2870.1045815613593,2192.883450678641
739328,2751.9308406299997,3039.5726655095905,2464.289015750409
741376,2767.8597057200004,3118.853256363597,2416.8661550764036
743424,2866.92684289,3127.8278561146294,2606.0258296653706
745472,3092.56949468,3346.5644940795473,2838.5744952804525
747520,3056.8841640500004,3299.4787566747277,2814.289571425273
749568,2980.0719956,3248.1911309928432,2711.9528602071564
751616,2936.8695357599995,3191.3849337803977,2682.3541377396014
753664,3126.56362585,3369.0090540974224,2884.1181976025773
755712,3120.51241935,3298.07874631835,2942.94609238165
757760,3244.4625228200002,3443.5039562401967,3045.421089399804
759808,3064.6668705300003,3287.538191387562,2841.7955496724385
761856,3104.13688492,3290.1042777730704,2918.1694920669293
763904,3052.9150369800004,3238.4069693347165,2867.4231046252844
765952,3225.9653268499997,3393.9755656123575,3057.955088087642
768000,3159.91432922,3339.018844358491,2980.809814081509
770048,3070.5736349999997,3268.371660506867,2872.7756094931324
772096,2976.9697743700003,3299.8790756833123,2654.0604730566884
774144,2994.27456498,3312.24968460279,2676.29944535721
776192,2833.2111194499994,3145.658626216466,2520.7636126835328
778240,2859.2274108799993,3115.106124713697,2603.3486970463014
780288,3140.32545672,3361.9018099422206,2918.7491034977797
782336,3153.8736220199994,3352.812426819975,2954.934817220024
784384,3104.00048297,3322.9830021047223,2885.017963835278
786432,3262.6868759299996,3390.28193306488,3135.0918187951193
788480,3236.1323502799996,3415.3104666598592,3056.95423390014
790528,3037.4556107000008,3263.9642735968005,2810.946947803201
792576,3104.1051585299997,3324.6566351019233,2883.553681958076
794624,3091.30591252,3299.0433471102415,2883.568477929759
796672,3100.6490893200007,3306.367429013053,2894.9307496269485
798720,3247.25114041,3403.219682937975,3091.282597882025
800768,3185.9401775199995,3382.2802294668954,2989.6001255731035
802816,3085.78986072,3293.1473614395427,2878.4323600004573
804864,3117.385081409999,3283.4669056551634,2951.303257164835
806912,3106.1245685400004,3270.791379477262,2941.4577576027386
808960,3246.06962389,3388.9904929430504,3103.1487548369496
811008,3255.14570712,3394.5169154173777,3115.7744988226227
813056,3111.70315123,3341.6046861977034,2881.8016162622966
815104,3097.10188146,3301.28206872046,2892.9216941995405
817152,3180.59327077,3363.256954266787,2997.9295872732127
819200,3268.7304014,3415.1397768200413,3122.321025979959
821248,3263.1477271299996,3389.4347774587986,3136.8606768012005
823296,3141.2575563100004,3334.162805671629,2948.3523069483717
825344,3379.85223661,3532.929678966199,3226.7747942538012
827392,3289.4230579,3453.0863701308144,3125.7597456691856
829440,3267.63693857,3393.616329583628,3141.657547556372
831488,3335.5866879799996,3467.6095153799047,3203.5638605800946
833536,3153.14169896,3349.281985923369,2957.0014119966313
835584,3131.827388389999,3347.351738376062,2916.3030384039366
837632,3194.41901982,3357.820505681093,3031.017533958907
839680,3433.3388946100004,3511.964363568008,3354.7134256519926
841728,3472.61872901,3532.1108459140532,3413.126612105947
843776,3285.85939347,3458.1637121860554,3113.555074753945
845824,3524.03303391,3569.118172023141,3478.947895796859
847872,3091.5042306,3414.7030959869526,2768.3053652130475
849920,3536.5013599000004,3580.1872263823034,3492.8154934176973
851968,3480.1497161,3538.7985071310068,3421.5009250689936
854016,3468.405408450001,3549.1503821743654,3387.660434725636
856064,3325.08849603,3509.6260742577692,3140.5509178022307
858112,3268.6448427100004,3464.9606551889574,3072.3290302310434
860160,3098.5586295699995,3341.872153615055,2855.245105524944
862208,2965.8180023699997,3218.719109061689,2712.9168956783105
864256,2675.25434349,2971.17677403307,2379.3319129469296
866304,2792.5831493,3066.4364092551587,2518.7298893448415
868352,2788.06007161,3069.1495301697314,2506.970613050268
870400,2736.1937396400003,3005.9169755188086,2466.470503761192
872448,3144.84237432,3386.0481180706365,2903.6366305693637
874496,3003.4698613000005,3229.0543799806774,2777.8853426193236
876544,2992.60799936,3261.577844077456,2723.638154642544
878592,3151.9459457699995,3358.891350872164,2945.000540667835
880640,3237.90469453,3422.387107993713,3053.4222810662873
882688,3327.7587756000007,3526.050021822872,3129.4675293771293
884736,3269.47007272,3468.8859211010617,3070.0542243389386
886784,3240.69139238,3443.6086461094264,3037.774138650573
888832,3303.5561639099997,3505.9394439136395,3101.17288390636
890880,3296.4547949199996,3450.8593467104934,3142.050243129506
892928,3457.77370268,3546.707739655767,3368.839665704233
894976,3280.8941952200007,3430.6230539854305,3131.165336454571
897024,3438.5950871100003,3523.853033782362,3353.3371404376385
899072,3479.07670646,3592.566804749444,3365.586608170556
901120,3440.94782435,3538.4871217292152,3343.4085269707844
903168,3456.71093761,3552.8485031246796,3360.573372095321
905216,3270.94778331,3396.1096137552913,3145.7859528647086
907264,3075.94158248,3299.8891844048567,2851.993980555143
909312,3255.34534467,3463.7447706177472,3046.945918722253
911360,3345.16064435,3503.5562555601123,3186.7650331398877
913408,3348.345002709999,3509.272319281643,3187.417686138355
915456,3464.3400567400004,3535.974359245109,3392.7057542348916
917504,3195.98840445,3354.0792028480373,3037.8976060519626
919552,3353.57772757,3502.4089902958785,3204.746464844122
921600,3394.05220599,3498.1561915336374,3289.9482204463625
923648,3457.61582419,3535.796117461782,3379.4355309182174
925696,3459.3753156799994,3518.9948532792855,3399.7557780807133
927744,3469.29452924,3555.035371763558,3383.553686716442
929792,3435.5877112700005,3503.9689597824586,3367.2064627575423
931840,3401.5965903200004,3482.247297483378,3320.9458831566226
933888,3318.73362283,3448.552219402036,3188.915026257964
935936,3335.1129087499994,3465.585423869338,3204.640393630661
937984,3144.0110708200004,3362.0289083877874,2925.9932332522135
940032,3299.1841051400006,3466.844546299797,3131.523663980204
942080,2999.99512698,3314.4643962897353,2685.5258576702645
944128,3118.40612097,3344.4920427825273,2892.3201991574724
946176,3213.6566970599997,3400.872319417492,3026.4410747025076
948224,3231.62458987,3402.4858614947493,3060.7633182452505
950272,3340.91410806,3474.1635013072455,3207.664714812755
952320,3206.0985501899995,3435.8644468240086,2976.3326535559904
954368,3191.3454561800004,3362.7212722258237,3019.969640134177
956416,3120.48269494,3329.450000336296,2911.515389543704
958464,2773.03343261,3111.286571642385,2434.7802935776153
960512,2948.87539881,3174.6146027500995,2723.136194869901
962560,2860.39465828,3186.527153055214,2534.262163504786
964608,2793.8864371300006,3110.2890589700996,2477.4838152899015
966656,2922.77337872,3230.792293602799,2614.754463837201
968704,2959.1738597900003,3278.10443315269,2640.2432864273105
970752,2886.4211414399997,3204.8333301246967,2568.0089527553027
972800,2904.6488734,3220.126032784744,2589.171714015256
974848,2755.3162378800002,3056.8893876741095,2453.743088085891
976896,2988.3335811299994,3280.0162946670407,2696.650867592958
978944,2823.79263245,3089.040330037402,2558.544934862598
980992,2764.07199188,3010.2639187088757,2517.8800650511243
983040,2989.35309894,3255.2210694042205,2723.4851284757797
985088,2955.2574070299997,3186.41157427397,2724.1032397860295
987136,3024.15568688,3258.057809269499,2790.2535644905006
989184,2853.31335957,3106.7446582939456,2599.8820608460546
991232,2934.8263924700004,3186.23294627719,2683.419838662811
993280,2709.00226039,3004.512111313306,2413.4924094666944
995328,3237.92906854,3476.796897047969,2999.061240032031
997376,3242.98853961,3484.4456812625403,3001.5313979574594
999424,3011.2679939100008,3281.8556310287377,2740.680356791264


==> figures/Hopper/WNPG.csv <==
episodes,mean,std_pos,std_neg
1,0,0,0
2048,15.652691056363638,16.0893849016553,15.215997211071977
4096,14.728875082727273,15.534434057747486,13.923316107707059
6144,19.165075405454548,20.10680952840998,18.223341282499117
8192,20.60731656818182,21.838848627339132,19.375784509024506
10240,25.166380825454542,26.63833567382708,23.694425977082005
12288,30.01793874363636,30.750662448618606,29.285215038654115
14336,37.48468917272727,39.07938153283373,35.889996812620815
16384,36.78820248636363,38.130156296238546,35.446248676488715
18432,37.91015793636364,40.37618174199209,35.444134130735186
20480,45.493417605454546,49.77658356262889,41.2102516482802
22528,51.79999952181818,57.19601433373388,46.40398470990248
24576,67.26174052545456,74.5676031105965,59.95587794031262
26624,82.1819326990909,92.61798336761262,71.74588203056916
28672,93.71588028090909,107.5439915065117,79.88776905530648
30720,107.22612767636362,121.61366185435446,92.83859349837277
32768,130.49057537545457,146.91453976771385,114.06661098319529
34816,155.57584890909092,173.16978609806642,137.98191172011542
36864,180.75540826545458,201.8621128152608,159.64870371564837
38912,204.78461928,226.15463422060057,183.4146043393994
40960,228.21321476272723,249.13211699736047,207.294312528094
43008,248.4393136745455,270.2145672143225,226.66406013476845
45056,262.93524027363634,283.5176933468709,242.35278720040182
47104,276.95489073000005,294.7317362662587,259.1780451937414
49152,286.73236185636364,300.78872389893706,272.6759998137902
51200,297.2826838109091,307.5464214358429,287.01894618597527
53248,305.1031892763636,314.598332031849,295.6080465208782
55296,312.2685529854545,320.34040702479894,304.1966989461101
57344,319.44796939181816,325.7309361450729,313.1650026385634
59392,323.64679391545457,329.62785493897144,317.6657328919377
61440,326.6345169945455,333.4966734671985,319.7723605218925
63488,330.5930539381818,339.08163977616226,322.10446810020136
65536,333.5632551572727,342.60154819287584,324.52496212166955
67584,337.69535131545456,349.6899780170674,325.7007246138417
69632,341.782025780909,357.0326459596103,326.5314056022077
71680,347.56497022909093,367.5692666507692,327.5606738074127
73728,354.30235549363636,377.86363390885964,330.74107707841307
75776,363.8548972681818,391.7970007792178,335.9127937571458
77824,373.59534532545456,405.71612308855595,341.4745675623532
79872,386.84582448909083,424.3210249976165,349.37062398056514
81920,400.61876122727267,444.2495178247199,356.98800462982547
83968,416.8820888754545,465.05583549677044,368.70834225413853
86016,434.24146596090907,488.3357904824193,380.1471414393988
88064,454.24510659636366,510.26895569455445,398.22125749817286
90112,474.00736152090906,530.8014770475513,417.2132459942668
92160,493.1086762281818,550.9714097333775,435.2459427229861
94208,515.5319405072728,574.2721382134023,456.7917428011433
96256,535.0872239963636,592.8538319257228,477.3206160670044
98304,554.6863878427273,614.0539643528095,495.318811332645
100352,574.101685890909,630.686083283321,517.5172884984971
102400,592.2273403190909,645.7363901857786,538.7182904524032
104448,611.09808788,661.7238791635788,560.4722965964212
106496,625.590319718182,675.9120651994813,575.2685742368826
108544,644.6275158518182,693.5323334625259,595.7226982411105
110592,659.7418362036365,706.8765181797078,612.6071542275652
112640,673.544871800909,720.1280744098639,626.9616691919542
114688,688.9872662772727,739.0720696296945,638.902462924851
116736,699.8010834554545,750.9891566342151,648.613010276694
118784,712.990131360909,764.436104505847,661.544158215971
120832,724.0536746845454,773.7328941776065,674.3744551914843
122880,736.0084684236364,786.6778549192902,685.3390819279825
124928,747.9063880336363,799.8376378366462,695.9751382306264
126976,760.5272606690909,816.1875934043778,704.8669279338039
129024,771.9045861763636,832.9684018697178,710.8407704830095
131072,782.7266710354544,845.6995240118429,719.7538180590659
133120,791.4997433027274,853.8109780116985,729.1885085937564
135168,800.8564898854546,866.1009896341769,735.6119901367323
137216,812.2506964954545,875.996753883773,748.504639107136
139264,822.4292565336364,883.1603563913005,761.6981566759722
141312,830.5041686618181,892.1382780911722,768.870059232464
143360,841.9005287518182,903.4929253990973,780.3081321045391
145408,853.3917320763637,915.6580345688242,791.1254295839033
147456,862.7463140500003,924.4708859666026,801.0217421333979
149504,872.0701216827273,930.5593477331971,813.5808956322575
151552,882.092393019091,946.5546201868409,817.6301658513411
153600,890.5593939209091,955.6126224546217,825.5061653871965
155648,898.5820143636363,964.3169263506655,832.847102376607
157696,907.4147021436362,973.528806091129,841.3005981961434
159744,910.091845500909,976.1636178815379,844.0200731202801
161792,916.3558258063636,984.5742971703748,848.1373544423523
163840,923.3841821727273,995.6259508213253,851.1424135241292
165888,934.9407710936364,1010.2624368173957,859.619105369877
167936,937.2461725654546,1016.3737246732346,858.1186204576745
169984,945.2073099227273,1029.6719564600965,860.7426633853581
172032,954.8486140263637,1040.4550687377885,869.242159314939
174080,958.6100086636362,1043.8621289845787,873.3578883426939
176128,972.9712702463636,1059.1428428434122,886.799697649315
178176,979.8331654518183,1065.249973446817,894.4163574568198
180224,987.6455361090909,1074.2687101449592,901.0223620732227
182272,994.4468029181819,1077.6734582535207,911.2201475828432
184320,1003.2907384845454,1089.8649977998207,916.7164791692701
186368,1010.4533182063635,1095.313708222911,925.5929281898161
188416,1017.3523033472727,1100.921995294383,933.7826114001625
190464,1021.2530521563637,1104.1268018806004,938.379302432127
192512,1031.6040067172726,1113.9549996749242,949.253013759621
194560,1042.713280079091,1123.793985486849,961.6325746713329
196608,1048.5966450454546,1129.7081497648553,967.4851403260539
198656,1055.0961821663636,1136.3589959289081,973.8333684038191
200704,1057.435093521818,1137.591573437846,977.2786136057903
202752,1060.0406368409092,1137.5916854890327,982.4895881927856
204800,1061.2784172490908,1139.220254421353,983.3365800768287
206848,1063.0745595572726,1138.1833372128647,987.9657819016804
208896,1064.5226550481818,1142.508369999556,986.5369400968076
210944,1071.954090288182,1151.0297718702952,992.8784087060687
212992,1075.273554359091,1149.2021129258428,1001.344995792339
215040,1077.8822157800003,1147.2441149019394,1008.5203166580612
217088,1080.7012442218181,1148.3855289629378,1013.0169594806985
219136,1084.9561858654545,1147.3054082829979,1022.6069634479111
221184,1084.3330697018182,1142.7223080437498,1025.9438313598866
223232,1085.6637272054545,1143.2930667936712,1028.0343876172378
225280,1090.2496607854546,1143.2452907818524,1037.2540307890567
227328,1092.1131447254547,1147.0813644074547,1037.1449250434548
229376,1091.1398830081819,1139.7225734920669,1042.5571925242969
231424,1097.8546907772727,1152.4574640488247,1043.2519175057207
233472,1098.9327468736365,1155.2305517951063,1042.6349419521666
235520,1103.664925970909,1167.3862259023692,1039.9436260394489
237568,1107.4136403509092,1175.1349280946015,1039.692352607217
239616,1115.37655962,1189.2528817926786,1041.5002374473215
241664,1119.277473758182,1193.1909586399852,1045.3639888763787
243712,1126.6399383963637,1201.1401157272353,1052.1397610654922
245760,1132.1219784481816,1210.2894054604649,1053.9545514358983
247808,1129.0215048663638,1212.357774514563,1045.6852352181645
249856,1132.1689363618184,1215.713789041381,1048.6240836822558
251904,1127.7161502027275,1214.531700875103,1040.9005995303519
253952,1131.1789516181818,1226.8594909721821,1035.4984122641815
256000,1144.5296605927272,1244.0865240256003,1044.972797159854
258048,1161.0554281481818,1268.8726064041957,1053.238249892168
260096,1161.8151100490907,1275.308944694859,1048.3212754033223
262144,1178.3026866672728,1299.5939521039857,1057.01142123056
264192,1184.9579333781817,1306.2030581546974,1063.712808601666
266240,1188.3804399645453,1319.1410839356588,1057.6197959934318
268288,1203.2489263218183,1338.9192854760333,1067.5785671676033
270336,1208.5279410663638,1352.5063559559246,1064.549526176803
272384,1217.0733977127272,1369.1605569190428,1064.9862385064116
274432,1219.052049199091,1383.41336263711,1054.6907357610721
276480,1229.116150349091,1394.2254869139438,1064.0068137842381
278528,1234.6591167281817,1401.190775764507,1068.1274576918565
280576,1245.3403910445454,1423.8473766635332,1066.8334054255577
282624,1250.6436008645453,1428.3485994470598,1072.9386022820308
284672,1255.7016008227274,1440.4830539772977,1070.9201476681571
286720,1269.600500131818,1465.2902676799463,1073.9107325836899
288768,1274.7479888063635,1472.4261364905828,1077.0698411221442
290816,1277.0649404772728,1480.2175016402002,1073.9123793143453
292864,1280.6410608236363,1483.5180379939948,1077.7640836532778
294912,1286.5101108345452,1493.4635491179413,1079.5566725511492
296960,1288.97965309,1498.008401082399,1079.9509050976012
299008,1289.8047607,1507.0252898539381,1072.584231546062
301056,1288.5398587163638,1512.5146810131964,1064.5650364195312
303104,1289.760699348182,1522.5710505986294,1056.9503480977346
305152,1297.4080534654547,1529.6805312020194,1065.13557572889
307200,1299.4046471072727,1533.464932887839,1065.3443613267063
309248,1294.7663241272728,1528.8774382891033,1060.6552099654423
311296,1296.8374183545454,1534.0458291799002,1059.6290075291906
313344,1299.6976700427274,1543.3893237872833,1056.0060162981715
315392,1295.82084021,1535.1332900794,1056.5083903405998
317440,1290.234345471818,1511.8470447660613,1068.6216461775746
319488,1276.3058438618186,1480.39695295356,1072.2147347700773
321536,1268.433821718182,1451.4936206726122,1085.3740227637516
323584,1266.7869578518182,1447.9939064844716,1085.5800092191648
325632,1270.832127212727,1450.7313077830622,1090.932946642392
327680,1275.8343053400001,1457.216365655516,1094.4522450244842
329728,1279.807106038182,1461.702637432032,1097.911574644332
331776,1284.0249133036361,1465.744415853854,1102.3054107534183
333824,1283.6188593954546,1465.818645758045,1101.4190730328642
335872,1275.0850075181818,1443.0501139016378,1107.1199011347258
337920,1266.3374343072726,1431.7354386901495,1100.9394299243957
339968,1271.9075868172727,1446.0503969109686,1097.7647767235767
342016,1276.8956069472729,1455.0692331590005,1098.7219807355452
344064,1283.7436950663637,1466.9975133992098,1100.4898767335176
346112,1291.2110278718183,1468.1564769730724,1114.2655787705642
348160,1298.896585559091,1475.836070931134,1121.957100187048
350208,1300.4660026381819,1490.2387283575206,1110.6932769188431
352256,1300.5899494990908,1483.2205721730872,1117.9593268250944
354304,1310.8611132818182,1500.332486770736,1121.3897397929004
356352,1322.880389998182,1513.9550499803988,1131.805730015965
358400,1335.427382896364,1533.41061663843,1137.444149154298
360448,1343.1945979681818,1552.466106714665,1133.9230892216985
362496,1355.770036050909,1574.0377788706073,1137.5022932312108
364544,1374.3309771000002,1597.9411327413343,1150.720821458666
366592,1375.200745370909,1608.9483999486417,1141.4530907931764
368640,1373.760987816364,1592.5583318832087,1154.9636437495192
370688,1376.6475583781817,1590.4583564282523,1162.836760328111
372736,1386.636913140909,1596.1400040974459,1177.133822184372
374784,1387.2714246909088,1611.3397364538266,1163.203112927991
376832,1401.0985737245455,1630.4376838820508,1171.7594635670403
378880,1396.6955655463637,1638.968026715136,1154.4231043775915
380928,1404.5583548890909,1649.742390424582,1159.3743193535997
382976,1407.583706302727,1656.4463504901328,1158.7210621153213
385024,1421.7112005227273,1674.537481949309,1168.8849190961455
387072,1440.494062858182,1695.141913070138,1185.846212646226
389120,1447.4912302545451,1698.5150535035532,1196.467407005537
391168,1450.0761578081817,1704.5683471545767,1195.5839684617868
393216,1450.4164185909092,1708.7458972950435,1192.0869398867749
395264,1455.2064560936365,1711.708860325999,1198.704051861274
397312,1442.1948223681818,1688.5435125614065,1195.8461321749571
399360,1424.188537861818,1663.9920278938093,1184.3850478298268
401408,1420.2676410736365,1669.2355652472547,1171.2997169000182
403456,1427.5718606881817,1673.8118823381606,1181.3318390382028
405504,1438.139489280909,1667.0259232731373,1209.2530552886806
407552,1441.6395506236365,1680.4125995290142,1202.8665017182589
409600,1435.4548657799999,1642.9794940143006,1227.9302375456991
411648,1421.8304851827272,1612.1072287338693,1231.5537416315851
413696,1417.9436000736364,1609.9743649963634,1225.9128351509094
415744,1431.6141983081818,1624.5563004130488,1238.6720962033148
417792,1443.7016018154545,1640.8294214679495,1246.5737821629596
419840,1437.6820212427272,1625.2826575144297,1250.0813849710246
421888,1438.4091067763634,1635.3416022279914,1241.4766113247354
423936,1434.1729253036365,1656.6681036524374,1211.6777469548356
425984,1425.3156006199997,1661.2701915243592,1189.3610097156402
428032,1430.096959731818,1675.8247195118597,1184.3691999517764
430080,1432.9182891309092,1676.3892687364232,1189.4473095253952
432128,1430.2698827645456,1689.4489994420994,1171.0907660869918
434176,1434.8896078163637,1694.480990523502,1175.2982251092253
436224,1438.4837505254545,1691.7976683353272,1185.1698327155818
438272,1434.010142490909,1679.3275945444993,1188.6926904373186
440320,1441.4946796136364,1694.8755398911237,1188.1138193361492
442368,1439.6485915790909,1699.4360643090388,1179.861118849143
444416,1440.3842073336361,1704.6560347920415,1176.1123798752308
446464,1440.42961453,1701.6142546808812,1179.2449743791187
448512,1449.4724290309089,1714.8416656058153,1184.1031924560025
450560,1464.5995216936362,1741.5471370291377,1187.6519063581347
452608,1466.17511775,1740.8537146847273,1191.4965208152728
454656,1483.324459180909,1753.05160665739,1213.5973117044277
456704,1512.861940357273,1785.6082350375466,1240.1156456769993
458752,1530.5154147672727,1804.277450341971,1256.7533791925744
460800,1535.7102633972727,1807.1491568839533,1264.271369910592
462848,1525.3735262418181,1791.897411666881,1258.8496408167553
464896,1534.6904148209092,1800.8721092211083,1268.50872042071
466944,1533.438310488182,1794.2545666064802,1272.6220543698837
468992,1538.2580443636364,1800.9197473099077,1275.596341417365
471040,1539.2766210272728,1801.7347370239875,1276.818505030558
473088,1528.2334728999997,1787.5707996454344,1268.896146154565
475136,1531.9938275,1793.4480012455533,1270.5396537544466
477184,1545.384893372727,1807.4903976163018,1283.2793891291522
479232,1554.8524185881818,1807.8278213867952,1301.8770157895683
481280,1558.7521913763637,1811.9822325208722,1305.5221502318552
483328,1546.0080635999998,1796.3828482255735,1295.633278974426
485376,1534.1140071836364,1783.9646651115665,1284.2633492557063
487424,1527.8924107090907,1780.0256533572176,1275.7591680609637
489472,1536.6822685763639,1794.9605105450369,1278.4040266076909
491520,1540.0888815018182,1796.965427375862,1283.2123356277743
493568,1546.2932172663639,1806.2401636732566,1286.3462708594711
495616,1532.9672266854543,1789.6282906352328,1276.3061627356758
497664,1543.3036494963635,1802.8175697230886,1283.7897292696384
499712,1544.3384145718182,1798.627939370643,1290.0488897729936
501760,1536.555158303636,1780.5335230838639,1292.5767935234082
503808,1534.7074569909091,1773.5902923447875,1295.8246216370308
505856,1533.2773264754542,1773.8635705148777,1292.6910824360307
507904,1542.8632531090907,1783.5620331297448,1302.1644730884366
509952,1557.1507726945454,1789.0593312123317,1325.242214176759
512000,1565.1570326990911,1798.4978885708808,1331.8161768273014
514048,1574.47211149,1802.5869048892528,1346.3573180907474
516096,1582.989475139091,1810.6311889534888,1355.347761324693
518144,1571.169141058182,1801.6187358027576,1340.7195463136065
520192,1577.7416178836365,1809.7007195052615,1345.7825162620115
522240,1583.3040105163636,1816.3625226610397,1350.2454983716875
524288,1595.3818472354544,1822.0690248476863,1368.6946696232226
526336,1606.322765056364,1829.9164341664673,1382.7290959462607
528384,1604.354503430909,1833.2502070080882,1375.45879985373
530432,1610.358188848182,1838.7053461987934,1382.0110314975705
532480,1610.9934115763638,1836.6775470204293,1385.3092761322982
534528,1625.5313363581822,1862.1031416169908,1388.9595310993736
536576,1625.957050881818,1877.4057617980222,1374.508339965614
538624,1618.435303590909,1875.885739773385,1360.9848674084328
540672,1634.0429064754544,1899.9645047894567,1368.1213081614521
542720,1641.9890406027275,1914.5539991902363,1369.4240820152188
544768,1643.6987356681818,1919.022022521354,1368.3754488150096
546816,1634.12316287,1891.105214566426,1377.141111173574
548864,1640.6907168209088,1899.656364454197,1381.7250691876206
550912,1633.320447402727,1897.3184167973773,1369.3224780080768
552960,1649.223858459091,1908.4541707366134,1389.9935461815685
555008,1652.7524404663636,1916.8142327712521,1388.690648161475
557056,1665.3494916554548,1935.129815192678,1395.5691681182316
559104,1672.0437180699998,1941.0253052758771,1403.0621308641225
561152,1669.1817986227272,1946.870062559742,1391.4935346857123
563200,1670.1225228681817,1946.6761262963435,1393.56891944002
565248,1649.270355581818,1918.000063840983,1380.5406473226528
567296,1650.0440434727273,1916.7637790162848,1383.3243079291697
569344,1640.9981159754548,1910.732397948425,1371.2638340024846
571392,1640.2707971309087,1901.810449077583,1378.7311451842345
573440,1640.1161077772724,1914.1240079271945,1366.1082076273503
575488,1640.8058562400001,1909.1816349357846,1372.4300775442157
577536,1649.1990873354546,1918.7304879887627,1379.6676866821465
579584,1643.8397389490908,1906.5847221719737,1381.094755726208
581632,1651.2933024345452,1916.3143889901305,1386.27221587896
583680,1647.2080396563636,1919.7995194008085,1374.6165599119186
585728,1638.8788771763639,1919.8046878457867,1357.953066506941
587776,1636.6219113318182,1915.2051799957767,1358.0386426678597
589824,1636.1314937027273,1904.3981433204444,1367.8648440850102
591872,1625.145758129091,1893.9000870929922,1356.39142916519
593920,1630.7083785427276,1895.9722495661445,1365.4445075193107
595968,1645.2225911918179,1900.1961193356137,1390.249063048022
598016,1656.1443393163636,1909.5575261471934,1402.7311524855338
600064,1664.5545953663634,1923.2693399975753,1405.8398507351515
602112,1654.5804991018185,1909.3747592224613,1399.7862389811758
604160,1641.53617743,1884.7167742658762,1398.3555805941237
606208,1640.3055021354548,1880.126885979923,1400.4841182909868
608256,1640.228782517273,1874.7610596496434,1405.6965053849026
610304,1652.097937150909,1877.747385542224,1426.448488759594
612352,1671.8076827045456,1890.9674435257004,1452.6479218833908
614400,1665.5523640354543,1883.5147131129759,1447.5900149579327
616448,1658.1977498354545,1869.6718571927915,1446.7236424781174
618496,1660.3967850581816,1872.4660894069038,1448.3274807094595
620544,1663.490566008182,1886.2325359482977,1440.7485960680663
622592,1676.4167414600001,1899.9392607559919,1452.8942221640084
624640,1675.1616478899998,1904.017831682411,1446.3054640975886
626688,1669.3724384690906,1898.2177928304266,1440.5270841077547
628736,1672.128531233636,1901.4810011363425,1442.7760613309297
630784,1669.6916729890909,1896.720553902282,1442.6627920758997
632832,1669.6703401454542,1905.1136452261594,1434.227035064749
634880,1677.080328737273,1907.9300960907067,1446.2305613838394
636928,1682.2228533972732,1910.1336629385373,1454.312043856009
638976,1690.5550891436367,1928.2493373412149,1452.8608409460585
641024,1700.1058891609086,1936.7698348950473,1463.44194342677
643072,1707.2754358,1943.0274023311626,1471.5234692688373
645120,1714.5738069263637,1944.6676343641457,1484.4799794885816
647168,1718.55549248,1965.0999136294206,1472.0110713305796
649216,1717.8922547363638,1981.3837303434475,1454.4007791292802
651264,1739.9981609963636,2013.4427422906806,1466.5535797020466
653312,1745.8795132672728,2021.479130932006,1470.2798956025397
655360,1768.3484850954546,2039.7653044990914,1496.931665691818
657408,1782.187514843636,2051.425705869504,1512.9493238177683
659456,1793.7432341727274,2067.7726485731414,1519.7138197723134
661504,1799.2071749663637,2071.185079049802,1527.2292708829254
663552,1799.8407249845457,2071.154110485904,1528.5273394831875
665600,1794.7426010645454,2050.645795693383,1538.8394064357076
667648,1801.97680445,2043.207278544003,1560.7463303559969
669696,1805.6561038454545,2033.4474350746762,1577.8647726162328
671744,1794.2914626309093,2017.8867241029684,1570.6962011588503
673792,1804.6752633163635,2042.4851032771182,1566.8654233556088
675840,1827.4306765481815,2075.0561198562195,1579.8052332401435
677888,1822.7737703799999,2081.534198169591,1564.0133425904085
679936,1823.219130189091,2082.662617570192,1563.7756428079897
681984,1819.4569673036362,2072.600802289495,1566.3131323177777
684032,1817.4052665699999,2059.1628175917153,1575.6477155482846
686080,1825.1992672090912,2067.0231580120985,1583.375376406084
688128,1835.3691569745458,2074.3151876839966,1596.4231262650953
690176,1835.5571446727272,2072.479988063237,1598.6343012822172
692224,1837.3196609454549,2067.419854324996,1607.2194675659136
694272,1847.0481145427273,2069.222505316235,1624.8737237692196
696320,1844.30873065,2065.5498288619065,1623.0676324380936
698368,1839.6307398436363,2056.2832510556677,1622.9782286316051
700416,1837.1358937900002,2051.684786701988,1622.5870008780128
702464,1823.374400780909,2033.9640998657421,1612.7847016960757
704512,1796.140688899091,2001.6289889070044,1590.6523888911775
706560,1792.261187079091,1988.508569457018,1596.0138047011642
708608,1792.7211034145453,1990.682447379244,1594.7597594498466
710656,1791.0154189554546,1979.702189615092,1602.3286482958172
712704,1802.3103459427273,1994.8470036327162,1609.7736882527383
714752,1795.988067481818,1994.8235588096952,1597.1525761539408
716800,1790.1852326981818,1987.7332369404612,1592.6372284559025
718848,1776.7648333481814,1976.591306546668,1576.9383601496947
720896,1792.597485324546,1998.6732955913733,1586.5216750577185
722944,1808.0062872227275,2025.3950889356756,1590.6174855097793
724992,1822.2643134718185,2035.7196850482223,1608.8089418954146
727040,1837.561800769091,2057.57936540336,1617.5442361348219
729088,1846.1717847081818,2063.25015464119,1629.0934147751734
731136,1848.5078734736364,2065.842950929511,1631.1727960177616
733184,1853.6808290154547,2074.5089491061462,1632.8527089247632
735232,1857.4368811836364,2083.6206556994443,1631.2531066678284
737280,1844.9723067809093,2066.2891773410956,1623.655436220723
739328,1850.404834010909,2078.2775686197283,1622.53209940209
741376,1846.2756592854546,2065.253838680339,1627.2974798905705
743424,1834.5169025200003,2062.6026608477164,1606.4311441922844
745472,1836.6632540381818,2061.221754573464,1612.1047535028997
747520,1816.783290955455,2022.5434566791164,1611.0231252317935
749568,1802.7546378836364,2010.9391229335922,1594.5701528336806
751616,1795.1087218509094,2007.6063583674736,1582.6110853343453
753664,1800.7375060900004,2012.6222529456795,1588.8527592343212
755712,1803.9770084636364,2020.8381165339872,1587.1159003932855
757760,1823.8975270236363,2048.918263110736,1598.8767909365367
759808,1848.2037797218181,2081.9686176126256,1614.4389418310107
761856,1858.6040049163637,2101.400707932479,1615.8073019002486
763904,1875.7579781527272,2131.231198097872,1620.2847582075826
765952,1895.5708354672724,2156.5920734788715,1634.5495974556732
768000,1900.4502838318183,2184.386831966513,1616.5137356971236
770048,1904.366571601818,2193.448896001585,1615.284247202051
772096,1901.687522853636,2199.124105190913,1604.250940516359
774144,1909.9361362427276,2203.2572749034107,1616.6149975820445
776192,1919.8060011927273,2224.418302646603,1615.1936997388516
778240,1927.8005064,2238.7846315590828,1616.816381240917
780288,1927.7222074745457,2234.7122660084788,1620.7321489406127
782336,1910.5582763227271,2195.911567447619,1625.2049851978354
784384,1910.87487451,2198.108088286902,1623.6416607330978
786432,1898.526379586364,2178.6682736259654,1618.384485546763
788480,1883.6577485618182,2159.3946967765773,1607.9208003470592
790528,1876.9574815663639,2144.8905386287993,1609.0244245039285
792576,1886.3842666618182,2156.148625796155,1616.6199075274815
794624,1888.2649091181818,2165.5005516702968,1611.0292665660666
796672,1895.2733436963638,2168.9438342654284,1621.602853127299
798720,1911.4142469054545,2183.527078731555,1639.301415079354
800768,1904.4509765418188,2163.816477533889,1645.0854755497487
802816,1907.2315136527272,2170.7056177603527,1643.7574095451018
804864,1916.0691528018178,2194.081319204604,1638.0569863990318
806912,1907.4218544863636,2213.6889002039625,1601.1548087687647
808960,1894.0414216499996,2202.964866524522,1585.117976775477
811008,1904.6174179599998,2232.967643308289,1576.2671926117102
813056,1911.4989484254547,2243.890326708925,1579.1075701419845
815104,1915.7131447372726,2240.8813468692615,1590.544942605284
817152,1904.4860899036364,2224.5902226189723,1584.3819571883007
819200,1899.6826158590911,2212.2594920709084,1587.1057396472736
821248,1898.1781765572725,2193.2283928381444,1603.1279602764007
823296,1895.924340239091,2189.9255712034574,1601.9231092747245
825344,1878.2667591000004,2172.900439440957,1583.6330787590437
827392,1862.8768221909088,2154.740116939436,1571.0135274423812
829440,1868.8652228872722,2155.632450374249,1582.0979954002958
831488,1854.7704305236364,2120.9504637815917,1588.5903972656808
833536,1830.7544233790907,2087.8226997422885,1573.6861470158929
835584,1815.2722590654544,2055.335546877464,1575.2089712534448
837632,1816.9024985309088,2055.458245751733,1578.3467513100848
839680,1816.1437404872727,2046.7649902479252,1585.5224907266202
841728,1820.8646144372726,2056.487979617704,1585.2412492568415
843776,1832.030333610909,2062.3729896699006,1601.687677551918
845824,1834.9145565227273,2073.7571038363744,1596.0720092090803
847872,1842.0875255845451,2078.096444907304,1606.078606261786
849920,1844.1485921854544,2065.1517829307195,1623.1454014401893
851968,1847.548567239091,2067.1600843716947,1627.937050106487
854016,1854.533044301818,2069.1241340862816,1639.9419545173546
856064,1857.5322994063636,2088.403856106297,1626.6607427064298
858112,1855.1325762163635,2089.1634468461607,1621.1017055865661
860160,1856.3423030627273,2078.160422257618,1634.5241838678367
862208,1860.9958453354548,2078.1672799755097,1643.8244106953998
864256,1843.5548433581819,2057.6818017360724,1629.4278849802913
866304,1860.223479743636,2082.432200606637,1638.014758880635
868352,1881.7137773800002,2105.2806397253885,1658.1469150346118
870400,1891.2222907527275,2116.5732238447968,1665.871357660658
872448,1896.4765258481818,2118.306212248229,1674.6468394481349
874496,1880.271344112727,2093.0294486491002,1667.5132395763537
876544,1870.653826351818,2068.6905952804705,1672.6170574231655
878592,1855.39412661,2059.074895836577,1651.7133573834233
880640,1849.2042910745456,2057.280965658785,1641.1276164903059
882688,1855.148161999091,2066.201549761081,1644.094774237101
884736,1861.0971718327273,2083.224963011169,1638.9693806542855
886784,1863.318371929091,2102.3498156702076,1624.2869281879744
888832,1862.6890024109089,2125.394128072371,1599.9838767494464
890880,1871.6446563118186,2142.4693115424425,1600.8200010811947
892928,1887.6184586800002,2167.8065219859222,1607.4303953740782
894976,1898.8439962436366,2180.450519260242,1617.2374732270316
897024,1897.1012775581817,2173.5481103049488,1620.6544448114144
899072,1907.0408402818177,2199.673426791066,1614.4082537725694
901120,1918.8965322036363,2212.214025412696,1625.5790389945762
903168,1925.3281181745451,2225.8883586292254,1624.7678777198646
905216,1935.7255988909092,2227.8689380317724,1643.582259750046
907264,1948.6416237745455,2251.191639082845,1646.0916084662458
909312,1933.7392051381817,2232.9577785530328,1634.5206317233306
911360,1932.1872287881815,2235.5874838901236,1628.7869736862394
913408,1928.4772825481816,2233.216471025531,1623.7380940708324
915456,1946.693318221818,2249.3416256879364,1644.0450107556994
917504,1939.4562654463634,2234.7388506288735,1644.1736802638534
919552,1948.5593514418176,2243.584856450825,1653.5338464328102
921600,1948.8450137963637,2250.365153990776,1647.3248736019516
923648,1935.0724245627273,2245.879419674051,1624.2654294514034
925696,1932.2906331027275,2237.121207734544,1627.460058470911
927744,1928.2968297245454,2233.1720299942995,1623.4216294547912
929792,1930.9795012063637,2236.3772631989023,1625.5817392138251
931840,1942.1763258254541,2257.085104581859,1627.2675470690492
933888,1960.0819145263633,2273.1507804388125,1647.0130486139142
935936,1976.278419465455,2285.88727394263,1666.6695649882802
937984,1990.0251014709088,2286.3979512418127,1693.6522517000049
940032,1982.8553734454547,2288.418330022373,1677.2924168685363
942080,1980.5339614672725,2281.194283780001,1679.873639154544
944128,1985.4128864400006,2282.6407994999086,1688.184973380093
946176,1987.8985361045454,2292.9022152007183,1682.8948570083726
948224,1984.7781311736364,2283.5621010821433,1685.9941612651296
950272,1994.3651397845454,2303.207196531487,1685.5230830376036
952320,2001.0082291245456,2315.7648514926223,1686.2516067564688
954368,2023.5207339645451,2348.4295661138003,1698.61190181529
956416,2043.7229881045453,2377.40332795669,1710.0426482524003
958464,2036.1369969672726,2377.216903872824,1695.0570900617213
960512,2047.2342887045454,2383.858199562007,1710.6103778470838
962560,2040.8837714754548,2383.9828758585,1697.7846670924096
964608,2027.5547892118184,2364.6129591383724,1690.4966192852646
966656,2024.656937138182,2356.629617220103,1692.6842570562612
968704,2033.6352844918183,2366.928427248859,1700.3421417347777
970752,2052.113850497273,2392.3322389924974,1711.8954620020481
972800,2063.7628454327273,2417.955737865915,1709.5699529995395
974848,2073.0819674863637,2426.299767997986,1719.8641669747417
976896,2073.356729531818,2422.114626465729,1724.5988325979072
978944,2073.410253857273,2423.3325039385395,1723.4880037760063
980992,2061.977052407273,2424.6259656349375,1699.3281391796081
983040,2070.596552051818,2434.4925416251413,1706.7005624784947
985088,2054.122536060909,2401.638435381745,1706.6066367400736
987136,2029.284744355455,2383.433297533069,1675.1361911778408
989184,2046.9195005227275,2404.631867095518,1689.207133949937
991232,2055.5883488518184,2409.3534019733324,1701.8232957303046
993280,2041.8628797509089,2398.5899405015857,1685.135819000232
995328,2021.001792672727,2361.71108815257,1680.2924971928844
997376,2002.795382956364,2337.3581086821714,1668.2326572305565
999424,1994.797240058182,2331.91588919645,1657.6785909199145


==> figures/Hopper/WTRPO.csv <==
episodes,mean,std_pos,std_neg
1,110.70995056000001,116.35432168393336,105.06557943606666
2048,111.51310187000001,121.89547418295341,101.13072955704662
4096,107.53608679000001,116.82484908590342,98.2473244940966
6144,102.08501027999999,128.2046974302443,75.96532312975569
8192,103.06437663999999,130.63112846525894,75.49762481474106
10240,109.76321855999998,127.14450759512854,92.38192952487142
12288,101.30978143,113.58816884768261,89.03139401231739
14336,129.28082159999997,149.80360679647194,108.75803640352798
16384,121.19422608,138.8687565007537,103.5196956592463
18432,159.35983939,177.61217384697773,141.10750493302226
20480,156.25385145999996,174.35214064548347,138.15556227451646
22528,197.15246701,211.11561670857526,183.18931731142476
24576,193.03441866,206.09201751343974,179.97681980656026
26624,201.72317783,211.06073863707485,192.38561702292515
28672,201.87383386999997,211.47363948690173,192.2740282530982
30720,209.38440537,210.85176692243382,207.91704381756617
32768,208.21653134,209.56859032854663,206.86447235145334
34816,219.26709209,226.09523288333438,212.43895129666564
36864,218.22873842999996,224.859610674288,211.59786618571192
38912,252.6881548,287.0346575080722,218.3416520919278
40960,257.29250577,294.55284438671566,220.03216715328432
43008,312.01698909,373.69488009898873,250.33909808101123
45056,303.6834623,361.7320275404081,245.6348970595918
47104,308.58093798,368.3047319712477,248.8571439887523
49152,307.23852895000005,365.4369579341619,249.04009996583818
51200,393.5614338800001,532.4789527525072,254.64391500749292
53248,363.15394783000005,473.7915012257009,252.51639443429917
55296,345.97773224,422.2361667590402,269.71929772095984
57344,342.20931153,415.5982032733169,268.82041978668303
59392,358.54006106,432.76046746486463,284.3196546551354
61440,356.54626484,429.45329850434086,283.6392311756591
63488,442.04103189,585.6015322350625,298.48053154493755
65536,428.3712884600001,558.100558744316,298.64201817568414
67584,442.98684685,582.178935536564,303.794758163436
69632,436.83390313,570.0309786729907,303.6368275870093
71680,431.38142469999997,539.351598892172,323.41125050782796
73728,426.0536890199999,528.9082456141774,323.1991324258224
75776,563.78010674,786.3390718995597,341.22114158044013
77824,563.36628661,785.3978970768588,341.3346761431411
79872,555.8593187399999,743.2136033415405,368.50503413845934
81920,557.21192259,742.1832044764021,372.2406407035979
83968,556.17813794,725.6103115140852,386.7459643659149
86016,594.14325604,799.6126428678858,388.67386921211414
88064,372.63461216000013,428.74693458685346,316.5222897331468
90112,372.43009789999996,428.7098565058525,316.15033929414744
92160,361.44925473999996,418.9567976433996,303.9417118366003
94208,375.27752882999994,429.86832004102354,320.68673761897634
96256,608.4567448700001,776.447288692313,440.46620104768715
98304,645.60106791,845.837352857082,445.36478296291796
100352,526.05039773,627.8528483451887,424.24794711481127
102400,515.1870722,611.973225468656,418.40091893134405
104448,652.6369577,811.841867988095,493.43204741190505
106496,632.2756989100001,781.320819348047,483.2305784719531
108544,877.4200371400001,1143.8354345280377,611.0046397519624
110592,881.84642594,1150.9142571606535,612.7785947193465
112640,640.81693366,762.4994118424133,519.1344554775867
114688,626.13865257,742.3077326695545,509.9695724704454
116736,821.80861455,1017.1298729420143,626.4873561579857
118784,820.0758510499999,1012.9933019256821,627.1584001743176
120832,779.46781118,960.5411787169339,598.3944436430661
122880,769.6952094399999,946.1758362550861,593.2145826249136
124928,992.42762405,1268.486605141562,716.3686429584379
126976,968.4899720500001,1233.3060942323077,703.6738498676925
129024,1103.29488272,1375.7537447218767,830.8360207181233
131072,1102.44598486,1386.0591353921527,818.8328343278472
133120,1001.9998418999999,1240.9154543272628,763.084229472737
135168,994.2826477399999,1228.6801969578605,759.8850985221392
137216,998.9953085,1257.6798039076339,740.3108130923661
139264,992.4782670899999,1248.0050810693792,736.9514531106206
141312,1032.83585912,1300.684861317579,764.986856922421
143360,1030.5431863000003,1296.588113456143,764.4982591438577
145408,1202.41462924,1457.047287474018,947.7819710059821
147456,1136.767535,1359.0887003853272,914.4463696146727
149504,988.81952118,1232.501643384505,745.137398975495
151552,1021.67581795,1260.2843559008486,783.0672799991515
153600,1249.89001926,1436.0667567564074,1063.7132817635925
155648,1268.7829798599998,1462.9461752038987,1074.619784516101
157696,1152.59816394,1339.4430047456528,965.753323134347
159744,1111.51360641,1280.3737765364724,942.6534362835275
161792,1183.17162233,1367.3026593944157,999.0405852655842
163840,1128.97024856,1291.715194189225,966.2253029307751
165888,985.4656012299998,1123.840245004255,847.0909574557447
167936,1026.7099875,1157.5747095131865,895.8452654868134
169984,945.3744244300001,1078.4835433006642,812.2653055593361
172032,1009.35827793,1138.996928866196,879.719626993804
174080,1127.2493694700001,1311.923170582815,942.5755683571854
176128,1131.35036215,1311.6992410278885,951.0014832721114
178176,993.9837838899999,1134.8929516355543,853.0746161444457
180224,1096.72399591,1291.5529304408851,901.8950613791147
182272,1151.8091882300002,1337.044650038651,966.5737264213494
184320,1150.8382407499998,1335.8495535733769,965.8269279266228
186368,1134.22622753,1254.3650118917733,1014.0874431682266
188416,1117.38569953,1236.1885258645314,998.5828731954687
190464,1384.6403811700002,1638.2073133285955,1131.0734490114048
192512,1428.69637991,1672.842325257837,1184.5504345621628
194560,831.3527360400002,993.6198614065815,669.0856106734188
196608,787.9920391100002,950.7829712813148,625.2011069386856
198656,1302.61973454,1500.3440390663034,1104.8954300136968
200704,1095.2227733899997,1238.4415739907456,952.0039727892538
202752,1030.7493897800002,1207.1039113769768,854.3948681830237
204800,978.8468301,1150.089584879375,807.6040753206249
206848,699.89707205,799.427248768572,600.366895331428
208896,708.17280894,831.05454308606,585.29107479394
210944,1191.7857240899998,1398.3340140572845,985.2374341227151
212992,1177.59213773,1398.5029312540048,956.6813442059954
215040,1219.33616777,1495.0876017542944,943.5847337857056
217088,1209.50013161,1480.5117962236754,938.4884669963244
219136,1767.5283315299998,2028.9396507914098,1506.1170122685899
221184,1791.4634683600002,2070.4585242640005,1512.468412456
223232,1530.58005643,1745.5532352994996,1315.6068775605004
225280,1516.8372051699998,1720.8926644169699,1312.7817459230298
227328,1493.07192559,1713.8942252920729,1272.2496258879273
229376,1465.4409286200002,1663.9395807929309,1266.9422764470696
231424,1318.30275982,1483.730243062065,1152.8752765779348
233472,1309.5542041400001,1483.9896398198473,1135.118768460153
235520,1376.38014994,1532.1355138093145,1220.6247860706853
237568,1384.60843099,1560.9642247492502,1208.2526372307498
239616,1666.0506788699997,1853.8453504701902,1478.2560072698093
241664,1464.4568944799998,1637.3396993181773,1291.5740896418224
243712,1490.32043817,1677.2855466433184,1303.3553296966816
245760,1553.0458402799998,1726.9796420794414,1379.112038480558
247808,1385.3372698399999,1557.5049327287275,1213.1696069512723
249856,1439.1570962500002,1596.5478720101446,1281.7663204898558
251904,1607.91327828,1804.3915527270256,1411.4350038329744
253952,1650.09772446,1832.2346516952573,1467.960797224743
256000,2206.40042902,2429.90868977477,1982.8921682652299
258048,2278.02788005,2499.180331079251,2056.875429020749
260096,2212.66949323,2411.1587444300503,2014.18024202995
262144,2252.19405999,2453.675500886134,2050.7126190938657
264192,2170.57370642,2344.3878316851724,1996.7595811548272
266240,2205.6949885900003,2383.4358114499673,2027.9541657300333
268288,2201.7710301700004,2374.777305929215,2028.764754410786
270336,2125.48032655,2294.2767095729496,1956.6839435270504
272384,1953.7627606499998,2118.269294922734,1789.2562263772656
274432,1908.30735053,2032.3386163393911,1784.2760847206087
276480,2168.21022295,2342.846104565082,1993.574341334918
278528,2099.54918889,2284.870144046059,1914.2282337339411
280576,2046.8999912100003,2243.9415800615907,1849.8584023584099
282624,2070.56383086,2250.192186628317,1890.9354750916832
284672,2083.44423499,2272.0231598626874,1894.8653101173124
286720,2164.4299117100004,2358.9302298642597,1969.9295935557411
288768,2254.70255358,2414.2138102165163,2095.1912969434834
290816,2226.9305872,2395.6072739756733,2058.2539004243267
292864,2052.65378186,2244.1089104652588,1861.1986532547414
294912,2005.3982552400003,2211.2901128319754,1799.506397648025
296960,2169.8604598899997,2437.0449220848395,1902.67599769516
299008,2136.8418608099996,2371.2048407949014,1902.4788808250978
301056,2046.0969130400001,2237.672839999083,1854.5209860809173
303104,2092.76674791,2341.1087555928407,1844.4247402271596
305152,2291.55998341,2472.5242737152835,2110.5956931047162
307200,2271.51761363,2509.89306098091,2033.1421662790904
309248,1925.2876546700002,2076.1056341177846,1774.4696752222158
311296,1627.7046476599999,1868.0501558331666,1387.359139486833
313344,1757.51965301,1969.6767846712203,1545.3625213487796
315392,1704.2813809100003,1943.02043778715,1465.5423240328505
317440,1992.5110442799999,2098.5477542742706,1886.4743342857291
319488,2017.7360462600002,2134.1874369720017,1901.2846555479987
321536,2346.02010445,2485.8741419305998,2206.1660669694
323584,2283.3188674,2417.565739595704,2149.0719952042955
325632,2256.35323829,2380.0613416408864,2132.645134939113
327680,2335.7490245100003,2466.7145296532863,2204.7835193667142
329728,1937.8806638400004,2112.251230425847,1763.5100972541534
331776,1842.4466199600001,1984.01629517693,1700.8769447430702
333824,2355.050828,2611.441569956463,2098.660086043537
335872,2173.03452644,2444.0229788799948,1902.0460740000046
337920,2027.0790706999999,2184.025554607647,1870.1325867923526
339968,1904.18954543,2090.9476854887007,1717.431405371299
342016,2525.28809873,2641.575789970627,2409.000407489373
344064,2474.42604294,2646.9061857197134,2301.945900160287
346112,1761.37815386,2035.178272819609,1487.5780349003912
348160,1904.6307972700001,2144.2945263105184,1664.967068229482
350208,1973.23933216,2151.4825498327846,1794.9961144872154
352256,2080.2982126399997,2250.20635186866,1910.3900734113395
354304,2170.8628105000007,2353.5300210726027,1988.1955999273987
356352,2160.52620275,2320.5735018962996,2000.4789036036998
358400,2382.5628846100003,2563.663151423285,2201.4626177967157
360448,2389.35590538,2577.3850063079135,2201.3268044520864
362496,2282.89908427,2421.7377278928125,2144.0604406471875
364544,2233.8773476399997,2366.2172300879142,2101.537465192085
366592,2517.70994628,2669.907812957115,2365.5120796028855
368640,2502.92540045,2647.4626865539026,2358.388114346097
370688,2419.5571211899996,2571.990534198067,2267.123708181932
372736,2354.26350137,2554.263537464179,2154.263465275821
374784,2560.82064376,2683.8451355153425,2437.796152004658
376832,2539.83128854,2654.3327826647514,2425.3297944152487
378880,2612.68901306,2712.0188356242193,2513.3591904957807
380928,2589.2779749300007,2681.8465547615697,2496.7093950984317
382976,2704.7037395499997,2767.245973579123,2642.1615055208763
385024,2706.72052132,2757.871656527113,2655.569386112887
387072,2778.02621567,2910.1912535069077,2645.8611778330924
389120,2753.12357009,2882.1527611270126,2624.0943790529877
391168,2619.06850477,2809.0349896508396,2429.10201988916
393216,2655.65941175,2849.098225732379,2462.220597767621
395264,2666.52030556,2841.5227411392843,2491.5178699807157
397312,2717.0573287799994,2889.7702223794945,2544.344435180504
399360,2685.88283721,2843.8939515885013,2527.871722831499
401408,2747.50627455,2858.4464809259916,2636.5660681740083
403456,2693.6728107500003,2759.269719441887,2628.0759020581136
405504,2662.9079106699996,2744.0209486986005,2581.794872641399
407552,2722.0191747800004,2802.5096082132336,2641.528741346767
409600,2712.28805445,2790.6438089184285,2633.9322999815713
411648,2665.64547694,2787.872909198964,2543.4180446810365
413696,2685.7752957400003,2803.4321031013064,2568.118488378694
415744,2533.67599797,2717.3992786173544,2349.9527173226456
417792,2590.1874645400003,2735.423918243812,2444.9510108361887
419840,2582.49133844,2709.6264876844957,2455.3561891955046
421888,2514.2054504300004,2642.706464433578,2385.704436426423
423936,2589.7957125299995,2727.1610343126813,2452.4303907473177
425984,2633.76743637,2731.2231323646724,2536.311740375327
428032,2728.81962855,2825.586811503108,2632.0524455968916
430080,2731.8065215400006,2828.4533516275924,2635.159691452409
432128,2782.42488022,2864.5807277424497,2700.2690326975503
434176,2808.9252139299997,2897.608544990581,2720.2418828694185
436224,2921.84900386,3015.9048203584057,2827.793187361594
438272,2912.8285196000006,3007.718174130238,2817.9388650697633
440320,2827.15563807,2947.7247855625124,2706.5864905774874
442368,2908.4138153100002,3014.9372834453566,2801.890347174644
444416,2624.49113882,2888.871727523144,2360.110550116856
446464,2652.47681377,2896.2106540340865,2408.742973505913
448512,2511.73473933,2783.8100157447943,2239.659462915206
450560,2527.6543429500002,2789.472039839457,2265.8366460605434
452608,2471.9158029,2736.1183162749985,2207.7132895250015
454656,2480.7938477900007,2736.1719259299734,2225.415769650028
456704,2651.82180738,2882.041946342085,2421.601668417915
458752,2613.27253462,2852.6009561611713,2373.9441130788287
460800,2834.0555330099996,2962.4987286060036,2705.6123374139956
462848,2731.27076318,2899.414348832521,2563.127177527479
464896,2669.83251033,2856.0290045777037,2483.636016082296
466944,2561.25230889,2788.1295163412333,2334.375101438767
468992,2683.6099904700004,2937.2775235407125,2429.9424573992883
471040,2718.06124442,2939.907286992673,2496.215201847327
473088,2631.9372446300004,2834.621643537078,2429.2528457229228
475136,2617.62329678,2856.0113652663686,2379.2352282936317
477184,2589.81213685,2873.0123121080846,2306.6119615919156
479232,2602.9577714200004,2856.4497836515375,2349.4657591884634
481280,2721.7392370400003,2992.102882540815,2451.3755915391857
483328,2737.82552812,3005.865533868481,2469.7855223715187
485376,2674.1111310899996,2948.874004211416,2399.3482579685833
487424,2659.6891501699997,2944.371050722889,2375.0072496171106
489472,2217.33602332,2493.0212003520764,1941.650846287924
491520,2133.01322711,2407.128137578815,1858.8983166411851
493568,2523.99048356,2788.109001605493,2259.871965514507
495616,2449.56586212,2693.1714318326153,2205.9602924073847
497664,2021.3059705600003,2338.5187891423843,1704.0931519776163
499712,2113.71213166,2415.351564819358,1812.0726985006424
501760,2779.0028116000003,2954.3744453207582,2603.6311778792424
503808,2777.7148473599996,3017.369038356425,2538.0606563635743
505856,2691.5812349800003,2898.7888834030487,2484.373586556952
507904,2749.40196573,2950.1880484166845,2548.6158830433155
509952,2823.92502043,3071.89775982004,2575.9522810399603
512000,2816.4852150200004,3093.021140222266,2539.949289817735
514048,2955.7849437100003,3106.719515858138,2804.8503715618626
516096,2938.3044878800006,3110.115452394456,2766.493523365545
518144,2736.45035432,2908.9011121340036,2563.999596505996
520192,2743.5571690499996,2955.478998532277,2531.6353395677224
522240,2786.71114549,3057.256894101346,2516.165396878654
524288,2849.2432540800005,3125.3532070230576,2573.1333011369434
526336,2801.7767423899995,3043.2382847215713,2560.3152000584278
528384,2730.71862201,2982.7974389494075,2478.639805070593
530432,2856.67437987,3049.5656715183177,2663.783088221682
532480,2788.6159547600005,3007.102875332524,2570.129034187477
534528,2861.14677713,3062.924526083816,2659.3690281761837
536576,2857.8418273500006,3066.695534930248,2648.988119769753
538624,2848.35015017,2948.2969478411455,2748.403352498854
540672,2850.9950321600004,2938.775187354938,2763.2148769650626
542720,2988.30857853,3055.3309301272775,2921.2862269327225
544768,3004.2541383899998,3067.821701159881,2940.6865756201187
546816,2980.0948580699996,3086.182066791568,2874.007649348431
548864,3016.9041483100004,3099.5577678005466,2934.2505288194543
550912,3012.6790950900004,3092.248403158774,2933.1097870212266
552960,3087.64794824,3158.8319177215535,3016.4639787584465
555008,3041.7920253,3119.388005475232,2964.1960451247683
557056,3039.9667434200005,3121.6881486583384,2958.2453381816626
559104,3064.5675588400004,3142.408932796042,2986.726184883959
561152,3042.1665351100005,3121.754702710126,2962.578367509875
563200,3055.0439660800002,3156.429986140401,2953.6579460195994
565248,3038.5641372,3139.617087512867,2937.511186887133
567296,3019.1351385499997,3144.28528936821,2893.9849877317893
569344,2999.5884806599997,3150.099141457328,2849.0778198626713
571392,3027.1061836599997,3162.4356961943436,2891.776671125656
573440,3041.2323325599996,3167.392646305682,2915.0720188143173
575488,3042.9755567499997,3135.843169307387,2950.107944192612
577536,3012.83095726,3130.275020107201,2895.3868944127994
579584,3045.953583479999,3142.0859093182903,2949.8212576417077
581632,3046.51040465,3141.573966066024,2951.4468432339763
583680,3125.7763277800004,3190.4982425952626,3061.0544129647383
585728,3138.8679252700003,3201.4575825352244,3076.2782680047762
587776,3038.9535727,3122.5018062457143,2955.405339154286
589824,3053.547646,3126.8880351940998,2980.2072568059
591872,2822.63290965,3017.358171726368,2627.907647573632
593920,2866.0796521400002,3045.52570258936,2686.6336016906403
595968,2845.91140089,3006.4910912971663,2685.331710482834
598016,2859.93940665,2986.9659513400165,2732.9128619599833
600064,2942.1911865999996,3146.497824247524,2737.884548952475
602112,2866.14284785,3083.8192202837995,2648.466475416201
604160,2985.69889048,3136.033142410118,2835.364638549882
606208,2873.69476856,3072.8178592360177,2674.571677883982
608256,3099.5581446700003,3173.5721309415703,3025.54415839843
610304,3125.2308903800003,3182.5130568375666,3067.948723922434
612352,2942.06721223,3062.059738108948,2822.0746863510526
614400,2913.56107526,3038.7328109342093,2788.389339585791
616448,3087.9624304,3169.063032748454,3006.8618280515457
618496,3137.64968499,3191.6572894424503,3083.6420805375496
620544,3069.1204849700002,3158.6656441662826,2979.575325773718
622592,3047.3106188900006,3162.3345320799694,2932.2867057000317
624640,2829.35137958,3048.7901623748553,2609.9125967851446
626688,2952.0924896499996,3135.667849318204,2768.5171299817953
628736,3037.35117975,3167.598764556825,2907.1035949431753
630784,3059.4217579200003,3170.23690445903,2948.6066113809707
632832,3076.57277624,3122.558762351666,3030.5867901283345
634880,3101.71135426,3145.840176344596,3057.582532175404
636928,3074.46186438,3178.834216739626,2970.089512020374
638976,3040.4734223299997,3175.6685246352613,2905.278320024738
641024,2986.2266288899996,3069.0934729676305,2903.3597848123686
643072,2974.4269558,3080.345303906276,2868.508607693724
645120,2820.1809860900003,2967.774719986744,2672.5872521932565
647168,2750.7137433899998,2934.9621196305425,2566.465367149457
649216,2529.78618155,2788.13009630354,2271.44226679646
651264,2527.73866356,2775.587724494828,2279.8896026251723
653312,2612.84711337,2838.3207382890632,2387.3734884509367
655360,2687.06515661,2909.77798016903,2464.35233305097
657408,2987.4927245200006,3074.632918209898,2900.352530830103
659456,3073.26098266,3132.9741625586016,3013.5478027613985
661504,3026.6801325400006,3101.1147923691724,2952.245472710829
663552,3031.9753610500006,3115.225636957579,2948.7250851424224
665600,3099.59090474,3166.2629187872662,3032.918890692734
667648,3133.56123543,3200.274885657435,3066.8475852025654
669696,3173.22897566,3239.077401928468,3107.3805493915315
671744,3146.7214278700003,3212.801605033439,3080.6412507065616
673792,3138.4523303399997,3191.8429891348374,3085.061671545162
675840,3130.8846914299997,3186.26605364273,3075.5033292172693
677888,3010.121644749999,3073.5462219672318,2946.6970675327666
679936,3042.51782545,3100.7109092750597,2984.3247416249405
681984,3091.17880234,3141.2750601858243,3041.0825444941756
684032,3142.93811775,3213.6719001475813,3072.2043353524186
686080,2881.0302683,2984.416050844167,2777.644485755833
688128,2873.5732401800005,2975.8584404316334,2771.2880399283677
690176,2939.7160828100004,3085.326396900282,2794.105768719719
692224,2882.1315218300006,3045.052166337369,2719.2108773226323
694272,2932.63322881,3098.9497759709548,2766.3166816490457
696320,2929.1260641100002,3069.1455037401056,2789.106624479895
698368,2707.27584767,2909.1349660188616,2505.4167293211385
700416,2854.7795176100003,3055.3267665107433,2654.2322687092574
702464,3082.42667375,3147.4207664799105,3017.43258102009
704512,3142.4134180399997,3215.951670902815,3068.8751651771845
706560,2610.46115846,2829.1613060939635,2391.761010826037
708608,2624.77700986,2794.0191188860645,2455.5349008339354
710656,2982.12757805,3049.4719990678955,2914.7831570321046
712704,2703.65115593,2869.98544122796,2537.3168706320403
714752,2749.06586535,2899.2980286246097,2598.83370207539
716800,2634.5410448400003,2831.1343073173507,2437.94778236265
718848,2950.84785346,3034.2777856995617,2867.417921220438
720896,2974.71050741,3045.3568130188914,2904.0642018011085
722944,3122.9436025100003,3173.773587634643,3072.113617385358
724992,3141.46008812,3179.91581104733,3103.00436519267
727040,3110.2750862599996,3174.684338437271,3045.8658340827283
729088,3095.9636638400007,3184.8471287708367,3007.0801989091647
731136,3119.53468531,3189.3133946584576,3049.7559759615424
733184,3167.5438988799997,3214.3501149573963,3120.737682802603
735232,3238.14112871,3273.9665587848745,3202.3156986351255
737280,3145.61358077,3215.514076639893,3075.7130849001073
739328,3107.0448349799995,3196.4483033228416,3017.6413666371573
741376,3022.5857607199996,3179.2510692294163,2865.920452210583
743424,2820.9527599900002,3079.7958330934903,2562.10968688651
745472,2794.8162975799996,3060.6476131888194,2528.98498197118
747520,3126.48549198,3191.9889219741817,3060.9820619858183
749568,3128.6842996100004,3195.6954914821554,3061.6731077378454
751616,3081.69259373,3180.143996469992,2983.2411909900084
753664,3100.994078190001,3183.273336002948,3018.714820377054
755712,3216.89638614,3260.6872921568056,3173.105480123194
757760,3242.77374031,3280.567007271947,3204.980473348053
759808,3033.77326627,3151.3398466925983,2916.206685847402
761856,3084.06753152,3177.861630535015,2990.273432504985
763904,2974.5146292900004,3114.2679834845526,2834.761275095448
765952,2937.4135699400003,3101.7719148776055,2773.055225002395
768000,2953.50872083,3169.7672527469845,2737.250188913016
770048,2995.02180495,3197.2778835149775,2792.7657263850224
772096,2874.93753097,3108.6540161614503,2641.2210457785495
774144,3012.1580512000005,3211.5358918579586,2812.7802105420424
776192,3033.62243348,3147.084374789447,2920.160492170553
778240,3025.175166169999,3180.3960846351547,2869.9542477048435
780288,3137.4477658099995,3225.1661239806995,3049.7294076392996
782336,3193.10967214,3223.095401819255,3163.1239424607447
784384,3078.7502889099997,3224.412076506653,2933.088501313346
786432,3118.7570154699997,3225.6779987592513,3011.836032180748
788480,3080.20635725,3170.976867296574,2989.4358472034264
790528,2978.9266529100005,3140.22930002956,2817.624005790441
792576,3091.1386801800004,3199.8809243407354,2982.3964360192654
794624,2983.9002499099997,3136.9551724236926,2830.845327396307
796672,3177.51216434,3220.432783519237,3134.5915451607625
798720,3176.53384767,3219.442167801304,3133.6255275386957
800768,3139.27099224,3193.9816379653926,3084.5603465146073
802816,3178.5322063900003,3234.591407822815,3122.4730049571854
804864,3174.7915599,3232.7051060149606,3116.878013785039
806912,3181.57152475,3240.164150648807,3122.978898851193
808960,3105.42001272,3181.795530758014,3029.044494681986
811008,3066.87281111,3174.654796002236,2959.090826217764
813056,3171.06373516,3230.301966622384,3111.8255036976157
815104,3182.5960071900004,3235.8807952309503,3129.3112191490504
817152,3156.7430427199997,3227.199234429725,3086.2868510102744
819200,3140.1073766699997,3197.4123210857797,3082.8024322542196
821248,3157.8552980699997,3214.863777932616,3100.8468182073834
823296,3032.8296982,3115.387163873429,2950.2722325265713
825344,2894.5668223399994,3016.8828183549304,2772.2508263250684
827392,2941.31025894,3030.274376183315,2852.346141696685
829440,3101.3607227600005,3144.1796916958538,3058.5417538241472
831488,3050.51370025,3114.267188274526,2986.7602122254743
833536,3207.3105476300007,3237.132908931377,3177.488186328624
835584,3216.401638810001,3247.0711233269544,3185.732154293047
837632,3212.66350775,3242.6808981257736,3182.6461173742264
839680,3202.24702569,3238.695568623059,3165.798482756941
841728,3154.6295894499995,3244.81178411657,3064.447394783429
843776,3207.2380032600004,3261.36477894505,3153.1112275749506
845824,3246.82455559,3286.230899009223,3207.4182121707768
847872,3165.64522698,3233.984148831416,3097.3063051285844
849920,3241.03996829,3278.6911489616955,3203.388787618305
851968,3075.0412383499997,3131.0907870479805,3018.991689652019
854016,3169.68581688,3249.0069371652153,3090.3646965947846
856064,3107.053493,3204.2399255926202,3009.8670604073795
858112,3199.8486181399994,3263.9340165245358,3135.763219755463
860160,3254.8872862499998,3304.22525040528,3205.5493220947196
862208,3153.78195741,3268.4945449616375,3039.0693698583623
864256,3036.39821178,3219.9346958799288,2852.8617276800715
866304,3227.41622673,3274.691333618609,3180.1411198413907
868352,3247.07662555,3281.9407336537556,3212.212517446244
870400,3067.9665661999998,3215.994754397315,2919.9383780026847
872448,3121.24308597,3213.1515093292423,3029.3346626107573
874496,3044.1684456999997,3185.97406324591,2902.362828154089
876544,3024.26870906,3210.089808898936,2838.4476092210643
878592,3213.3642948499996,3266.318313649238,3160.4102760507612
880640,3212.47362399,3259.791175872611,3165.156072107389
882688,3079.78120237,3243.105808083201,2916.456596656799
884736,3050.25376044,3216.411653406361,2884.095867473639
886784,2886.64533512,3111.200342716884,2662.090327523116
888832,2840.31228552,3027.7930998119177,2652.831471228082
890880,3116.53117462,3181.8342223950044,3051.2281268449956
892928,3043.50236279,3128.822586105717,2958.182139474283
894976,2962.98318841,3086.991775508739,2838.974601311261
897024,3162.96755997,3239.202556127356,3086.732563812644
899072,3149.07731596,3226.089245773476,3072.065386146524
901120,3210.5586011699993,3312.5129323203982,3108.6042700196003
903168,3138.62595842,3238.408554589431,3038.8433622505695
905216,3121.21220507,3282.2397173853833,2960.1846927546167
907264,2901.4581037199996,3166.2713529081007,2636.6448545318985
909312,2950.7216927699997,3130.732430439472,2770.7109551005274
911360,2956.5468664600003,3051.876171034582,2861.2175618854185
913408,2916.98711648,3021.140594714315,2812.8336382456855
915456,3007.21539794,3132.6190677294967,2881.8117281505033
917504,2975.36058643,3078.674918487682,2872.0462543723174
919552,2949.586448979999,3071.9183745427467,2827.2545234172517
921600,3184.1340797499997,3260.7915686297442,3107.476590870255
923648,2625.9342001,2884.4145743534764,2367.4538258465236
925696,2774.1828875999995,3010.270937345161,2538.094837854838
927744,2428.7837535599997,2718.6069651797166,2138.960541940283
929792,2646.04366743,2955.138214535978,2336.949120324022
931840,2941.34107139,3104.1677110632595,2778.51443171674
933888,2938.3557272499997,3117.5139201334346,2759.197534366565
935936,2718.9135147600005,2847.8616356188018,2589.965393901199
937984,2883.3193166399997,3058.2045933847476,2708.4340398952518
940032,2542.21385561,2861.8010852001244,2222.6266260198754
942080,2585.69049215,2875.3377793605355,2296.0432049394644
944128,2427.28245933,2736.1505925028882,2118.414326157112
946176,2701.3102718200007,2980.180805154457,2422.4397384855442
948224,2530.9699486600002,2845.9649976917763,2215.974899628224
950272,2467.06518372,2794.3089775836106,2139.821389856389
952320,2707.55422441,2903.4535677659587,2511.6548810540417
954368,2808.5997021199996,2977.1104270171936,2640.0889772228056
956416,3094.6855378299997,3189.9370929277534,2999.433982732246
958464,3145.0676149,3237.0674399436944,3053.067789856306
960512,2973.0232915000006,3173.901594654686,2772.144988345315
962560,2941.3594077,3119.3246348791363,2763.3941805208633
964608,3125.69893553,3195.4822874550528,3055.9155836049476
966656,3023.0527051100003,3145.710906135502,2900.3945040844987
968704,3210.83170729,3244.0724624575646,3177.5909521224353
970752,3176.2169400199996,3220.0619299570167,3132.3719500829825
972800,3085.8700888699996,3208.8311755853447,2962.9090021546544
974848,3081.5224389699997,3209.783968252016,2953.2609096879833
976896,3215.96602865,3259.437589248384,3172.4944680516164
978944,3088.33367359,3178.1971474269676,2998.470199753033
980992,3237.4562764700004,3257.8111211579776,3217.101431782023
983040,3195.0923189699997,3251.137256076821,3139.0473818631785
985088,3079.11254737,3226.5038537032456,2931.7212410367542
987136,3089.83485253,3245.0032775002587,2934.666427559741
989184,3061.6092891300004,3203.4810059380648,2919.737572321936
991232,3083.4119124300005,3192.1772715463667,2974.6465533136343
993280,3184.39629059,3225.084775119964,3143.7078060600356
995328,3214.26540683,3239.1014382040316,3189.429375455968
997376,3155.1519488900003,3228.411507220584,3081.8923905594165
999424,3149.43829233,3223.2268769450075,3075.6497077149925
1001472,3243.6776625700004,3272.4631430629174,3214.8921820770834
1003520,3252.278875200001,3280.778911523165,3223.778838876837


==> figures/MountainCarContinuous/A2C.csv <==
episodes,mean,std_pos,std_neg
1,8.82186214,18.275536002512048,-0.6318117225120456
2048,25.795948499999998,46.04518793958054,5.546709060419452
4096,65.17129576,82.08251793231646,48.26007358768355
6144,74.41448821999998,84.59528076156654,64.23369567843342
8192,80.00679321000001,88.76933525605182,71.2442511639482
10240,74.75903179,83.96316863499476,65.55489494500523
12288,79.19405555999998,87.82583329361879,70.56227782638118
14336,81.44096744000001,90.10878250137188,72.77315237862814
16384,81.38592453999999,90.04083379402162,72.73101528597836
18432,81.53328297,90.33142365717218,72.73514228282782
20480,79.61583214,88.30298259589493,70.92868168410506
22528,81.97113449999999,90.69751204857245,73.24475695142753
24576,82.04616030999999,90.80556013448079,73.2867604855192
26624,81.25433821,90.94257335663174,71.56610306336826
28672,81.24643547999999,90.97608881993305,71.51678214006692
30720,81.63251129,90.94717068985356,72.31785189014643
32768,77.69536661,87.44181385495932,67.94891936504067
34816,81.77412060999998,91.04270624652587,72.5055349734741
36864,77.80489220999999,87.42927594244715,68.18050847755283
38912,80.8929585,90.25147647803763,71.53444052196238
40960,75.92318346,86.06418131914945,65.78218560085055
43008,74.13898599,83.25278301031811,65.02518896968188
45056,79.58991437,88.78154231829825,70.39828642170175
47104,77.53732054999999,86.64465996494413,68.42998113505585
49152,78.02275841999999,86.76111441617516,69.28440242382482
51200,81.82992027000002,90.81825171139658,72.84158882860345
53248,79.65332519999998,88.77235941090139,70.53429098909858
55296,79.70982008,88.75631905515174,70.66332110484827
57344,80.06133686,89.0389813500675,71.08369236993249
59392,80.18681007,89.05819629686636,71.31542384313366
61440,78.40216511999999,87.14629534415305,69.65803489584694
63488,80.20266506,89.06023499733395,71.34509512266605
65536,80.05035886,89.04923689247735,71.05148082752265
67584,78.14237306000001,87.53508016749183,68.7496659525082
69632,81.74274954000002,90.95197306884988,72.53352601115016
71680,77.70893534,87.44614283812963,67.97172784187036
73728,81.78088309,91.02625781707349,72.53550836292652
75776,81.81474404999999,91.00168867819247,72.62779942180751
77824,80.05963824,89.12776860960298,70.99150787039702
79872,82.23582629,91.10984556294791,73.3618070170521
81920,82.38113899,91.21312102517848,73.54915695482151
83968,82.31665577,91.17017230976442,73.46313923023557
86016,82.31645663999998,91.12342738765406,73.50948589234591
88064,78.63331525999999,87.81545215231009,69.45117836768989
90112,82.51285315,91.29717545401985,73.72853084598015
92160,82.4805365,91.24285713999532,73.71821586000468
94208,82.58279302000001,91.33933702946618,73.82624901053384
96256,82.5656639,91.30066473661068,73.83066306338932
98304,82.52724774000002,91.27534355968348,73.77915192031656


==> figures/MountainCarContinuous/BGPG.csv <==
episodes,mean,std_pos,std_neg
1,0,0,0
2048,-98.4869395,-98.48387496020584,-98.49000403979417
4096,-96.1383809,-87.1927622455892,-105.08399955441081
6144,-92.49635983333334,-83.84428617273122,-101.14843349393547
8192,-90.37138526250001,-80.62286355163594,-100.11990697336408
10240,-88.17199014727274,-74.46789132732154,-101.87608896722394
12288,-84.85974153666668,-64.20285601732277,-105.51662705601058
14336,-76.52848565952381,-49.54027851292521,-103.5166928061224
16384,-69.33971149152077,-37.96469151942082,-100.71473146362072
18432,-55.61304321480368,-22.45064190235957,-88.7754445272478
20480,-44.12697806714839,-8.652741724713728,-79.60121440958306
22528,-32.144312547100164,6.105014305010627,-70.39363939921095
24576,-19.24402537471969,18.332233082948306,-56.82028383238769
26624,-7.915933521930701,29.304967261885995,-45.1368343057474
28672,2.876670091475799,36.30088551187319,-30.54754532892159
30720,14.183072319853073,42.42528302349378,-14.059138383787635
32768,23.71578601104652,47.281433141763095,0.1501388803299477
34816,31.852097683851802,53.19125095562353,10.512944412080074
36864,38.476757658376,56.99539355429658,19.958121762455427
38912,45.05393391681511,62.045857977525245,28.06200985610498
40960,53.93424665347375,72.10568720467998,35.762806102267525
43008,62.18580686451668,79.99557526304544,44.37603846598792
45056,67.61676783204125,82.66559336269394,52.567942301388555
47104,73.122672603,82.03614362217249,64.20920158382751
49152,77.13147704100001,81.00475849764157,73.25819558435845
51200,78.629406993,79.76385454586033,77.49495944013968
53248,78.957633542,80.29082107771947,77.62444600628052
55296,79.073905259,80.62071550559777,77.52709501240223
57344,79.07674839399999,80.53873552225116,77.61476126574883
59392,78.939770069,80.5757264340949,77.3038137039051
61440,78.87348014400001,80.67698935018281,77.06997093781722
63488,78.61414456700001,80.5151855239503,76.71310361004973
65536,78.247998829,80.38244030491346,76.11355735308653
67584,78.21887668699999,80.38128043159045,76.05647294240953
69632,78.355729513,80.25280159588988,76.45865743011012
71680,78.612061147,80.39048706704875,76.83363522695126
73728,78.666921699,80.20672031158306,77.12712308641694
75776,78.92081880199999,80.16937794358367,77.6722596604163
77824,79.05640742599999,80.2120628587717,77.90075199322828
79872,78.93817513000002,79.90478722527207,77.97156303472796
81920,79.055457435,79.88653842989183,78.22437644010816
83968,78.957502078,79.77345413375583,78.14155002224418
86016,79.117151096,79.92029240728053,78.31400978471947
88064,79.26489319699999,80.09079769455988,78.4389886994401
90112,79.35319759699999,80.09890725899821,78.60748793500177
92160,79.52798571800001,80.41661975382658,78.63935168217344
94208,79.60860055,80.64719233750266,78.57000876249735
96256,79.78601929999999,80.7465441152414,78.82549448475858
98304,79.978031285,81.0372873196945,78.9187752503055
100352,80.152591954,81.30575058929547,78.99943331870453
102400,80.284428713,81.52251916482723,79.04633826117276
104448,80.411145044,81.54642008939116,79.27586999860883
106496,80.654515884,81.35473565120817,79.95429611679184
108544,80.85500370999999,81.52414944535282,80.18585797464716
110592,80.959339348,81.8011154410726,80.1175632549274
112640,81.214974841,81.83976880897147,80.59018087302853
114688,81.622203198,82.3198317268796,80.92457466912039
116736,82.023273256,83.09400410164187,80.95254241035812
118784,82.341480052,83.43232441072745,81.25063569327254
120832,82.817783021,83.86726875031881,81.76829729168118
122880,82.84432749500002,83.81080583596008,81.87784915403995
124928,82.79862881999999,83.56430703379228,82.0329506062077
126976,82.938674303,83.42830405255204,82.44904455344796
129024,83.16482567199999,83.91267307066032,82.41697827333967
131072,83.15287356399999,84.12256268241312,82.18318444558686
133120,83.36611282499999,84.6549398789913,82.07728577100868
135168,83.78798495199999,84.99505510915223,82.58091479484774
137216,83.89681813199999,84.95784485899925,82.83579140500073
139264,83.966658046,84.76344828726234,83.16986780473768
141312,84.184787695,84.87590380307728,83.49367158692272
143360,84.14930703599998,84.94200002207334,83.35661404992662
145408,84.137020815,84.91277901525768,83.36126261474232
147456,84.44065277600001,85.15231285277137,83.72899269922864
149504,84.496870654,85.12794344015944,83.86579786784057
151552,84.471728461,85.16422162541521,83.77923529658479
153600,84.350701456,85.14253478249911,83.55886812950088
155648,84.393113613,85.23591232335676,83.55031490264324
157696,84.842841763,85.73113821066329,83.9545453153367
159744,85.113293035,85.93222517798085,84.29436089201914
161792,85.357581244,86.14744383534857,84.56771865265144
163840,85.47483033,86.06731815551791,84.8823425044821
165888,85.35979459900001,85.95041010666672,84.7691790913333
167936,85.28958324200002,86.15762666362926,84.42153982037078
169984,85.47541816399999,86.50605109643334,84.44478523156664
172032,85.70029701000001,86.75658787728891,84.64400614271112
174080,85.97965093100001,87.13395949090433,84.82534237109569
176128,86.03662052199999,87.05369324176675,85.01954780223323
178176,86.06956471299999,86.92632987957244,85.21279954642755
180224,86.14580348700001,86.75254390621048,85.53906306778954
182272,86.04152579500001,86.58618001387339,85.49687157612664
184320,86.065639038,86.71024854318574,85.42102953281426
186368,86.123528278,86.98212948250547,85.26492707349452
188416,86.16004536300001,86.94715472491195,85.37293600108806
190464,86.452184029,87.18301566746987,85.72135239053011
192512,86.643216258,87.58297716737887,85.70345534862112
194560,86.89978990899999,87.88307842974041,85.91650138825958
196608,86.902298711,87.84928318827706,85.95531423372294
198656,87.039745614,87.97690588413215,86.10258534386784
200704,87.18937364899999,88.04447388131791,86.33427341668207
202752,87.09978660499999,88.11388167537721,86.08569153462277
204800,87.27584560599999,88.6132455139142,85.93844569808579
206848,87.204672082,88.58717349104634,85.82217067295366
208896,87.130882148,88.28604345604701,85.97572083995298
210944,87.100283944,88.23204462777518,85.96852326022481
212992,87.20437651300003,88.45760435693006,85.95114866907
215040,87.08492298,88.39108869454886,85.77875726545115
217088,87.32843013700001,88.43304387415908,86.22381639984094
219136,87.59654155199999,88.44072816412466,86.75235493987532
221184,87.600550454,88.24792898604267,86.95317192195733
223232,87.81431209300001,88.30161974311505,87.32700444288497
225280,87.772837162,88.46993952900326,87.07573479499675
227328,87.834909254,88.60888111002444,87.06093739797555
229376,88.035168864,89.01738355184733,87.05295417615267
231424,88.155479471,88.94835244739566,87.36260649460435
233472,88.19937736400001,88.93700596446993,87.4617487635301
235520,88.26734759900002,88.8839705454455,87.65072465255454
237568,88.21702736,88.72431437200807,87.70974034799194
239616,88.20188162800001,88.58793562885361,87.8158276271464
241664,88.35268217900003,88.68695988794639,88.01840447005367
243712,88.335389441,88.85023699800587,87.82054188399414
245760,88.258548694,88.83257748848067,87.68451989951933
247808,88.262999659,89.00613702936379,87.51986228863622
249856,88.11371144099999,88.7959572719893,87.43146561001069
251904,87.962919278,88.65459359379979,87.27124496220021
253952,88.210208214,88.74838058200055,87.67203584599946
256000,88.194159227,88.85016065195059,87.53815780204941
258048,88.139164902,88.84071321783107,87.43761658616894
260096,88.37894548800001,89.20078920258948,87.55710177341055
262144,88.29289528000001,89.3151039499541,87.27068661004591
264192,88.482114678,89.59240889790426,87.37182045809574
266240,88.47848281899999,89.79677771005784,87.16018792794215
268288,88.387171188,89.56451933577607,87.20982304022392
270336,88.357784344,89.53420508425299,87.181363603747
272384,88.509320589,89.41074967507964,87.60789150292035
274432,88.81243700500002,89.42378482868718,88.20108918131287
276480,89.06738196,89.73078592429846,88.40397799570155
278528,89.199233254,89.93805261717874,88.46041389082127
280576,89.273594887,89.89241387579509,88.65477589820492
282624,89.04817775900001,89.56996661519428,88.52638890280575
284672,88.98800709,89.6417392313345,88.3342749486655
286720,89.02951703800001,89.54020303597879,88.51883104002123
288768,89.063788596,89.57077497655503,88.55680221544496
290816,89.097778454,89.97045138072292,88.22510552727707
292864,88.921060155,89.74922999019292,88.0928903198071
294912,88.86429029400001,89.75703244770422,87.97154814029581
296960,88.861853733,89.64973795176044,88.07396951423956
299008,89.037703935,89.72541677620508,88.34999109379491
301056,89.28349122099999,89.93325107879372,88.63373136320627
303104,89.32425305000001,89.93879992937293,88.70970617062709
305152,89.22595607299999,89.90978965325019,88.5421224927498
307200,89.20439195099999,89.87453556314173,88.53424833885825
309248,89.22414680099999,89.95609834851135,88.49219525348863
311296,89.29605165199999,89.93238220484402,88.65972109915596
313344,89.46627705999998,90.01757099054299,88.91498312945697
315392,89.48803166900001,90.04070682589928,88.93535651210074
317440,89.55615271599999,90.19863731416473,88.91366811783524
319488,89.72175829,90.37883622310468,89.06468035689531
321536,89.840767995,90.4537255213439,89.22781046865609
323584,89.939692741,90.61252685544599,89.26685862655401
325632,90.026014422,90.68107324809304,89.37095559590696
327680,90.008117418,90.5741500145181,89.4420848214819
329728,90.27273747299999,90.74039308030994,89.80508186569004
331776,90.322407852,90.89365704818138,89.75115865581861
333824,90.10655264500001,90.61696865479539,89.59613663520463
335872,90.281735121,90.90118675358522,89.66228348841477
337920,89.96689600300002,90.51698924569686,89.41680276030317
339968,89.917490425,90.57041105428975,89.26456979571024
342016,90.06601460400002,90.71196172685688,89.42006748114315
344064,89.99703899700002,90.63393611365969,89.36014188034035
346112,90.05231651699998,90.87721309716721,89.22741993683275
348160,89.974422965,90.98486281126713,88.96398311873287
350208,89.96471170799998,91.09560484375604,88.83381857224393
352256,89.94089268999998,90.94499600529721,88.93678937470276
354304,89.98055446200001,90.87121392150632,89.0898950024937
356352,90.18581493500001,91.02374143346265,89.34788843653737
358400,90.269115692,91.06954541787596,89.46868596612404
360448,90.23811416,91.0893057664929,89.38692255350709
362496,90.24280769399999,90.9781881342138,89.50742725378619
364544,90.24752697299999,90.89236642846897,89.60268751753101
366592,90.29396168999999,90.76586910913858,89.8220542708614
368640,90.555097452,91.18936530152772,89.92082960247228
370688,90.61942083199999,91.29261860736842,89.94622305663155
372736,90.697794149,91.34621567948965,90.04937261851036
374784,90.59771631299998,91.2498956094987,89.94553701650126
376832,90.49118383200002,91.04916853870193,89.9331991252981
378880,90.51893768300002,90.96134932243224,90.0765260435678
380928,90.62443116899999,91.01994276079414,90.22891957720584
382976,90.659021272,91.10911487261463,90.20892767138538
385024,90.57008591900001,91.3234479894211,89.81672384857892
387072,90.61140453600001,91.46158461324532,89.7612244587547
389120,90.53741743600001,91.32601164001355,89.74882323198648
391168,90.61546940000001,91.34384235748759,89.88709644251243
393216,90.69465545600002,91.55585030862177,89.83346060337827
395264,90.784897812,91.49815674167932,90.07163888232067
397312,90.80701152299999,91.5118704561276,90.10215258987238
399360,90.916331694,91.41262331613778,90.4200400718622
401408,91.128894418,91.63529600489052,90.62249283110948
403456,91.37042517399999,91.83121765521803,90.90963269278195
405504,91.39436737899999,91.8449198849501,90.94381487304987
407552,91.26993848,91.62495341816677,90.91492354183322
409600,91.122027406,91.65960537442228,90.58444943757772
411648,90.998234353,91.57038648903864,90.42608221696136
413696,91.05675762999999,91.6648957978502,90.44861946214978
415744,91.05574037199999,91.8506992553284,90.26078148867158
417792,91.03936725599999,91.97369925281032,90.10503525918966
419840,90.90729665199999,92.08983323970072,89.72476006429925
421888,90.79246522,91.9372728135131,89.64765762648689
423936,90.787326343,91.85571400122652,89.71893868477349
425984,90.84349327099999,91.86305514435287,89.8239313976471
428032,90.948930467,91.90205121780382,89.99580971619618
430080,90.998081741,91.87196200961633,90.12420147238366
432128,91.03743200400001,92.00619942860182,90.0686645793982
434176,91.118181299,92.12660296408116,90.10975963391884
436224,91.16860781599999,92.14339219729708,90.1938234347029
438272,91.094540575,92.25513161164884,89.93394953835116
440320,91.051428748,92.3440943361816,89.75876315981841
442368,90.96914419599999,92.25768238041687,89.68060601158311
444416,91.01033463799999,92.04411526071927,89.97655401528071
446464,91.04468687100001,91.8015422030586,90.28783153894142
448512,90.84093342099999,91.61037384931632,90.07149299268366
450560,90.898696492,91.79503815769395,90.00235482630605
452608,90.863864918,91.73718896932927,89.99054086667074
454656,91.14050551400001,92.08460508583967,90.19640594216035
456704,91.39530364900001,92.16645334510876,90.62415395289126
458752,91.518435909,92.31277080238017,90.72410101561984
460800,91.551497881,92.28764244674892,90.81535331525109
462848,91.58976927900001,92.22482802166904,90.95471053633098
464896,91.60207731700001,92.23952993094775,90.96462470305227
466944,91.62537088500001,92.2152787228418,91.03546304715822
468992,91.633164294,92.43907218552388,90.82725640247611
471040,91.569762174,92.410551558983,90.728972789017
473088,91.62387285000001,92.47285977887316,90.77488592112687
475136,91.790922393,92.47272207581233,91.10912271018768
477184,92.00320016500001,92.615557599539,91.39084273046102
479232,92.107127335,92.74817279341913,91.46608187658087
481280,92.16347393000002,92.97920079608433,91.34774706391572
483328,92.220806288,93.03471678941254,91.40689578658747
485376,91.98672459000002,92.76357992044666,91.20986925955339
487424,91.830620987,92.62733102369336,91.03391095030665
489472,91.5561103,92.41405136317988,90.69816923682012
491520,91.467838171,92.45597273315744,90.47970360884256
493568,91.45019390100002,92.54823520401496,90.35215259798508
495616,91.51674972,92.59115974128206,90.44233969871796
497664,91.626255432,92.61491962103565,90.63759124296433
499712,91.655685018,92.56535734907246,90.74601268692754
501760,91.76712962799999,92.64112423238433,90.89313502361566
503808,91.83498221500001,92.75883545475132,90.9111289752487
505856,91.80726084300002,92.68784649979017,90.92667518620988
507904,91.628619617,92.66026861600345,90.59697061799655
509952,91.51839272899998,92.62897246986375,90.40781298813621
512000,91.51903618099999,92.618395462514,90.41967689948598
514048,91.664001635,92.64027807367167,90.68772519632834
516096,91.763226212,92.70352292134474,90.82292950265527
518144,91.70603022700001,92.79208169651406,90.61997875748597
520192,91.756499867,92.90058726727985,90.61241246672016
522240,91.938175641,92.80389832218528,91.07245295981473
524288,92.008192558,92.72914379503035,91.28724132096966
526336,92.155798481,92.6409301710752,91.67066679092481
528384,92.14329878800001,92.4697163466703,91.81688122932972
530432,92.15341352200002,92.52227895080667,91.78454809319338
532480,92.134386733,92.59150549211508,91.67726797388492
534528,91.83760474699999,92.55918424068294,91.11602525331703
536576,91.875209508,92.53612693659764,91.21429207940236
538624,91.95536997399998,92.57799588089364,91.33274406710632
540672,92.13965725,92.77154924468977,91.50776525531023
542720,92.37960324999999,92.88824243910688,91.8709640608931
544768,92.45599328899998,93.00704173779293,91.90494484020702
546816,92.522501805,93.09917860174254,91.94582500825747
548864,92.40225456799999,92.98895482674928,91.8155543092507
550912,92.302864555,92.99661322376461,91.60911588623539
552960,92.163993376,92.84512158233517,91.48286516966482
555008,91.996099575,92.8292928015766,91.1629063484234
557056,91.94153773299999,92.88854528056275,90.99453018543723
559104,91.96593609899999,93.01094593659747,90.92092626140251
561152,92.13430748200001,93.14703753251587,91.12157743148416
563200,92.22891430000001,93.02114105456474,91.43668754543529
565248,92.28494282399998,93.04392984387283,91.52595580412714
567296,91.99182811400001,92.8239274211645,91.15972880683553
569344,91.810716823,92.70263008721642,90.9188035587836
571392,91.76921150900003,92.54967744929488,90.98874556870518
573440,91.763660436,92.42949151472159,91.0978293572784
575488,91.863887303,92.84081246116958,90.88696214483042
577536,91.927107847,93.0566283427717,90.7975873512283
579584,91.99499251300001,93.18623695474092,90.80374807125911
581632,91.977587237,93.18065492575474,90.77451954824525
583680,91.955063378,93.09793520665805,90.81219154934196
585728,92.05809474399999,93.06944798663905,91.04674150136093
587776,92.04782631299999,93.03676528840064,91.05888733759933
589824,92.07221048899999,93.22445390262683,90.91996707537314
591872,92.096560486,93.31904257470906,90.87407839729094
593920,92.049922018,93.40509445993061,90.6947495760694
595968,92.02261182500001,93.58501308222506,90.46021056777496
598016,91.817246869,93.5604106023896,90.07408313561041
600064,91.53734794800002,93.57269576690335,89.50200012909669
602112,91.54125909300001,93.70276821445603,89.37974997154399
604160,91.55996440300001,93.85031366380503,89.269615142195
606208,91.73528970100001,94.03615432880873,89.43442507319129
608256,91.86875528599998,94.06795669705986,89.6695538749401
610304,91.77458590500001,94.04123913285353,89.50793267714648
612352,91.60864007299999,93.72244998335695,89.49483016264303
614400,91.74215443000001,93.4909141826653,89.99339467733472
616448,91.91412717,93.22164659746119,90.60660774253881
618496,92.103481291,93.15295259521389,91.0540099867861
620544,92.324609123,93.30617243388976,91.34304581211025
622592,92.46231649399998,93.55893485606315,91.36569813193681
624640,92.473219159,93.69681680909605,91.24962150890394
626688,92.42974776399998,93.80079837706134,91.05869715093863
628736,92.32958620499998,93.86173135906881,90.79744105093116
630784,92.300261564,93.79488236024832,90.80564076775167
632832,92.166559686,93.67669160151921,90.65642777048079
634880,92.269559281,93.7858953782111,90.7532231837889
636928,92.274315422,93.84368612439297,90.70494471960703
638976,92.220831516,94.05161033152103,90.39005270047898
641024,92.122008006,94.1226860680167,90.1213299439833
643072,91.94227924699999,93.84909225314263,90.03546624085735
645120,91.83926208700001,93.53804993351186,90.14047424048816
647168,91.838192685,93.4501551456387,90.22623022436129
649216,91.950715575,93.47408868170609,90.42734246829392
651264,92.00158462,93.46197779677941,90.5411914432206
653312,92.11847046899997,93.39845004832875,90.83849088967119
655360,92.069379247,93.22133759493178,90.91742089906822
657408,92.19212213300001,93.17714166597821,91.20710260002181
659456,92.25862963499999,93.05434684032883,91.46291242967115
661504,92.346635359,93.00683392121951,91.6864367967805
663552,92.51063509999997,93.11296834311831,91.90830185688164
665600,92.516417339,93.03384860025479,91.99898607774522
667648,92.50545779500001,92.9811281720374,92.02978741796262
669696,92.37844366199998,93.03745777420633,91.71942954979363
671744,92.27465489000001,93.18018057203088,91.36912920796914
673792,92.312137857,93.43807169697907,91.18620401702093
675840,92.303571787,93.62339532876807,90.98374824523192
677888,92.38728577799998,93.78986957248215,90.98470198351781
679936,92.36108261799998,93.48147478002765,91.24069045597231
681984,92.27495368999999,93.37040972238411,91.17949765761587
684032,92.198410627,93.18619804472628,91.21062320927372
686080,92.127662087,93.28482750420999,90.97049666979002
688128,92.06870479000001,93.25716987941107,90.88023970058896
690176,92.016982327,93.3174342216214,90.71653043237859
692224,91.96829771600001,93.34685702934762,90.5897384026524
694272,91.95324684200001,93.37072397666243,90.5357697073376
696320,91.89415565499999,93.34480522623441,90.44350608376557
698368,91.828430662,93.37683849872265,90.28002282527736
700416,91.841476806,93.31033300021757,90.37262061178244
702464,91.924150181,93.1279985237257,90.72030183827431
704512,92.07196132099999,93.13565207058008,91.0082705714199
706560,92.11665498699999,93.30953561943356,90.92377435456642
708608,92.20295149799999,93.47442208447343,90.93148091152655
710656,92.19420200199998,93.36370375166247,91.0247002523375
712704,92.04944216800001,92.98572777204399,91.11315656395604
714752,91.970154271,92.94156353801495,90.99874500398505
716800,92.097174751,93.10665623908692,91.08769326291308
718848,92.277861833,93.25579898636275,91.29992467963726
720896,92.49670432699999,93.38076117541269,91.61264747858729
722944,92.59419074,93.38310577027771,91.8052757097223
724992,92.494175344,93.2666918351758,91.72165885282419
727040,92.245698969,93.21255549063571,91.2788424473643
729088,92.043313466,93.0254800620333,91.0611468699667
731136,91.97974532999999,92.96616728033649,90.99332337966348
733184,92.089536385,92.94625178364151,91.23282098635849
735232,92.10266228399999,93.08268453225877,91.12264003574121
737280,92.07613601,93.35703819128075,90.79523382871925
739328,92.02033914999998,93.33608717016756,90.70459112983241
741376,92.10128735199999,93.2905521392217,90.91202256477827
743424,92.17153721999999,93.20598311657172,91.13709132342827
745472,92.263849377,93.22032266618609,91.3073760878139
747520,92.232899969,93.31531418625289,91.15048575174711
749568,92.253890867,93.63101530371587,90.87676643028412
751616,92.09368198199999,93.7147983449512,90.47256561904878
753664,91.75418656099998,93.76650636303025,89.74186675896972
755712,91.009772636,93.59880350359836,88.42074176840163
757760,90.62488661799999,93.59893858169784,87.65083465430214
759808,90.55488766799999,93.5871921671721,87.52258316882788
761856,90.86536891799999,93.55796600565843,88.17277183034155
763904,91.27926771300001,93.45311610160422,89.1054193243958
765952,91.559579,93.49659831378517,89.62255968621483
768000,91.594876197,93.37380980994618,89.81594258405383
770048,91.53278904200002,93.19520103118556,89.87037705281448
772096,91.48184154100001,92.94819188756635,90.01549119443366
774144,91.66789373200001,92.93759895445578,90.39818850954424
776192,91.90458034299999,92.88413234969858,90.92502833630141
778240,92.11215748400001,93.07366026565509,91.15065470234492
780288,92.210052931,93.19967492976082,91.2204309322392
782336,92.187558543,93.29873791701782,91.07637916898217
784384,92.02719253299999,93.41418220448269,90.6402028615173
786432,91.813068442,93.73369264966595,89.89244423433405
788480,91.720861543,93.97453338049536,89.46718970550464
790528,91.745235296,94.11335206774216,89.37711852425785
792576,91.81141513,93.89368638418797,89.72914387581203
794624,91.82206568999999,93.81773067559268,89.82640070440729
796672,91.80788622399999,93.56672757846358,90.04904486953639
798720,91.911466779,93.50237833736054,90.32055522063945
800768,91.972488419,93.58818483892827,90.35679199907173
802816,91.81304654599998,93.49871276234084,90.12738032965912
804864,91.66464457299999,93.70077980203442,89.62850934396556
806912,91.58147224700001,93.87225358678847,89.29069090721154
808960,91.69851733199998,93.6734188084716,89.72361585552837
811008,91.93873309799999,93.6398530119813,90.23761318401867
813056,92.213123188,93.63672053744094,90.78952583855906
815104,92.445052828,93.62763594238616,91.26246971361384
817152,92.58382311,93.77622170548014,91.39142451451985
819200,92.69475541400001,93.73801696809824,91.65149385990179
821248,92.603921325,93.71637828296853,91.49146436703147
823296,92.52381712100001,93.73351194397404,91.31412229802598
825344,92.497318165,93.6617295212676,91.33290680873239
827392,92.556385479,93.79532190865807,91.31744904934193
829440,92.65275197099999,93.88149625437468,91.42400768762529
831488,92.73144644700001,93.82990542453578,91.63298746946424
833536,92.67628446399999,93.5934535093249,91.75911541867508
835584,92.62112326900001,93.66866731843076,91.57357921956925
837632,92.581480631,93.93133071985241,91.2316305421476
839680,92.657899885,93.88820511475589,91.42759465524412
841728,92.66767658900001,93.80020933869346,91.53514383930656
843776,92.67734466599998,93.78568799395613,91.56900133804383
845824,92.642910007,93.78455866713219,91.5012613468678
847872,92.67644234999999,93.73755347247544,91.61533122752454
849920,92.744355483,93.54461164134845,91.94409932465156
851968,92.91419733,93.49784744869892,92.33054721130107
854016,92.88707879500001,93.41464068715857,92.35951690284145
856064,92.82177316500001,93.40333488057854,92.24021144942148
858112,92.517380524,93.21435620935159,91.82040483864841
860160,92.329074528,93.3036713068212,91.35447774917881
862208,92.39442020700001,93.48174658422634,91.30709382977368
864256,92.407204442,93.63963987364777,91.17476901035222
866304,92.45379476499998,93.8249289994146,91.08266053058537
868352,92.62165354999999,93.94908264434204,91.29422445565794
870400,92.647489471,93.94645308566709,91.34852585633291
872448,92.60419048100002,93.71026414327623,91.4981168187238
874496,92.38095761100001,93.54542825211102,91.216486969889
876544,92.13830979000001,93.5086388789893,90.76798070101071
878592,91.99997047900001,93.41666096339719,90.58327999460283
880640,92.08581218200001,93.2888301246897,90.88279423931033
882688,92.251879736,93.17424650069245,91.32951297130757
884736,92.427458573,93.23765709574302,91.61726005025697
886784,92.534316882,93.24601945822135,91.82261430577864
888832,92.76875794899999,93.35521962258672,92.18229627541326
890880,92.77157643900001,93.49008194874631,92.05307092925372
892928,92.90604342399999,93.64465318784555,92.16743366015443
894976,92.985319541,93.84357757412002,92.12706150787997
897024,92.959714378,93.72251408304999,92.19691467295002
899072,93.08321546100001,93.77469094965242,92.3917399723476
901120,93.05752569500001,93.80000356518404,92.31504782481598
903168,93.13091642399999,93.79010186456905,92.47173098343093
905216,93.17315870499999,93.80741982506451,92.53889758493547
907264,93.24730806699999,93.8995418325935,92.59507430140648
909312,93.21586443100001,93.87931741051048,92.55241145148955
911360,93.211331825,93.9400182621058,92.48264538789421
913408,93.24085843099999,93.87155730129321,92.61015956070678
915456,93.11986623800001,93.816602455151,92.42313002084903
917504,92.829992338,93.7997885984397,91.86019607756029
919552,92.76977508000002,93.86228493905276,91.67726522094728
921600,92.606359296,93.8536671128297,91.35905147917029
923648,92.60684183800001,93.95043577087804,91.26324790512197
925696,92.402694094,93.78845652535418,91.01693166264582
927744,92.21252325399999,93.83429884922482,90.59074765877516
929792,92.16808547600002,93.96717807861265,90.36899287338738
931840,92.142616519,93.48789604792782,90.79733699007218
933888,91.98447223999999,93.82793375776325,90.14101072223673
935936,91.696289601,94.03643039800082,89.35614880399919
937984,91.328988095,94.19320265582688,88.46477353417312
940032,91.038940161,94.52407429057902,87.55380603142098
942080,90.709285274,94.83848031651712,86.58009023148287
944128,90.711499549,94.94822401120736,86.47477508679263
946176,90.80961481899998,95.14348293993046,86.47574669806949
948224,90.87404289499997,95.20542569309663,86.54266009690332
950272,90.99047638300001,95.37453778622952,86.6064149797705
952320,91.00509973500002,95.52924203216726,86.48095743783277
954368,91.70415040100002,93.80455513048375,89.6037456715163
956416,92.097445017,93.37455259692732,90.82033743707268
958464,92.11923078299999,93.4823474320541,90.75611413394589
960512,92.071687119,93.48269908908296,90.66067514891705
962560,92.03652850199998,93.55178136344968,90.52127564055029
964608,91.842346815,93.69300334644352,89.99169028355648
966656,91.62527627,93.66656724100375,89.58398529899625
968704,91.635980542,93.56282587005714,89.70913521394286
970752,91.70939957200001,93.33770720597434,90.08109193802568
972800,91.900600593,93.36476070321586,90.43644048278412
974848,92.13361458,93.5726939579769,90.6945352020231
976896,92.28893363399999,93.6263793859336,90.95148788206637
978944,92.34035679099999,93.68798130177777,90.99273228022221
980992,92.45305514600001,93.66214545203499,91.24396483996503
983040,92.38180213500002,93.55692543742832,91.20667883257171
985088,92.31579122800002,93.7304116276757,90.90117082832435
987136,92.29610477899999,93.98202004884581,90.61018950915417
989184,92.26103670999998,94.01123598552167,90.5108374344783
991232,92.23982942799998,93.81673627538791,90.66292258061205
993280,92.268335366,93.71098970600254,90.82568102599747
995328,92.209354905,93.73274273620244,90.68596707379756
997376,92.059526563,93.71177896548011,90.4072741605199
999424,91.87923621200001,93.79487078399232,89.9636016400077


==> figures/MountainCarContinuous/PPO.csv <==
episodes,mean,std_pos,std_neg
1,-3.6961369000000004,-3.2232773270399537,-4.168996472960047
2048,51.671348820000006,68.98712675588627,34.355570884113746
4096,35.48986154,50.83157224554828,20.14815083445172
6144,16.562120460000003,34.77555880981262,-1.651317889812617
8192,62.10557382000001,79.70495746842694,44.50619017157308
10240,53.74533582,72.30707343064897,35.18359820935103
12288,65.1907028,74.87393383816095,55.50747176183904
14336,43.704331819999986,63.59058251277926,23.818081127220715
16384,22.91806722,45.86966270724485,-0.03352826724484714
18432,13.33419054,40.79746965053407,-14.129088570534067
20480,-3.137653819999997,22.282786905476932,-28.558094545476926
22528,1.6392086800000003,27.609663154606924,-24.331245794606925
24576,-30.40939788,-7.579933550950681,-53.238862209049316
26624,-19.166538000000006,4.245990755333342,-42.57906675533336
28672,4.576332019999994,30.608633769912508,-21.455969729912518
30720,4.106830360000003,30.02512858640163,-21.811467866401625
32768,27.835601099999998,46.88300526623412,8.788196933765871
34816,9.110460379999996,26.48635989841539,-8.265439138415399
36864,9.182752419999996,34.49098917402608,-16.125484334026087
38912,8.663319919999994,35.431453457321034,-18.104813617321042
40960,36.33601836,58.966238557951414,13.705798162048584
43008,-11.63529332,12.950069943790757,-36.220656583790756
45056,16.968908059999997,43.26443096861799,-9.32661484861799
47104,7.184824539999993,31.425966978820274,-17.056317898820286
49152,64.38313506,76.43481138369305,52.33145873630696
51200,69.58421892,81.85842685207014,57.31001098792985
53248,55.46874226,67.85114986963477,43.086334650365224
55296,53.51531346000001,67.11889419994125,39.911732720058765
57344,49.37415153999999,64.3933818031306,34.35492127686939
59392,45.405115099999996,61.96986378427134,28.840366415728653
61440,60.1604132,72.15845975511851,48.16236664488149
63488,56.91584924,69.5780394363469,44.2536590436531
65536,31.566946640000005,48.91396018893133,14.219933091068686
67584,38.138062319999996,54.48749738457979,21.788627255420202
69632,2.664410979999994,19.32511445314787,-13.996292493147882
71680,-30.613846059999997,-15.998166469318559,-45.22952565068144
73728,-2.5809938800000043,20.070836184177217,-25.232823944177227
75776,-8.05242798,15.059616585178405,-31.164472545178405
77824,-19.008639719999998,3.452450692318365,-41.46973013231836
79872,-3.550757060000001,18.536450942758535,-25.63796506275854
81920,0.04283817999999997,24.78165455074145,-24.69597819074145
83968,-1.1573886200000016,22.833120602652603,-25.147897842652608
86016,-11.586035080000002,11.41186069883522,-34.583930858835224
88064,-15.338974280000002,7.252923027442016,-37.93087158744202
90112,-19.282971900000003,6.369189489041563,-44.93513328904157
92160,-23.114069940000004,-0.10091145673013457,-46.12722842326987
94208,-13.132812760000004,11.676558128695632,-37.94218364869564
96256,-2.927456639999999,19.90966630368281,-25.764579583682806
98304,6.468256899999999,32.05035511919135,-19.113841319191355


==> figures/MountainCarContinuous/TRPO.csv <==
episodes,mean,std_pos,std_neg
1,-0.0008873900000000002,-0.000540395088668436,-0.0012343849113315643
2048,-9.058e-05,-6.320691175625229e-05,-0.00011795308824374772
4096,19.31156461,31.75111899903584,6.872010220964164
6144,41.04010259999999,54.75701127750509,27.323193922494887
8192,56.632883199999995,71.46130721866268,41.80445918133731
10240,65.29775427000001,78.87027112794215,51.725237412057886
12288,65.28917057,78.85978188526562,51.718559254734366
14336,65.10204615,78.63331025062186,51.57078204937815
16384,64.90653846000001,78.40288283652592,51.410194083474096
18432,64.8058457,78.29108014547627,51.32061125452374
20480,71.24181029000002,82.80077487628535,59.68284570371469
22528,74.09621086000001,85.83133370893589,62.36108801106413
24576,73.88812088999998,85.58473187397554,62.19150990602442
26624,73.75440263,85.43308105625444,62.075724203745565
28672,73.9340305,85.6438116266648,62.224249373335205
30720,73.76171654999999,85.45340508320932,62.07002801679066
32768,73.73679491,85.42282236943527,62.050767450564734
34816,73.75629348000001,85.43808735267771,62.07449960732231
36864,73.8178741,85.51292119361823,62.12282700638177
38912,73.76173838000001,85.44725183243261,62.07622492756741
40960,73.79610032,85.49500502997196,62.09719561002802
43008,73.82378254999999,85.52930634451307,62.118258755486906
45056,73.86362332,85.58186855343692,62.145378086563085
47104,73.86783472,85.58219212113843,62.153477318861576
49152,73.9597453,85.69266140758347,62.22682919241652
51200,73.96413468,85.68972613700991,62.238543222990096
53248,74.02135456,85.75535642198149,62.28735269801853
55296,74.07587686,85.81061678470435,62.34113693529564
57344,74.14314544000001,85.88897012910095,62.39732075089908
59392,74.14576266,85.90792483190177,62.38360048809824
61440,74.20745656999999,85.97236346622333,62.44254967377665
63488,74.24718695,86.03164032402454,62.46273357597546
65536,74.2561855,86.05081422335893,62.461556776641075
67584,74.3243209,86.11290582201333,62.535735977986675
69632,74.38785969,86.17404362666898,62.60167575333102
71680,74.42754838,86.21674819610216,62.63834856389786
73728,74.42638035,86.23974072836108,62.61301997163892
75776,74.4747379,86.28453953825294,62.664936261747044
77824,74.51582106999999,86.33880863372917,62.6928335062708
79872,74.54073024,86.37398927599811,62.70747120400189
81920,74.58613967000001,86.41313881694019,62.75914052305983
83968,74.58611943,86.42414234916572,62.74809651083427
86016,74.60947161000001,86.44678709006426,62.772156129935766
88064,74.59878434000001,86.44737182141448,62.75019685858554
90112,74.64414471,86.47647171091538,62.811817709084636
92160,74.64977008,86.48462810884757,62.814912051152426
94208,74.68244311000001,86.5172951209417,62.84759109905833
96256,74.69727501,86.53071674296335,62.86383327703664
98304,74.67944346999998,86.52881968100563,62.83006725899433
100352,74.70905794,86.55963349865306,62.85848238134693


==> figures/MountainCarContinuous/WNPG.csv <==
episodes,mean,std_pos,std_neg
1,0,0,0
2048,-98.4876984,-98.48501016905941,-98.49038663094059
4096,-100.686840725,-100.65485015013402,-100.71883129986597
6144,-101.28469373333334,-101.22421848766786,-101.34516897899883
8192,-100.74106985,-100.68376031886245,-100.79837938113755
10240,-101.11621847,-101.05458710134994,-101.17784983865008
12288,-101.34108773333335,-101.27035688582016,-101.41181858084654
14336,-101.79844425714288,-101.72227184710957,-101.87461666717618
16384,-101.79352009375,-101.71085833382294,-101.87618185367707
18432,-101.13748112777778,-101.040025396945,-101.23493685861055
20480,-101.02292124499999,-100.90201101335113,-101.14383147664886
22528,-99.61374182727272,-97.65230881318107,-101.57517484136437
24576,-99.29937985416667,-97.39108782105623,-101.20767188727712
26624,-98.94696387464388,-96.81511421167126,-101.07881353761651
28672,-96.20873438423645,-92.24618470311198,-100.17128406536092
30720,-91.24991844688172,-86.87446252980905,-95.62537436395439
32768,-86.89182820723451,-80.70774760461832,-93.0759088098507
34816,-80.50160270200332,-73.86466211339388,-87.13854329061277
36864,-74.82560829526736,-67.02789370314656,-82.62332288738816
38912,-72.18335785884194,-63.12506017190084,-81.24165554578305
40960,-66.86842441435813,-58.763443639528575,-74.97340518918769
43008,-62.21994563970405,-53.942971815970054,-70.49691946343805
45056,-57.28500969093915,-49.91980406529506,-64.65021531658324
47104,-52.70188465843391,-44.060687684245714,-61.34308163262211
49152,-47.934574092359746,-38.81681878354813,-57.05232940117136
51200,-44.313548736843906,-35.67084255886164,-52.956254914826175
53248,-39.13300773306564,-30.78394255138113,-47.48207291475015
55296,-35.61372955940213,-25.850133182684726,-45.37732593611953
57344,-31.63596843145998,-22.577876561811156,-40.694060301108806
59392,-27.88126119245809,-18.41259051182785,-37.34993187308833
61440,-24.415524881240426,-15.170726853109295,-33.66032290937156
63488,-20.748900599391558,-12.173264542146955,-29.324536656636162
65536,-17.10085619155415,-8.720621505961905,-25.481090877146396
67584,-13.927089175588808,-5.15826966752627,-22.695908683651346
69632,-9.94688106822321,-0.6057998917367975,-19.28796224470962
71680,-4.9518459478674925,5.310217445135472,-15.213909340870458
73728,1.1001598697234851,13.163386656427734,-10.963066916980763
75776,9.647655191999998,24.250184184501528,-4.954873800501533
77824,17.006859200999997,32.26880087921141,1.7449175227885814
79872,25.253453149000002,41.242502162332954,9.264404135667053
81920,33.323265551999995,49.60634965952096,17.04018144447903
83968,39.287412356000004,54.17890359254777,24.39592111945224
86016,43.872860119,56.87467666925309,30.871043568746916
88064,49.069045581,61.10002543451904,37.038065727480955
90112,52.75430528899999,63.09262457637996,42.41598600162001
92160,54.753794334999995,64.56528111277683,44.94230755722315
94208,58.01378091400001,66.19274642264406,49.834815405355954
96256,60.565051492999984,68.2383346914266,52.89176829457337
98304,62.520999371,69.59010006307777,55.451898678922234
100352,64.033722163,70.47929427303785,57.58815005296213
102400,65.387565354,71.41205032066112,59.363080387338876
104448,66.818066071,71.71860589878885,61.91752624321115
106496,67.763467685,72.28306436548931,63.24387100451069
108544,68.952043769,73.20409946664913,64.69998807135087
110592,69.79417058499999,73.84697462654175,65.74136654345823
112640,70.54671727,74.17944149340691,66.91399304659309
114688,71.236798686,74.70832331153818,67.76527406046182
116736,72.19228483600001,75.38024875128934,69.00432092071068
118784,72.863304987,76.13157050669784,69.59503946730217
120832,73.812047135,76.95079598691261,70.67329828308739
122880,74.80429777500001,77.63169178003312,71.9769037699669
124928,75.692837603,78.09384680878918,73.29182839721082
126976,76.46196960300001,78.89201888068524,74.03192032531479
129024,77.330174189,79.78499087464506,74.87535750335495
131072,78.27279091700001,80.62913471892126,75.91644711507875
133120,79.365771244,81.58713657242141,77.14440591557859
135168,80.18266179399998,82.10251828185187,78.2628053061481
137216,80.917901429,82.51795455992989,79.3178482980701
139264,81.529770805,82.9518138744713,80.1077277355287
141312,82.015783399,83.12345461663051,80.90811218136949
143360,82.354429081,83.31212036898431,81.3967377930157
145408,82.711946375,83.42520666453267,81.99868608546733
147456,82.899754194,83.49598890268068,82.30351948531931
149504,83.086620622,83.61489168621351,82.55834955778649
151552,83.13714980900001,83.71141771598545,82.56288190201457
153600,83.107495425,83.67214233078457,82.54284851921543
155648,83.18294897700001,83.71835960596906,82.64753834803096
157696,83.49377616500001,84.15762854173607,82.82992378826395
159744,83.51223276600001,84.35442984396214,82.67003568803788
161792,83.576261526,84.45996088799393,82.69256216400606
163840,83.738025403,84.65539126177936,82.82065954422063
165888,84.087345646,85.01370640564342,83.16098488635659
167936,84.41352385600001,85.15304287867671,83.67400483332331
169984,84.610364926,85.34640644001593,83.87432341198408
172032,84.77025911499999,85.448155947529,84.09236228247097
174080,85.04996488799999,85.66013271834088,84.4397970576591
176128,85.37101801400001,86.030192036254,84.71184399174604
178176,85.46937440399999,86.16388766845752,84.77486113954247
180224,85.59707779799999,86.39545901983759,84.79869657616238
182272,85.79492764899999,86.61586421846944,84.97399107953053
184320,85.88457163599999,86.63676924712001,85.13237402487997
186368,85.914046493,86.73413187529914,85.09396111070086
188416,86.02614416200001,86.83674871588201,85.21553960811801
190464,86.12881944399999,86.99030030826788,85.2673385797321
192512,86.05109847,86.86689702493837,85.23529991506163
194560,86.006657156,86.80510225357342,85.20821205842658
196608,86.037246455,86.78673930993585,85.28775360006415
198656,86.09848538099999,86.74901525523835,85.44795550676163
200704,85.99316625800002,86.53994174951687,85.44639076648316
202752,86.15022686300001,86.79573282302036,85.50472090297967
204800,86.063090686,86.77772799468552,85.34845337731447
206848,86.01971528300001,86.83643607124941,85.20299449475061
208896,85.99693340399998,86.99244994109647,85.00141686690348
210944,86.144927708,87.12603564097702,85.16381977502297
212992,86.37724342100002,87.43944186288417,85.31504497911587
215040,86.49854242400002,87.66933608063148,85.32774876736856
217088,86.68172879599999,87.81130290797648,85.55215468402349
219136,86.742437794,87.91215034271946,85.57272524528054
221184,86.847268136,88.04002184879191,85.65451442320808
223232,86.86039356200001,88.01579845965625,85.70498866434377
225280,87.01769944700001,88.04561506328122,85.9897838307188
227328,87.08833806199999,88.10988202290432,86.06679410109567
229376,87.04498902700001,88.07285213906502,86.01712591493501
231424,86.987851773,87.94890690622957,86.02679663977044
233472,86.912557753,87.9206857271491,85.9044297788509
235520,87.04236083999999,88.01496436758487,86.0697573124151
237568,87.01897972400002,87.91845435094599,86.11950509705404
239616,87.16033154600001,87.99981901363736,86.32084407836265
241664,87.39393123,88.0967201819119,86.69114227808811
243712,87.40103323299999,88.11777278227501,86.68429368372497
245760,87.50794240900001,88.24831433569028,86.76757048230974
247808,87.43335678899999,88.22758705283124,86.63912652516873
249856,87.36046035199999,88.28690736762147,86.43401333637851
251904,87.514989587,88.55493763615692,86.47504153784308
253952,87.666096096,88.73552501231028,86.59666717968973
256000,87.834167841,88.93160985328849,86.7367258287115
258048,87.90002762900001,89.04678864022664,86.75326661777338
260096,87.79056101300002,88.99850666220918,86.58261536379085
262144,87.657689836,88.97944627841451,86.33593339358549
264192,87.43037072599999,88.85308788075427,86.00765357124571
266240,87.25622420100002,88.79937993452934,85.7130684674707
268288,87.222431607,88.89745826601279,85.54740494798722
270336,87.28170416500002,88.98674967947187,85.57665865052817
272384,87.341639414,89.06256673585253,85.62071209214747
274432,87.49569048599999,89.23157325503527,85.7598077169647
276480,87.43800550200001,89.1313355703553,85.74467543364472
278528,87.39729512899999,89.11363079067345,85.68095946732652
280576,87.428703075,89.2050705975948,85.6523355524052
282624,87.37611947100001,89.27393659669836,85.47830234530166
284672,87.47920488300001,89.43503749150689,85.52337227449313
286720,87.467382055,89.54342256225779,85.39134154774221
288768,87.35631592600001,89.49780083656357,85.21483101543645
290816,87.235277083,89.36782330917197,85.10273085682803
292864,87.14071401599999,89.28952066584915,84.99190736615083
294912,87.05822432200003,89.14312735952478,84.97332128447528
296960,86.99282850700001,89.02270544442663,84.96295156957339
299008,87.044814465,89.07885766211442,85.01077126788559
301056,87.05718319600001,89.05172885200547,85.06263753999455
303104,87.11409189199999,89.10347528098352,85.12470850301646
305152,87.043976269,89.07250239096238,85.01545014703761
307200,86.818872343,89.06032004483882,84.57742464116117
309248,86.64208645,89.0389440977223,84.2452288022777
311296,86.610813979,89.02448150392556,84.19714645407444
313344,86.607119441,89.03891364490276,84.17532523709723
315392,86.71950243499998,89.03727501697043,84.40172985302954
317440,86.75206254000001,89.06829648580333,84.43582859419669
319488,86.72807551700001,89.05802579164528,84.39812524235474
321536,86.865351371,89.12657329301197,84.60412944898803
323584,86.907208281,89.03584678461019,84.7785697773898
325632,86.93516645900002,88.96755642959103,84.902776488409
327680,87.02072408899998,89.03749043391842,85.00395774408155
329728,86.99775710600002,89.04152395211945,84.9539902598806
331776,87.0007286,89.13617442435513,84.86528277564487
333824,86.944979778,89.21202036856087,84.67793918743914
335872,86.98257277100001,89.23655204249557,84.72859349950444
337920,87.02420725600001,89.28452338586622,84.7638911261338
339968,87.146169611,89.4141459112038,84.8781933107962
342016,87.117622824,89.30320255078529,84.9320430972147
344064,87.08583056799999,89.30140479257811,84.87025634342187
346112,87.06960415500001,89.25119368824599,84.88801462175402
348160,87.05666513700001,89.23310181120763,84.88022846279239
350208,87.15744116599998,89.18672090171222,85.12816143028775
352256,87.343573874,89.13541062575527,85.55173712224473
354304,87.51210777699998,89.11706259587591,85.90715295812406
356352,87.643006724,89.1368049279218,86.1492085200782
358400,87.82321135,89.26225972759688,86.3841629724031
360448,87.96448263,89.36850178955788,86.56046347044213
362496,88.110401182,89.35620759990509,86.86459476409492
364544,88.270586884,89.44400291281664,87.09717085518335
366592,88.28184137900001,89.47748102744342,87.08620173055661
368640,88.224002119,89.55913578794512,86.88886845005489
370688,88.130352664,89.57606097991837,86.68464434808163
372736,88.02424013499999,89.49969195119213,86.54878831880784
374784,87.937923454,89.4473976699725,86.4284492380275
376832,87.9272786,89.37823836830674,86.47631883169325
378880,87.88561679,89.37366715973214,86.39756642026786
380928,87.91246317500001,89.38800331374262,86.43692303625741
382976,87.784784238,89.36054713523193,86.20902134076807
385024,87.606125606,89.3364884371094,85.87576277489062
387072,87.55164162700002,89.34233352346133,85.76094973053871
389120,87.51178986799998,89.33342843240446,85.6901513035955
391168,87.601625396,89.53022922072748,85.67302157127253
393216,87.67017267300001,89.64998959111064,85.69035575488938
395264,87.70188097900001,89.72159158475434,85.68217037324568
397312,87.69371741800002,89.7291029393946,85.65833189660545
399360,87.725414287,89.77264081397165,85.67818776002837
401408,87.83892035,89.9305088579565,85.7473318420435
403456,88.00744573,90.09762534402536,85.91726611597464
405504,88.171716986,90.26233558316422,86.0810983888358
407552,88.303283329,90.41045831749388,86.19610834050611
409600,88.347779412,90.4578551383529,86.23770368564709
411648,88.337843673,90.47726047370956,86.19842687229043
413696,88.281756427,90.42922765163803,86.13428520236198
415744,88.11989366200001,90.25106344110728,85.98872388289274
417792,88.17825829099999,90.25991237792164,86.09660420407835
419840,88.48335140100001,90.41367415411683,86.55302864788318
421888,88.720448964,90.65663316690107,86.78426476109892
423936,88.86983302100002,90.85338097099958,86.88628507100046
425984,88.845555919,90.80936464533711,86.8817471926629
428032,88.728237985,90.81603012676105,86.64044584323896
430080,88.689591467,90.86104927506767,86.51813365893233
432128,88.72869222099999,91.06008013912135,86.39730430287862
434176,88.94043845899999,91.26413323491936,86.61674368308063
436224,89.08528435499998,91.35724737739596,86.813321332604
438272,89.10599195700001,91.39191580831177,86.82006810568826
440320,89.182487193,91.46928142779205,86.89569295820795
442368,89.15339329399998,91.50814002337066,86.79864656462931
444416,89.186996952,91.43366941932273,86.94032448467728
446464,89.30581297500001,91.34627722728123,87.26534872271878
448512,89.40785305699998,91.36298089318767,87.4527252208123
450560,89.46213134399999,91.37765893613953,87.54660375186045
452608,89.422566996,91.22228235189439,87.62285164010561
454656,89.28255713499999,91.03380067800902,87.53131359199097
456704,89.044539145,90.84099252173301,87.24808576826699
458752,88.876663384,90.73808068087304,87.01524608712695
460800,88.857663858,90.82085204559503,86.89447567040496
462848,88.95634850500001,90.90568317797695,87.00701383202306
464896,89.06301740399999,91.02751135522846,87.09852345277153
466944,89.2287965,91.0862013015862,87.3713916984138
468992,89.366084266,91.08849861548092,87.64366991651909
471040,89.456710843,91.21868650684274,87.69473517915725
473088,89.582797783,91.36950498131552,87.79609058468449
475136,89.494301038,91.53256069755732,87.45604137844269
477184,89.314055679,91.52520091697312,87.10291044102689
479232,89.280639472,91.57109314411369,86.99018579988632
481280,89.205262654,91.49758847937831,86.91293682862168
483328,89.42192323,91.48520486811248,87.35864159188753
485376,89.67428011500002,91.46770284963824,87.88085738036179
487424,89.85487692799998,91.42141642057453,88.28833743542543
489472,89.985717194,91.41719143539642,88.55424295260359
491520,90.03091565,91.39651010849938,88.66532119150061
493568,90.123503864,91.50589092112176,88.74111680687824
495616,90.15281073700001,91.48898348599369,88.81663798800633
497664,90.189894503,91.44542181227897,88.93436719372104
499712,90.18686835500002,91.46667520144173,88.9070615085583
501760,90.163019107,91.4535214928524,88.87251672114759
503808,90.31450203499999,91.68063326035293,88.94837080964705
505856,90.392373123,91.75768364729409,89.02706259870591
507904,90.425005045,91.68154321641542,89.16846687358459
509952,90.40443215899998,91.58496116214808,89.22390315585189
512000,90.46826505699998,91.65942318961058,89.27710692438939
514048,90.55252180400001,91.68638017261594,89.41866343538408
516096,90.639582751,91.8741758074705,89.40498969452952
518144,90.634534128,91.9134840023647,89.3555842536353
520192,90.513826422,91.889985432791,89.137667411209
522240,90.38188721200001,91.79624503797278,88.96752938602724
524288,90.24514109999998,91.65619067092548,88.83409152907448
526336,90.10940760399998,91.63549943544817,88.5833157725518
528384,90.026945116,91.53313638674709,88.5207538452529
530432,89.96701103,91.50453901773542,88.42948304226456
532480,89.94175644499998,91.50088939524261,88.38262349475735
534528,90.04362514599998,91.47751310326588,88.60973718873409
536576,90.15018750699998,91.53502733458389,88.76534767941608
538624,90.259593538,91.55557774212008,88.96360933387993
540672,90.359598334,91.6192235487677,89.09997311923229
542720,90.33402027300001,91.60921858316831,89.0588219628317
544768,90.384000933,91.63554488145381,89.13245698454618
546816,90.46046351100001,91.64506799095426,89.27585903104577
548864,90.40267598600003,91.53047233303172,89.27487963896834
550912,90.409655288,91.53872173208285,89.28058884391714
552960,90.338418998,91.51759640773848,89.15924158826151
555008,90.356279349,91.54810462718153,89.16445407081848
557056,90.37389706,91.67925878659617,89.06853533340384
559104,90.41373341299999,91.77216720376855,89.05529962223143
561152,90.484387854,91.78868579589545,89.18008991210456
563200,90.55236335500001,91.76981987721913,89.33490683278089
565248,90.46916827499999,91.70145338583484,89.23688316416514
567296,90.485212757,91.69635406883584,89.27407144516415
569344,90.39877994,91.54903821578861,89.24852166421138
571392,90.48607637799999,91.57740370744898,89.394749048551
573440,90.650938226,91.8215430701945,89.4803333818055
575488,90.74715127300001,92.1154935245564,89.37880902144363
577536,90.78768291300001,92.30578892713362,89.2695768988664
579584,90.711904415,92.31058330388646,89.11322552611355
581632,90.518480127,92.06609735091494,88.97086290308506
583680,90.424749933,91.91196619670872,88.93753366929128
585728,90.30031149700001,91.69133667785935,88.90928631614067
587776,90.280366674,91.60154108358347,88.95919226441654
589824,90.37528049900001,91.60386073950505,89.14670025849497
591872,90.42079178499999,91.53610524983192,89.30547832016806
593920,90.534993003,91.67503470902146,89.39495129697853
595968,90.64002839900002,91.72530471969374,89.5547520783063
598016,90.75686652,91.68041541001645,89.83331762998355
600064,90.951851027,91.64716018341048,90.25654187058953
602112,91.04834915800001,91.7055217292036,90.39117658679642
604160,91.167970725,91.899848589389,90.43609286061101
606208,91.32827184799999,92.05281565003044,90.60372804596953
608256,91.48908607199999,92.26026937122795,90.71790277277204
610304,91.423777403,92.36629716702217,90.48125763897784
612352,91.43124048600001,92.46971962607455,90.39276134592546
614400,91.334158229,92.54463097415231,90.12368548384768
616448,91.248337892,92.51180445720028,89.9848713267997
618496,91.24170069499999,92.5161208426086,89.96728054739138
620544,91.340863428,92.59503950745017,90.08668734854984
622592,91.378315291,92.59676733115725,90.15986325084276
624640,91.318409202,92.63070654164538,90.00611186235462
626688,91.236095827,92.65988651357148,89.81230514042852
628736,91.089175963,92.63504184826022,89.54331007773979
630784,90.89902631200002,92.55002780613249,89.24802481786755
632832,90.732782957,92.44413181382724,89.02143410017275
634880,90.609831711,92.42932227064237,88.79034115135762
636928,90.47001746000001,92.40509671152293,88.53493820847709
638976,90.54668499900001,92.48508602399522,88.60828397400479
641024,90.804491027,92.59166229876604,89.01731975523396
643072,91.18805238000002,92.6669614476822,89.70914331231783
645120,91.63898725800001,92.90624397226081,90.37173054373922
647168,91.96290671799999,93.1382988035538,90.78751463244618
649216,92.112896571,93.2556081256269,90.97018501637308
651264,92.125857583,93.24927843271071,91.00243673328929
653312,92.106326096,93.26233606548521,90.95031612651479
655360,91.990423946,93.21399845093894,90.76684944106107
657408,91.92552409700001,93.27457634039823,90.57647185360179
659456,91.90764990200002,93.28946043055538,90.52583937344465
661504,91.936120467,93.26673207086388,90.60550886313611
663552,91.93472583799999,93.21921808039596,90.65023359560402
665600,91.927772945,93.2504166652449,90.6051292247551
667648,91.80992473799999,93.35365241495373,90.26619706104626
669696,91.68863538100001,93.44058895352316,89.93668180847686
671744,91.591510104,93.5262095026107,89.65681070538929
673792,91.620752044,93.47802275822566,89.76348132977434
675840,91.83344969600002,93.564530379362,90.10236901263804
677888,92.002309571,93.78846462594703,90.21615451605297
679936,91.975784769,93.92314486110388,90.02842467689612
681984,91.85706293,94.00182549017973,89.71230036982027
684032,91.77834534700001,94.09929372435077,89.45739696964925
686080,91.570101365,94.02931096914546,89.11089176085454
688128,91.45615622800001,93.8461439778229,89.06616847817712
690176,91.41521165400002,93.65833845268419,89.17208485531584
692224,91.377991185,93.57475876009143,89.18122360990857
694272,91.545098782,93.33015382652154,89.76004373747845
696320,91.66405939799999,93.19998874283502,90.12813005316497
698368,91.775735403,93.12974902261423,90.42172178338576
700416,92.034859422,93.00949819302704,91.06022065097295
702464,92.23642771399999,93.06294944021883,91.40990598778114
704512,92.346138765,93.13050637573441,91.5617711542656
706560,92.28515611600001,93.02924029469185,91.54107193730817
708608,92.11014397599999,92.90611285435939,91.31417509764059
710656,92.00224657899999,92.95422159427031,91.05027156372967
712704,91.95210178099998,93.09342055190068,90.81078301009929
714752,91.951784326,93.1545761535673,90.74899249843268
716800,92.051702873,93.26909262711936,90.83431311888063
718848,92.039648771,93.32226007928179,90.75703746271822
720896,91.963075766,93.35367565615145,90.57247587584855
722944,91.79711547299999,93.27724375464942,90.31698719135056
724992,91.67565967200001,93.12811847473961,90.22320086926041
727040,91.66008214499999,93.03905520062699,90.28110908937299
729088,91.619634462,93.006272106408,90.23299681759198
731136,91.66242367499999,93.10789254836862,90.21695480163135
733184,91.628158061,93.12190497042677,90.13441115157322
735232,91.596526701,93.18285119083488,90.01020221116512
737280,91.61196636000001,93.32861554169844,89.89531717830158
739328,91.471989954,93.31002803022136,89.63395187777863
741376,91.272387139,93.25050816863104,89.29426610936896
743424,91.02726424800001,93.04425994548401,89.010268550516
745472,90.812152414,92.71673290401202,88.90757192398797
747520,90.77503213499999,92.60919731908098,88.940866950919
749568,90.840200135,92.64423366272378,89.03616660727623
751616,91.01575045699998,92.90737606020303,89.12412485379693
753664,91.15293768899998,93.06641366130793,89.23946171669203
755712,91.20990456700001,93.05639557248898,89.36341356151104
757760,91.30682523800002,93.02439938561982,89.58925109038022
759808,91.32678594400002,93.00027014902399,89.65330173897605
761856,91.29466011299999,92.99899117617137,89.59032904982861
763904,91.251504945,93.02307743285704,89.47993245714295
765952,91.16143114399999,93.07001519085016,89.25284709714983
768000,91.02574630000001,93.01364673073515,89.03784586926487
770048,91.06485559299999,93.05953262131995,89.07017856468003
772096,90.98643199,92.9413398405467,89.0315241394533
774144,91.00554941200002,92.89559642827176,89.11550239572829
776192,91.139992366,92.94333972297561,89.3366450090244
778240,91.12581184499999,92.95363127221103,89.29799241778895
780288,91.24011936299999,93.27471712156901,89.20552160443097
782336,91.28095809,93.64651041532636,88.91540576467364
784384,91.298042679,93.96411563222983,88.63196972577018
786432,91.166808664,94.04862643989867,88.28499088810133
788480,91.147204757,94.04227186426075,88.25213764973924
790528,91.07034190300001,93.94636437431359,88.19431943168644
792576,91.16905698,93.82524431231322,88.51286964768677
794624,91.41937450200001,93.93190795523213,88.90684104876789
796672,91.649846783,94.07511379278662,89.22457977321338
798720,91.80491102799999,94.14646769815701,89.46335435784297
800768,91.850844024,94.15846344550839,89.5432246024916
802816,91.758283342,94.06713667182647,89.44943001217352
804864,91.46171589199999,93.83386156760731,89.08957021639266
806912,91.161963191,93.61326382217393,88.71066255982606
808960,90.77713573199999,93.54703454515763,88.00723691884235
811008,90.158648812,93.19741657382797,87.11988105017203
813056,89.813332504,93.23322225939255,86.39344274860746
815104,89.47051575600003,93.41938261803789,85.52164889396217
817152,89.20108486699999,93.69650016254442,84.70566957145556
819200,89.08240644,93.88939565617017,84.27541722382983
821248,88.95045374500002,94.21812641355811,83.68278107644193
823296,88.890653205,94.61136799261084,83.16993841738918
825344,88.81334735899999,95.0131719362583,82.61352278174168
827392,88.70139982500002,95.35495591699052,82.04784373300953
829440,88.53578851700001,95.73201897288922,81.33955806111081
831488,88.318993974,96.11132101949701,80.52666692850298
833536,88.154496618,96.6046708861067,79.70432234989329
835584,88.01221871000001,97.13918151875596,78.88525590124407
837632,87.81765810099998,97.63006907767874,78.00524712432122
839680,87.56342264099999,98.10186684993403,77.02497843206595
841728,87.266770251,98.52105929291814,76.01248120908186
843776,86.904070071,98.88795883583941,74.9201813061606
845824,86.708189629,98.88746880082117,74.52891045717884
847872,86.68655305399999,98.91661306329445,74.45649304470552
849920,86.547015504,98.80345598153457,74.29057502646543
851968,86.40614925000001,98.59813772543407,74.21416077456595
854016,86.43767217199999,98.53284353861774,74.34250080538224
856064,87.75149057200001,95.92991492859781,79.5730662154022
858112,89.71502452700001,92.94512174524952,86.4849273087505
860160,90.61755766799999,93.53967252283323,87.69544281316675
862208,90.60708722300001,93.81324198610213,87.40093245989789
864256,90.702073736,94.04844667326371,87.3557007987363
866304,90.832542574,94.16388436219428,87.50120078580572
868352,90.97511759599999,94.23476903418796,87.71546615781202
870400,90.975920124,94.20673689202401,87.74510335597598
872448,90.82639229700001,94.51242782227013,87.1403567717299
874496,90.52451014599998,94.63219262735174,86.41682766464822
876544,90.21252128600001,94.70289965747732,85.7221429145227
878592,89.817915011,94.7546406988842,84.88118932311579
880640,89.59310029600002,94.80412185640047,84.38207873559956
882688,89.932432218,94.4731026803202,85.39176175567981
884736,90.10423622600001,94.68125148338682,85.52722096861321
886784,90.43885646200002,94.73426033472974,86.1434525892703
888832,90.64419713199999,94.7409493394783,86.54744492452167
890880,90.601736336,94.65836965442237,86.54510301757763
892928,90.629835946,94.29641236013019,86.96325953186981
894976,90.37221496,93.85646230654268,86.8879676134573
897024,90.16464668399999,93.62793941836436,86.70135394963562
899072,90.11592668499999,93.5989727181687,86.63288065183129
901120,90.01199756700001,93.6213192740048,86.40267585999521
903168,90.033885913,93.6654444824464,86.40232734355361
905216,90.03195972299999,93.60159471490306,86.46232473109691
907264,89.955565918,93.45024083257609,86.46089100342392
909312,89.810668478,93.41674500372869,86.2045919522713
911360,89.57264920000001,93.72193820051461,85.42336019948542
913408,89.24325022,94.24034229178085,84.24615814821914
915456,88.92427705700001,94.66586505822923,83.1826890557708
917504,88.664908569,95.2793010470155,82.05051609098452
919552,88.45896186400002,95.72007278459205,81.19785094340799
921600,88.571151766,95.81071129618726,81.33159223581274
923648,88.609272906,95.79472228959915,81.42382352240085
925696,88.764120101,95.51654814220484,82.01169205979517
927744,88.566932852,95.85935662194174,81.27450908205824
929792,88.350090448,96.14294878528136,80.55723211071864
931840,88.18604126400001,96.10521575765891,80.26686677034111
933888,87.990641277,95.95051873219425,80.03076382180573
935936,87.97578128699999,95.60729168422131,80.34427088977867
937984,88.272611915,95.05412389399777,81.49109993600223
940032,88.573384917,94.71724419876293,82.42952563523707
942080,89.042015589,94.28283382912191,83.80119734887809
944128,89.382903828,94.45909914089623,84.30670851510376
946176,89.69339246199999,94.43657469469288,84.9502102293071
948224,89.945318232,94.37415743046587,85.51647903353414
950272,90.10219243899999,94.09469616832767,86.10968870967231
952320,90.11001561700002,93.9445433039287,86.27548793007134
954368,90.211663796,93.82010729695843,86.60322029504157
956416,90.083680629,93.76209322617379,86.40526803182621
958464,89.836924238,93.68205982493755,85.99178865106244
960512,89.63319743900001,93.67191651462652,85.59447836337351
962560,89.63188601200001,93.89684091217748,85.36693111182254
964608,89.61054438200001,94.10231235184351,85.11877641215652
966656,89.619388304,94.24219217725532,84.99658443074468
968704,89.55969978700001,94.06088895916987,85.05851061483015
970752,89.66314762300001,93.69326978761912,85.63302545838091
972800,89.70343907700001,93.38970040746108,86.01717774653895
974848,89.808229605,93.18382368284622,86.43263552715376
976896,89.936531347,93.25468158782954,86.61838110617046
978944,89.990387585,93.49905030234805,86.48172486765193
980992,89.829674794,93.47883037621105,86.18051921178895
983040,89.60306810499999,93.46947071444077,85.73666549555921
985088,89.44466424900001,93.45390765780738,85.43542084019265
987136,89.175831856,93.226531126656,85.125132585344
989184,89.034233703,93.05186023055222,85.01660717544777
991232,88.906400813,93.08585915771631,84.7269424682837
993280,88.77067626600001,93.04910196520237,84.49225056679765
995328,88.80640408899998,93.09408943153865,84.51871874646132
997376,88.91159194999997,93.123245741638,84.69993815836195
999424,89.038651115,93.06450390542994,85.01279832457004


==> figures/MountainCarContinuous/WTRPO.csv <==
episodes,mean,std_pos,std_neg
1,-0.0002735,-0.00022693445909258646,-0.0003200655409074135
2048,-1.1118039,36.340937817379285,-38.56454561737928
4096,87.07297195999999,90.40919696960553,83.73674695039445
6144,90.37854223999999,91.01405658289956,89.74302789710042
8192,90.43817822,91.42242206914412,89.45393437085588
10240,61.318351979999996,87.44192896429198,35.194774995708016
12288,89.88861066,90.98105863358114,88.79616268641885
14336,90.60289892,91.60671600007078,89.59908183992923
16384,87.61960611999999,91.45899622139336,83.78021601860661
18432,79.4430854,90.28869379514188,68.59747700485812
20480,89.53797846000002,90.97177563726454,88.1041812827355
22528,89.67744436000001,91.44647656125044,87.90841215874958
24576,82.56902748,89.5039123987239,75.63414256127611
26624,81.32349388,90.14905878070641,72.49792897929359
28672,83.19064995999999,90.8355186838861,75.54578123611388
30720,90.81632124,91.67085950582917,89.96178297417082
32768,86.92445932000001,90.95271130028438,82.89620733971564
34816,67.3828637,85.12283835673549,49.64288904326452
36864,79.51461533999999,89.99124585425584,69.03798482574415
38912,80.1968874,90.89267501097818,69.50109978902181
40960,90.78079434,91.68433733439178,89.87725134560822
43008,91.52277044,91.79568269227387,91.24985818772613
45056,91.83459004000001,92.14824683665468,91.52093324334534
47104,91.68299638,91.95036580049604,91.41562695950397
49152,55.630341539999996,88.27151097139568,22.9891721086043
51200,92.25144796000001,92.46879080119588,92.03410511880413
53248,92.4930883,92.7412562469032,92.24492035309679
55296,87.36856653999999,92.11254709271026,82.62458598728972
57344,77.06416949999999,91.11106237915185,63.017276620848136
59392,88.4642312,92.24684159338575,84.68162080661425
61440,79.10469044,91.29654751951243,66.91283336048757
63488,91.83133996000001,92.24609758548037,91.41658233451965
65536,92.59951988,92.99099889062076,92.20804086937925
67584,88.21841422,91.91190727817467,84.52492116182533
69632,91.9020415,92.30693339529748,91.49714960470251
71680,92.27119995999999,92.62872665117006,91.91367326882992
73728,92.32039735999999,92.6089964741813,92.03179824581868
75776,91.69255530000001,92.14966127130253,91.23544932869748
77824,91.94945306000001,92.34627114671517,91.55263497328485
79872,91.17601852,91.91282344999301,90.43921359000699
81920,91.74976004,92.33211818771824,91.16740189228176
83968,92.14157082,92.36539096133009,91.9177506786699
86016,91.35187328,92.13607423344413,90.56767232655588
88064,91.39424321999999,92.1583287324383,90.63015770756168
90112,91.35191456000001,92.10274631214136,90.60108280785866
92160,79.85944896,90.20740231129602,69.51149560870397
94208,91.2618246,91.94837339462416,90.57527580537584
96256,83.86869396,91.540929799562,76.19645812043801
98304,92.1711378,92.50193147435374,91.84034412564625
100352,91.66792170000001,92.14801025320513,91.18783314679489


==> figures/Swimmer/A2C.csv <==
episodes,mean,std_pos,std_neg
1,-0.34527082222222183,2.641097110681991,-3.331638755126434
2048,8.791179411111111,13.535031133359212,4.047327688863009
4096,20.12953658888889,24.837996482587823,15.421076695189956
6144,18.910175622222223,22.544554032485006,15.275797211959437
8192,19.740128233333337,22.442681611382554,17.03757485528412
10240,18.86378388888889,22.836667056215298,14.890900721562483
12288,21.874384422222224,25.936057741662406,17.812711102782043
14336,19.736140044444443,25.324818678450935,14.147461410437952
16384,20.850588966666667,26.039518462854815,15.661659470478519
18432,19.48033228888889,25.802867826170463,13.157796751607314
20480,12.795474544444444,18.942656594825127,6.648292494063761
22528,15.876483433333334,22.15326754220184,9.59969932446483
24576,19.324141166666667,25.245572113432015,13.40271021990132
26624,15.97192502222222,21.328816746846865,10.615033297597574
28672,15.889745499999998,21.274287014763946,10.50520398523605
30720,13.749094455555557,19.668819471410764,7.82936943970035
32768,16.453704555555557,22.098788366239297,10.808620744871817
34816,17.346756866666674,22.984992303953785,11.708521429379562
36864,12.103894811111111,17.718090745348658,6.4896988768735655
38912,9.876263100000001,15.414112611449385,4.338413588550617
40960,12.192111544444444,17.956007533413946,6.428215555474942
43008,15.2584649,20.44072795241803,10.076201847581968
45056,15.48098597777778,20.852688886716663,10.109283068838897
47104,17.154613088888887,23.209136720291806,11.100089457485968
49152,19.380176588888887,25.063763023855383,13.69659015392239
51200,17.9008558,23.613409530680343,12.188302069319654
53248,17.95308441111111,23.560002276365484,12.346166545856736
55296,13.629418344444444,19.045762368453055,8.213074320435835
57344,14.754103555555558,20.826232311574778,8.681974799536336
59392,14.975484377777777,21.096730379334602,8.854238376220952
61440,14.75452981111111,20.35414711585613,9.15491250636609
63488,17.35359004444444,22.601406946529842,12.10577314235904
65536,14.041217666666666,19.384466206748087,8.697969126585246
67584,17.66605407777778,22.956536948737902,12.375571206817657
69632,24.734868622222223,37.84455681783504,11.625180426609406
71680,18.582396833333334,24.60823230629547,12.556561360371198
73728,19.24003507777778,25.59323454685968,12.886835608695879
75776,19.987463444444447,26.173448033976925,13.80147885491197
77824,19.768582377777776,26.97820439581606,12.55896035973949
79872,21.018106333333336,27.058227715559,14.977984951107672
81920,21.06395042222222,27.829441597554027,14.298459246890413
83968,17.57862151111111,24.323068098517084,10.834174923705135
86016,20.85845321111111,27.35506211888032,14.361844303341904
88064,19.196154022222224,25.321605267085133,13.070702777359315
90112,19.16771562222222,25.27642229322323,13.059008951221212
92160,10.366797866666666,20.121589573991514,0.6120061593418189
94208,16.47380281111111,23.956707759056613,8.990897863165607
96256,11.315722655555557,18.773046254228408,3.858399056882707
98304,14.998550577777776,22.33993472346975,7.657166432085803
100352,7.8478580666666655,14.620771274037656,1.074944859295675
102400,7.510619099999998,16.12072531835259,-1.0994871183525934
104448,1.745970766666667,8.57626471125252,-5.084323177919186
106496,13.17665372222222,20.989901878886954,5.3634055655574855
108544,10.786746955555554,18.196911740841763,3.3765821702693435
110592,12.307464022222224,18.82415179632322,5.790776248121226
112640,12.252216200000001,17.94532423271077,6.559108167289232
114688,8.26268157777778,14.864486064084566,1.6608770914709945
116736,17.921364122222222,25.13233561484202,10.710392629602424
118784,19.559989199999997,28.647593390515176,10.47238500948482
120832,14.897754777777777,21.48778649500081,8.307723060554743
122880,14.305013466666667,20.713966361055206,7.896060572278126
124928,15.915007422222223,22.1929096117963,9.637105232648146
126976,7.661327855555555,16.724669787947498,-1.4020140768363891
129024,6.686464700000003,16.056780110606653,-2.683850710606646
131072,14.45931557777778,20.684379626725832,8.234251528829727
133120,10.089217555555555,17.168392716898975,3.010042394212136
135168,14.391892611111107,20.82381446001501,7.9599707622072025
137216,11.232341433333334,16.950511622410815,5.514171244255854
139264,12.1626952,17.888464167382462,6.4369262326175365
141312,17.02994593333333,23.031392504585952,11.028499362080709
143360,-4.189664944444441,15.67033878422847,-24.049668673117353
145408,-5.587324799999999,12.885747173781096,-24.060396773781093
147456,2.844613433333333,13.77795303560988,-8.088726168943214
149504,10.02591008888889,14.752959453280091,5.298860724497689
151552,4.876416099999999,10.913837828895709,-1.16100562889571
153600,10.609674499999999,15.328535248581641,5.890813751418357
155648,13.345156177777778,18.98154959547131,7.708762760084245
157696,11.040317055555557,15.747187242664062,6.333446868447051
159744,11.478396977777779,16.885385305830262,6.071408649725297
161792,12.132760333333332,18.98094295332914,5.284577713337521
163840,18.570676477777777,24.252018077753068,12.889334877802487
165888,18.081324477777777,22.767546125319395,13.395102830236159
167936,14.245082133333336,19.63037374116628,8.85979052550039
169984,15.18616511111111,19.704324507043722,10.668005715178499
172032,18.13558951111111,23.420148971532434,12.851030050689785
174080,14.298181577777779,17.20677231775961,11.389590837795945
176128,15.621258500000001,19.78532836128471,11.457188638715294
178176,15.230837966666668,19.59059415487921,10.871081778454126
180224,16.032196833333334,20.34166240102187,11.722731265644796
182272,10.869243588888889,14.81056125723334,6.927925920544437
184320,16.07873676666667,22.280095204068807,9.87737832926453
186368,10.983976211111111,16.44821641601815,5.5197360062040755
188416,15.258972855555557,21.355031366508914,9.1629143446022
190464,14.306221577777778,20.603909303706168,8.008533851849387
192512,14.070916122222222,20.543313522538117,7.598518721906326
194560,16.255676344444442,22.897826851153393,9.61352583773549
196608,15.575714377777775,21.95086751661934,9.20056123893621
198656,11.595900155555556,17.183087422484693,6.008712888626419
200704,13.260075211111108,18.73261154028879,7.7875388819334255
202752,15.97921521111111,19.401562473305134,12.556867948917088
204800,21.466383122222222,26.326588827542345,16.6061774169021
206848,18.660118477777775,23.83974251337943,13.48049444217612
208896,17.30549758888889,23.07158578767966,11.539409390098122
210944,16.876531755555558,22.450708665204953,11.302354845906162
212992,14.36594642222222,19.521196903562164,9.210695940882278
215040,17.928177966666667,23.453222342982453,12.40313359035088
217088,11.65935962222222,16.3536632660407,6.96505597840374
219136,13.246032266666667,18.74280093826009,7.749263595073245
221184,14.470008144444446,20.32661741604314,8.613398872845753
223232,16.344740066666667,23.055710376621747,9.633769756711587
225280,23.45603898888889,30.34514473133582,16.566933246441955
227328,20.064109966666667,26.59192243211838,13.536297501214953
229376,22.3974743,29.021052122404303,15.773896477595695
231424,17.383787222222225,23.46280125181466,11.304773192629789
233472,13.109078166666666,18.71418043565314,7.503975897680192
235520,13.435216655555557,18.390960721529133,8.47947258958198
237568,11.377549277777778,16.688617634875733,6.066480920679822
239616,9.705411933333332,13.881083226834633,5.529740639832032
241664,13.213945355555557,17.710838237297317,8.717052473813796
243712,14.520138166666667,19.337848414406412,9.702427918926922
245760,14.575762755555555,19.217392826300046,9.934132684811065
247808,15.528998055555556,20.378317908600078,10.679678202511035
249856,13.123780333333332,18.3515839074563,7.895976759210366
251904,15.039466622222223,19.802129601467232,10.276803642977214
253952,11.915166488888888,16.054795031134084,7.775537946643692
256000,10.822121000000001,15.476470049465004,6.167771950534999
258048,8.460119666666667,12.809819605624952,4.110419727708384
260096,12.207665522222221,17.672597655844456,6.742733388599987
262144,10.987989933333333,17.11666533888918,4.859314527777486
264192,11.636945422222222,17.49374124121878,5.780149603225667
266240,13.0786422,18.502881724243935,7.654402675756068
268288,11.74422881111111,17.22411092616175,6.264346696060471
270336,10.434148244444446,15.799014431078067,5.069282057810825
272384,9.898935877777777,15.70921167890199,4.088660076653564
274432,7.842375033333334,13.602565621084109,2.082184445582559
276480,8.036925822222223,13.336864406445496,2.7369872379989486
278528,11.12159161111111,16.37265394561117,5.870529276611053
280576,17.7487989,25.74640795295018,9.751189847049822
282624,11.651489144444446,17.585084160436608,5.717894128452285
284672,14.845794766666668,20.942082710165277,8.749506823168058
286720,12.63999828888889,18.80811099022113,6.471885587556648
288768,13.952255977777776,20.30210895810216,7.602402997453391
290816,13.502018544444445,19.865312666658717,7.138724422230172
292864,15.080444144444444,21.14014104106019,9.020747247828696
294912,14.304236899999998,20.61056058776767,7.997913212232327
296960,9.387211533333334,16.799863747815376,1.9745593188512904
299008,10.845891000000002,17.65928877429777,4.0324932257022335
301056,12.126911922222224,18.123248958084975,6.130574886359473
303104,9.90459198888889,16.291684724139557,3.5174992536382232
305152,7.4697431666666665,14.98619766333282,-0.04671132999948657
307200,7.829070633333333,14.3732382877758,1.284902978890866
309248,7.019710866666667,13.393868238823458,0.6455534945098762
311296,7.511506844444443,12.96130535075033,2.0617083381385575
313344,3.7630502333333338,9.985934633074244,-2.4598341664075756
315392,4.37692668888889,10.705772014763731,-1.9519186369859511
317440,6.418895966666666,12.327608749999001,0.5101831833343313
319488,7.035539722222221,11.85627888972259,2.214800554721851
321536,1.236662822222222,7.127258200872088,-4.653932556427645
323584,3.4344143777777782,8.781589224834502,-1.912760469278945
325632,15.017502822222223,28.576826292965528,1.45817935147892
327680,12.377872177777776,25.574408880596746,-0.8186645250411928
329728,14.603558977777777,27.903481310937384,1.3036366446181695
331776,7.427588855555556,17.32386904487647,-2.468691333765359
333824,3.1628355888888886,8.88538791109362,-2.559716733315842
335872,1.3742766222222218,7.092371192452912,-4.343817948008468
337920,1.5882091111111114,7.304579529520071,-4.128161307297848
339968,4.715267622222223,9.77755978885575,-0.3470245444113038
342016,3.4689384,7.615063870931992,-0.6771870709319927
344064,6.832174477777778,12.538682765267325,1.125666190288233
346112,7.931629422222222,13.569049518295516,2.294209326148927
348160,6.925941988888889,11.990460244043675,1.8614237337341022
350208,14.254611144444443,23.798360645752666,4.710861643136218
352256,10.669094100000002,17.116862066088057,4.221326133911948
354304,7.073402655555556,12.860976880866696,1.2858284302444165
356352,10.948253522222222,22.56385589794899,-0.667348853504544
358400,8.128214077777777,18.55920774354474,-2.3027795879891837
360448,5.326972244444443,10.995814014750403,-0.341869525861517
362496,7.3991989999999985,13.560758693116654,1.2376393068833442
364544,1.600304144444444,7.415656435827319,-4.215048146938431
366592,2.254004433333334,7.989831972752659,-3.481823106085992
368640,10.536159033333334,16.91389259612202,4.158425470544646
370688,0.7087646444444453,5.971338683836965,-4.553809394948075
372736,4.654004911111112,10.074499769759793,-0.7664899475375684
374784,18.355465266666666,28.255073937867863,8.45585659546547
376832,19.427532133333333,29.3108206406963,9.544243625970367
378880,10.502903022222222,17.20113514044843,3.804670903996014
380928,18.068084388888888,28.659005351280662,7.477163426497112
382976,24.864624522222222,40.16631735608117,9.562931688363271
385024,8.772017866666667,14.71798466715499,2.826051066178345
387072,6.784927044444445,11.948832754512136,1.6210213343767537
389120,8.026769377777779,13.992026681522386,2.0615120740331703
391168,6.383886777777779,12.534517733500657,0.23325582205490125
393216,4.651155522222223,9.400469587408498,-0.09815854296405213
395264,8.702403255555556,14.43385522459781,2.9709512865133005
397312,9.89984198888889,16.70208714496644,3.0975968328113366
399360,11.956359288888889,20.673099159188162,3.239619418589614
401408,12.793828722222221,23.399798539988378,2.187858904456064
403456,7.472361588888889,12.545979682285704,2.3987434954920728
405504,15.54321808888889,26.538104360483757,4.548331817294024
407552,14.99405506666667,29.06802329293919,0.9200868403941485
409600,22.68946981111111,38.7427869093674,6.636152712854816
411648,16.84079407777778,31.003738368135565,2.677849787419996
413696,20.058741311111113,37.3128083952647,2.8046742269575233
415744,3.7011492555555554,8.29789502730068,-0.8955965161895696
417792,19.077115644444447,32.46943154712385,5.684799741765046
419840,10.143860044444445,16.327009830314864,3.960710258574024
421888,5.8281425222222225,11.10753595213145,0.5487490923129945
423936,10.798623888888889,19.247167913460075,2.3500798643177028
425984,9.916212155555554,18.351605862562963,1.4808184485481455
428032,18.044286599999996,32.01578854376686,4.072784656233136
430080,13.869034033333335,22.9455411722776,4.792526894389068
432128,3.005158977777778,8.296587015707832,-2.2862690601522764
434176,7.295497433333334,13.965917533426133,0.6250773332405357
436224,13.181784022222223,22.66325650531819,3.700311539126254
438272,-2.206685355555556,4.894178110479569,-9.30754882159068
440320,0.14613615555555587,8.359832124073902,-8.06755981296279
442368,1.7679081444444442,6.937600262690189,-3.401783973801301
444416,9.238711533333333,15.220331632446353,3.257091434220314
446464,7.594344611111111,13.844056600241284,1.3446326219809368
448512,3.4833517333333335,9.602405025851233,-2.635701559184567
450560,7.965734288888888,15.345057789015774,0.5864107887620023
452608,7.241445555555554,13.874392986129706,0.608498124981403
454656,14.190927466666666,24.4521959538682,3.9296589794651346
456704,13.710407899999998,23.270890891780613,4.149924908219383
458752,17.026331999999996,29.39922080532145,4.653443194678545
460800,12.908638633333334,21.291074008506662,4.526203258160004
462848,13.08925638888889,23.228948603847982,2.9495641739297973
464896,14.035554377777776,23.3156953606801,4.755413394875454
466944,12.996418855555557,19.767009327256034,6.225828383855081
468992,17.82080547777778,27.780982605446546,7.86062835010901
471040,17.053240655555555,27.887576502076172,6.218904809034939
473088,22.453423166666667,33.37698334106222,11.529862992271115
475136,14.6182205,22.10341550803559,7.13302549196441
477184,17.71987292222222,27.51182248840508,7.927923356039358
479232,11.976102755555555,18.47750084675071,5.474704664360399
481280,8.118723266666667,13.28051770346201,2.9569288298713223
483328,17.11909492222222,26.419242860348533,7.818946984095907
485376,14.207283944444443,21.882794670081914,6.53177321880697
487424,15.927433077777778,23.56650642357265,8.288359731982904
489472,11.42584265555556,17.492448236356935,5.3592370747541835
491520,11.934335933333333,17.69092569636887,6.177746170297797
493568,17.102346711111114,26.217402882378405,7.987290539843823
495616,19.00938246666667,29.83118044943123,8.187584483902105
497664,21.28439288888889,33.559897771268126,9.008888006509652
499712,20.247332944444445,31.37679544918536,9.11787043970353
501760,16.932190433333336,24.77514939930607,9.089231467360602
503808,16.006231933333336,23.350164726018512,8.662299140648159
505856,15.692480077777779,27.905300906014194,3.4796592495413634
507904,17.589952244444444,27.60413628714018,7.5757682017487085
509952,11.706823677777775,20.141634242773318,3.2720131127822327
512000,15.706738722222223,23.600153130025166,7.81332431441928
514048,5.723573677777778,13.051594440696132,-1.6044470851405759
516096,14.49330725555555,23.47285776304505,5.5137567480660525
518144,21.562429944444442,35.377175984337484,7.747683904551399
520192,18.652543033333334,31.00820817394478,6.29687789272189
522240,10.266337422222222,18.159516730715655,2.3731581137287883
524288,20.7687228,33.554343066857534,7.983102533142462
526336,15.359963133333334,25.906730905853856,4.813195360812815
528384,9.170814344444446,19.08758186484176,-0.7459531759528666
530432,7.039812600000002,18.906721744798354,-4.827096544798349
532480,6.019733677777777,14.979184811644611,-2.939717456089059
534528,4.17262661111111,14.700022632851073,-6.354769410628852
536576,5.7911676,17.87224563684167,-6.289910436841669
538624,10.520638344444446,23.908459928411908,-2.8671832395230172
540672,5.65344847777778,16.885382701314725,-5.578485745759164
542720,7.501422322222222,19.399244193476513,-4.396399549032067
544768,9.475621333333331,20.700650388046856,-1.7494077213801944
546816,2.997556655555557,14.273844845502644,-8.278731534391532
548864,14.00205886666667,25.179202326999146,2.8249154063341972
550912,10.734723277777778,20.802748228551152,0.6666983270044042
552960,27.064847188888887,46.538364391546224,7.59132998623155
555008,25.617630011111114,39.7412329906185,11.49402703160373
557056,23.228302777777774,38.9062991026241,7.550306452931453
559104,17.255792166666666,28.005262654021145,6.5063216793121885
561152,13.617195088888892,25.286694617184423,1.9476955605933597
563200,22.004597933333333,35.72974389609581,8.279451970570856
565248,19.328308322222224,31.58120495299673,7.075411691447718
567296,28.211828455555562,47.175901946883755,9.247754964227369
569344,11.554508866666668,17.28257232555817,5.8264454077751635
571392,28.519439677777775,46.73127163826884,10.307607717286718
573440,20.61222102222222,33.00904751146807,8.215394532976365
575488,26.657832644444444,46.2429664847469,7.072698804141982
577536,13.095953499999998,20.357967615579412,5.833939384420586
579584,23.66115908888889,42.186500170410966,5.135818007366819
581632,21.999187855555554,39.61242427930895,4.385951431802162
583680,23.159172855555557,40.088921569668805,6.229424141442308
585728,28.62029923333333,49.22266006806379,8.017938398602872
587776,22.829383677777777,37.33962571488786,8.319141640667695
589824,29.937316466666672,48.64408796058784,11.230544972745506
591872,24.51532753333333,39.19619079198587,9.834464274680789
593920,36.50302025555556,61.518591332891674,11.487449178219453
595968,28.52554227777778,46.65966693313287,10.391417622422697
598016,38.13947868888889,66.46026528527302,9.818692092504758
600064,35.204835377777776,60.525723912313865,9.883946843241684
602112,24.629073877777774,40.516791683792945,8.741356071762606
604160,18.135133266666667,27.13419632997622,9.136070203357116
606208,34.64127095555556,60.906502336743,8.376039574368118
608256,40.85883896666667,69.95678849568573,11.760889437647606
610304,37.284532255555554,66.74903424865899,7.820030262452125
612352,49.43681888888889,79.97834578534284,18.89529199243493
614400,41.583131800000004,70.14289521242448,13.023368387575527
616448,34.70027093333333,55.67678709675101,13.72375476991564
618496,40.94014190000001,66.10575218300562,15.774531616994402
620544,37.003890955555555,66.72269289230184,7.285089018809266
622592,36.4132503,61.603825723349146,11.222674876650856
624640,24.42703195555556,54.001918202926845,-5.147854291815726
626688,34.137751744444444,57.54290176025445,10.732601728634439
628736,36.33191572222223,60.43994834810928,12.223883096335175
630784,37.39651045555555,61.92566366604183,12.867357245069268
632832,33.42231868888889,56.69251344249841,10.152123935279377
634880,10.619541622222224,16.82358877601684,4.415494468427605
636928,15.164196733333332,23.280129075264263,7.048264391402402
638976,38.65509725555555,64.26554473131569,13.044649779795424
641024,41.772165844444444,66.53071746322317,17.01361422566572
643072,40.05622387777779,63.47043010896951,16.642017646586066
645120,-0.49475473333333375,8.036419510134744,-9.025928976801412
647168,18.650775477777778,37.335599382784594,-0.034048427229038225
649216,30.244498444444446,61.28911264635505,-0.800115757466159
651264,-3.9388275333333342,3.6903856803597335,-11.568040747026402
653312,32.64501723333334,55.649078458753564,9.640956007913122
655360,33.13490181111111,58.03155199774715,8.238251624475076
657408,37.09119053333333,62.57964304961385,11.602738017052815
659456,39.75058036666667,64.14733717625545,15.353823557077888
661504,30.44379151111111,55.76593117892979,5.121651843292437
663552,40.489776911111115,59.65923117354688,21.32032264867535
665600,15.866351088888889,27.95562593251147,3.777076245266308
667648,29.896831388888888,46.28629142315495,13.507371354622826
669696,36.359619288888894,58.76430076972861,13.954937808049184
671744,35.4880831,65.19490603410743,5.7812601658925615
673792,30.38734706666667,55.90741441803859,4.86727971529475
675840,30.461979033333332,57.82830176746281,3.0956562992038528
677888,16.094022944444443,38.463397385494645,-6.275351496605758
679936,18.965839366666664,36.70153651871149,1.2301422146218357
681984,22.110821044444442,48.74274421387215,-4.5211021249832655
684032,22.41778917777777,45.93183972945478,-1.0962613738992424
686080,19.539540044444443,38.80808535859494,0.2709947302939497
688128,24.08203638888889,48.5119809529323,-0.3479081751545152
690176,24.995323133333336,46.79913380214246,3.191512464524216
692224,26.538523733333335,43.721645492286285,9.355401974380381
694272,28.53995404444444,48.53713701929918,8.542771069589694
696320,23.250069033333336,44.74187197924358,1.7582660874230953
698368,25.283295688888884,47.38819652429969,3.178394853478082
700416,36.91575534444445,57.54299787928841,16.288512809600487
702464,22.758236533333335,46.39802819937729,-0.8815551327106235
704512,26.61566782222222,50.95333791891869,2.277997725525754
706560,32.98369775555556,57.0222327224116,8.945162788699523
708608,14.893620977777777,36.08769657612415,-6.300454620568599
710656,24.048975311111114,39.605979134337,8.491971487885232
712704,33.88385996666667,57.00762883184185,10.76009110149149
714752,24.458604533333332,49.76763229678629,-0.8504232301196275
716800,22.046411600000006,49.21696245469407,-5.124139254694054
718848,19.956846788888885,48.34613253705012,-8.432438959272346
720896,35.56930664444444,58.809065874478435,12.329547414410438
722944,30.76693701111111,54.97397945563982,6.5598945665824
724992,24.32533653333334,51.10902081526567,-2.458347748598996
727040,27.42475492222222,54.65036561940727,0.19914422503717688
729088,29.415034155555553,55.95181947169584,2.878248839415267
731136,33.57784792222222,61.16306619799066,5.9926296464537785
733184,37.88570891111112,63.46721510367658,12.30420271854565
735232,38.110788622222216,67.19648791393465,9.025089330509786
737280,27.381997811111113,55.99545299580733,-1.2314573735851049
739328,55.63736582222222,80.10916686480505,31.165564779639393
741376,56.9882617888889,84.71859539690088,29.257928180876913
743424,40.43459978888889,64.16639299970939,16.702806578068394
745472,36.118141577777784,59.514026203870166,12.722256951685402
747520,30.39247755555555,56.178993080830224,4.605962030280882
749568,33.155713966666674,56.571724537,9.739703396333347
751616,21.302122900000004,43.29587694489234,-0.6916311448923373
753664,20.8519271,42.52567666283505,-0.8218224628350548
755712,20.873559455555554,44.316780523223194,-2.5696616121120854
757760,4.665595611111107,31.392368224083377,-22.06117700186116
759808,19.474534555555554,39.52791579802213,-0.5788466869110209
761856,21.246011266666663,42.55869063981832,-0.06666810648499677
763904,7.6158161999999985,35.50764739213909,-20.276014992139096
765952,4.478366177777781,33.949809934701854,-24.993077579146288
768000,9.41123203333333,38.04658658159718,-19.22412251493052
770048,13.453132688888893,40.81611309896347,-13.909847721185688
772096,25.806702555555557,51.00559116709282,0.6078139440183001
774144,18.06007431111111,42.46409900569614,-6.343950383473924
776192,16.491682344444445,37.83775762951679,-4.854392940627896
778240,26.317990122222216,46.65693784995857,5.979042394485862
780288,19.770371088888886,40.33262039391653,-0.791878216138759
782336,30.70556512222222,51.46175428825427,9.94937595619017
784384,30.319338833333333,53.34148375872623,7.297193907940443
786432,33.47731398888889,56.33339087420828,10.621237103569502
788480,29.6801962,52.88577798331592,6.47461441668408
790528,34.27319941111111,57.045433030730266,11.500965791491954
792576,33.002849788888895,56.51135841261427,9.494341165163519
794624,33.329380977777774,58.41904096294091,8.239720992614636
796672,33.95251434444444,56.29446221553019,11.610566473358691
798720,18.343492844444448,43.681276661557156,-6.99429097266826
800768,23.325829855555554,48.243082293864845,-1.5914225827537365
802816,25.40934405555555,45.837717973946624,4.98097013716448
804864,27.628071899999995,49.76620808641705,5.489935713582934
806912,25.01325588888888,46.774142618479715,3.252369159298045
808960,23.764128533333334,45.03544852597676,2.492808540689907
811008,22.979862277777784,47.14763413515659,-1.1879095796010262
813056,27.667360999999996,49.860447352791084,5.474274647208912
815104,22.647095811111107,40.61766921408878,4.676522408133433
817152,9.138929744444445,16.692135192783386,1.5857242961055027
819200,19.850071488888894,40.984680424613344,-1.2845374468355608
821248,21.921044800000004,42.82821510862145,1.0138744913785551
823296,12.73256686666667,21.96761722142945,3.497516511903889
825344,27.756277922222218,47.07474624111966,8.437809603324773
827392,30.83560223333333,51.13953218022257,10.531672286444092
829440,23.65777498888889,46.025508695358056,1.2900412824197218
831488,24.89815403333333,48.4598516552625,1.3364564114041642
833536,22.810454033333333,43.5926470323123,2.028261034354365
835584,20.186960455555557,40.67137166557448,-0.297450754463366
837632,24.92088903333334,42.568934697362224,7.272843369304454
839680,25.27308352222222,42.96917328858161,7.57699375586283
841728,27.938568222222223,46.7997306126142,9.077405831830252
843776,28.967773555555556,48.78247467820378,9.153072432907333
845824,31.61068962222222,51.90344510297811,11.317934141466328
847872,30.83030936666666,54.26559063672224,7.395028096611089
849920,35.4587879,59.080217256388266,11.837358543611732
851968,29.903576133333335,52.67635621046384,7.130796056202833
854016,29.471205066666673,55.072159206286074,3.8702509270472696
856064,34.503711188888886,61.921689524796165,7.085732852981604
858112,24.670011088888884,50.52663805765043,-1.186615879872658
860160,34.256422988888886,63.936781862238846,4.576064115538923
862208,24.251867411111107,48.154453698563216,0.34928112365899366
864256,21.8172052,39.73490934760193,3.899501052398069
866304,31.468230366666667,60.28993696681681,2.646523766516527
868352,29.081011488888883,58.80598202947541,-0.6439590516976423
870400,28.443217888888892,55.425832820004025,1.4606029577737587
872448,21.188493699999995,44.46492342050563,-2.0879360205056336
874496,34.44028502222223,70.40781508077347,-1.5272450363290275
876544,38.75523487777779,68.90495939785522,8.605510357700357
878592,36.306754511111116,61.24801683812996,11.365492184092268
880640,34.79208037777778,59.614440596995706,9.969720158559852
882688,29.095126744444443,59.44781139801249,-1.2575579091236015
884736,27.56463031111111,57.60251812039357,-2.473257498171346
886784,28.41550586666667,58.61132846847547,-1.7803167351421294
888832,25.008041633333335,51.02760741208532,-1.0115241454186439
890880,31.65592573333333,63.24742586213056,0.06442560453609758
892928,31.33220647777778,59.98929232280303,2.675120632752531
894976,37.45090384444445,71.85497983996552,3.046827848923371
897024,34.18488942222223,66.12360693990102,2.2461719045434343
899072,39.38661403333333,74.0455040114663,4.727724055200362
901120,34.89772297777778,67.26753382457576,2.5279121309798
903168,30.10289286666666,59.336797082661604,0.8689886506717208
905216,28.45785011111112,54.26601801102983,2.6496822111924168
907264,32.959467866666664,63.30482225468892,2.6141134786444056
909312,31.853727311111108,61.37728294433166,2.3301716778905543
911360,25.191325522222222,55.975124415459376,-5.592473371014929
913408,19.843234922222223,41.82439918884759,-2.137929344403144
915456,26.24951247777778,54.63818917672597,-2.1391642211704074
917504,23.28003088888889,49.50608813280513,-2.9460263550273496
919552,31.046339766666662,59.79802180992159,2.294657723411735
921600,24.51978871111111,50.16658534887999,-1.1270079266577717
923648,35.61220864444445,60.52911297169554,10.695304317193358
925696,28.872597444444445,45.41934561593253,12.325849272956365
927744,33.072491944444444,53.72448490438509,12.42049898450379
929792,32.96284223333333,55.22162561211324,10.704058854553423
931840,30.115250888888887,43.93526409961273,16.295237678165044
933888,24.05996261111111,33.20855796667067,14.911367255551554
935936,12.422425511111111,23.290995979766286,1.5538550424559379
937984,4.794287711111111,16.349370577824345,-6.760795155602124
940032,5.399084944444445,16.750339237179347,-5.952169348290457
942080,22.169162455555558,36.29949130092217,8.038833610188943
944128,19.68743016666667,35.85557133008468,3.519289003248659
946176,9.9944551,23.096399419819917,-3.107489219819916
948224,25.824481355555555,43.6920430729834,7.956919638127708
950272,29.770602777777775,49.591013866298354,9.950191689257192
952320,20.551953622222225,35.95449595461898,5.149411289825471
954368,16.225275144444446,33.539409016924594,-1.0888587280357065
956416,13.520650299999998,31.117326697472194,-4.0760260974722
958464,16.797469833333327,30.700470718225986,2.89446894844067
960512,21.177257066666666,39.78252375138419,2.5719903819491456
962560,16.251222755555556,28.977904810760315,3.5245407003507996
964608,18.220108877777776,30.228205162686628,6.212012592868925
966656,11.336639199999999,23.02304060443988,-0.3497622044398838
968704,18.99819296666666,32.0873236776318,5.909062255701523
970752,20.839657455555553,34.92701998143709,6.752294929674017
972800,24.93615346666666,43.824513978245584,6.047792955087736
974848,18.909582688888893,34.601460126466414,3.2177052513113704
976896,17.057127855555557,32.259342009021985,1.854913702089128
978944,20.991761666666665,37.90826910950758,4.075254223825752
980992,20.366573811111113,37.7826493509633,2.950498271258933
983040,26.228140022222224,45.155889378208315,7.300390666236137
985088,21.66392107777778,40.88882221138424,2.4390199441713243
987136,27.92889552222222,45.13275797621712,10.725033068227315
989184,33.99856476666667,55.17448357701319,12.822645956320148
991232,28.818434788888887,41.19677124836312,16.440098329414653
993280,31.104724355555557,50.35014448527966,11.859304225831462
995328,28.980774333333333,43.75475982053807,14.2067888461286
997376,34.72555893333333,52.965581257678764,16.485536608987903
999424,24.350219911111108,37.15500002021203,11.545439802010184


==> figures/Swimmer/BGPG.csv <==
episodes,mean,std_pos,std_neg
2048,-3.4551972000000006,-1.6033355281260022,-5.307058871873999
4096,-0.9799754499999999,2.4273350680428725,-4.387285968042872
6144,4.361000483333334,7.019802047255368,1.7021989194113
8192,9.885528462500002,12.01735388790297,7.753703037097033
10240,11.47990315,13.3305006460849,9.6293056539151
12288,13.002025808333334,14.80162303522602,11.202428581440648
14336,13.543156164285714,15.354749249169975,11.731563079401452
16384,15.53208164375,17.4491515488737,13.6150117386263
18432,15.706350405555554,17.51455986582634,13.89814094528477
20480,15.970996344999994,17.559161862126285,14.382830827873706
22528,17.253258,18.912871546364727,15.59364445363527
24576,17.572982258333333,19.132037733284594,16.01392678338207
26624,17.71368131153846,19.282225923976185,16.145136699100732
28672,18.319053278571424,19.82901292255717,16.80909363458568
30720,18.908039719999998,20.266880896723407,17.54919854327659
32768,19.347898925000003,20.78600003061424,17.909797819385766
34816,19.864914602941173,21.374549372016673,18.355279833865673
36864,20.24823577777778,21.713346347746633,18.783125207808926
38912,20.593798618421054,21.950973066076596,19.236624170765513
40960,20.770396787499998,22.208964862826054,19.33182871217394
43008,21.320929527906976,22.64214862349592,19.999710432318032
45056,21.470132164444443,22.82560796771246,20.114656361176426
47104,21.636158106382975,23.082802671255287,20.189513541510664
49152,21.723253955102045,23.097945355909797,20.348562554294293
51200,21.971070737254898,23.30985210243588,20.632289372073917
53248,22.152199037735848,23.443233874725273,20.861164200746423
55296,22.479498792727274,23.74533057214075,21.213667013313795
57344,22.780724017543857,23.965803522878986,21.59564451220873
59392,22.95845669322034,24.25399988995138,21.662913496489303
61440,23.181631608196717,24.40503158051182,21.958231635881614
63488,23.47526395873016,24.65661624675657,22.29391167070375
65536,23.709200386153842,24.806368634932365,22.61203213737532
67584,23.95420042089552,25.010956504699458,22.897444337091585
69632,24.165042373913046,25.212681768198042,23.11740297962805
71680,24.050004222535215,25.14871898975652,22.95128945531391
73728,23.946974757534246,25.116023186694598,22.777926328373894
75776,23.999208086666666,25.090608616918733,22.9078075564146
77824,24.133388402597404,25.231550288201465,23.035226516993344
79872,24.11030590506329,25.20660621670174,23.014005593424837
81920,24.16120077654321,25.216226760542362,23.10617479254406
83968,24.24374997228916,25.29880800772539,23.188691936852926
86016,24.555086123255812,25.60151390164902,23.508658344862603
88064,24.687115531818183,25.695051583685107,23.67917947995126
90112,24.637284625555555,25.70537479078655,23.56919446032456
92160,24.76690630652174,25.789953516379793,23.743859096663687
94208,24.784391986170213,25.725336737500292,23.843447234840134
96256,25.005035845833333,25.926113041659494,24.083958650007173
98304,25.028581621428568,25.997998412997074,24.059164829860062
100352,25.003091766,26.08357492122157,23.922608610778433
102400,25.645891775000003,26.738666889261406,24.5531166607386
104448,26.222604291,27.221851336136936,25.223357245863063
106496,26.565695607000002,27.556355863580734,25.57503535041927
108544,26.635599894000002,27.56194783157158,25.709251956428425
110592,26.966001069999997,27.898071305072737,26.033930834927258
112640,27.218715625999995,28.150778577822827,26.286652674177162
114688,27.592246067,28.58482611706979,26.59966601693021
116736,27.592536754999998,28.598680230270887,26.58639327972911
118784,27.904287348999997,28.893853435409333,26.91472126259066
120832,28.237461391,29.236230050702662,27.238692731297338
122880,28.30007265499999,29.168390128341247,27.431755181658733
124928,28.518230500999998,29.43674070426589,27.599720297734105
126976,28.824188313,29.777176830660782,27.87119979533922
129024,28.995867501000003,29.877515887723312,28.114219114276693
131072,29.185519020000005,30.03581162113007,28.33522641886994
133120,29.346090764000003,30.198316558214696,28.49386496978531
135168,29.430652259000006,30.36836923277033,28.49293528522968
137216,29.612984968999996,30.460048189345937,28.765921748654055
139264,29.746476113,30.567087071489933,28.925865154510067
141312,29.917114477000005,30.74693741869858,29.087291535301432
143360,30.051304199000004,30.929220641842274,29.173387756157734
145408,30.192992641,31.02242350230641,29.36356177969359
147456,30.285528600000003,31.265314538215698,29.305742661784308
149504,30.494800652,31.4153013436223,29.574299960377697
151552,30.611056487999996,31.628350537216726,29.593762438783266
153600,30.733108474999995,31.754573951222426,29.711642998777563
155648,30.764672717999996,31.859196195818242,29.67014924018175
157696,30.767911545000004,31.826960981690505,29.708862108309503
159744,30.868096140999995,31.982982892210636,29.753209389789355
161792,30.982443417000002,32.03710522948637,29.927781604513633
163840,30.990627587999995,32.13029459733266,29.850960578667337
165888,31.066312548999996,32.27044617882127,29.86217891917872
167936,31.119322400000005,32.311818708050595,29.926826091949415
169984,31.199517363000002,32.369200837962474,30.029833888037533
172032,31.578778738999993,32.813461987703505,30.344095490296485
174080,31.8046352,33.13799379860479,30.47127660139521
176128,31.986563320000005,33.28398446909815,30.689142170901857
178176,32.134446882999995,33.52105654054361,30.74783722545638
180224,32.198127774999996,33.25821002126381,31.138045528736182
182272,32.19452852,33.12279974820794,31.266257291792055
184320,32.148511814,32.97833456194571,31.318689066054294
186368,32.115875382,32.95558739839166,31.276163365608337
188416,32.10148538599999,33.008814280277704,31.194156491722286
190464,32.227630028,33.33981171848007,31.115448337519926
192512,32.286176151999996,33.421542933683526,31.150809370316463
194560,32.478932595,33.64271410232212,31.315151087677886
196608,32.51565020900001,33.77236362893361,31.258936789066407
198656,32.688355442,34.01512351416332,31.361587369836688
200704,32.927328605999996,34.44718918076535,31.407468031234647
202752,32.992044613999994,34.572435556005885,31.411653671994106
204800,33.09209896,34.74816542352947,31.436032496470535
206848,33.016653849,34.73982811346315,31.293479584536854
208896,32.939941989000005,34.743230481275404,31.136653496724602
210944,32.728878514,34.646650119544354,30.811106908455645
212992,32.650700214,34.64396298163431,30.657437446365684
215040,32.488582096,34.48525053156975,30.491913660430253
217088,32.61964158799999,34.61009048310588,30.629192692894108
219136,32.580256593,34.63128934315333,30.52922384284668
221184,32.563451854,34.6408488261691,30.486054881830903
223232,32.613304853,34.65902346329063,30.56758624270938
225280,32.552835931999994,34.680222512196146,30.42544935180384
227328,32.485503982,34.523507853974266,30.447500110025732
229376,32.38795532899999,34.438264907626184,30.337645750373802
231424,32.266414978,34.38160854488922,30.151221411110782
233472,32.249359471,34.38306779004195,30.11565115195805
235520,32.25779092,34.403323439793134,30.112258400206866
237568,32.232113588,34.418051974526406,30.046175201473588
239616,32.245975365999996,34.42142419160653,30.07052654039346
241664,32.160938144,34.3533347514756,29.9685415365244
243712,32.099237216,34.31172531410259,29.88674911789741
245760,32.115290341000005,34.30548111668335,29.92509956531666
247808,32.047919566000004,34.38660619036946,29.709232941630543
249856,31.988965227999994,34.4082511337896,29.56967932221039
251904,31.935300215999995,34.43489152666885,29.435708905331136
253952,31.975344939999996,34.469498471403334,29.481191408596658
256000,32.074920631,34.54415302266827,29.605688239331727
258048,32.155855880000004,34.53751940598051,29.774192354019497
260096,32.097425046,34.4926123884676,29.702237703532393
262144,32.083551727999996,34.43237231848417,29.73473113751582
264192,32.089068025,34.44007735444694,29.738058695553065
266240,32.081844323999995,34.42279771842688,29.740890929573112
268288,32.082589242,34.42081771867777,29.744360765322227
270336,32.040609696000004,34.42869536946975,29.652524022530258
272384,32.057148981,34.52094106119894,29.59335690080105
274432,32.00184312,34.4639552996693,29.539730940330692
276480,31.965406280000003,34.42470336568271,29.5061091943173
278528,31.937771760000004,34.3979827583343,29.47756076166571
280576,32.116153845,34.65716690166353,29.575140788336473
282624,32.24160403,34.73222458563744,29.750983474362556
284672,32.366069846,34.861708722531404,29.8704309694686
286720,32.434655985999996,34.931929645313424,29.937382326686567
288768,32.423423234,35.199471028994324,29.647375439005675
290816,32.539299359,35.43571796815422,29.642880749845773
292864,32.60398585,35.583071439603884,29.624900260396114
294912,32.630425249999995,35.616852920742986,29.643997579257004
296960,32.603774286000004,35.58924714386818,29.61830142813183
299008,32.588121572,35.70759114113862,29.46865200286138
301056,32.556406732999996,35.76927645816673,29.343537007833262
303104,32.549128652,35.83120948558187,29.267047818418124
305152,32.543979148000005,35.89593375641549,29.192024539584523
307200,32.60115428,35.78199309806432,29.420315461935687
309248,32.744568446,35.64456799257353,29.844568899426474
311296,32.914579831,35.81347682495359,30.015682837046405
313344,32.899256782,36.02805572503648,29.770457838963527
315392,32.970428254,36.11275628178471,29.828100226215287
317440,32.982369509,36.15502668746424,29.809712330535763
319488,32.934448112,36.08489435317231,29.78400187082769
321536,32.873881829,36.1253886657123,29.6223749922877
323584,32.796381489000005,36.11210951934883,29.480653458651183
325632,32.696260577,36.0295130883385,29.3630080656615
327680,32.721661925999996,36.14355365920591,29.29977019279409
329728,32.83211023399999,36.28660019905225,29.37762026894773
331776,32.819167718,36.35826315046043,29.28007228553957
333824,32.745742482000004,36.36051203316817,29.130972930831835
335872,32.751822848,36.466699228998905,29.0369464670011
337920,32.805995938,36.66170173106021,28.950290144939792
339968,32.751622302,36.64068367314247,28.862560930857533
342016,32.798517255,36.78917599144066,28.807858518559343
344064,32.83441384,36.87963303102441,28.78919464897559
346112,32.912414107000004,36.851873331723326,28.972954882276685
348160,33.065435552,36.803498917265216,29.327372186734777
350208,33.003719768,36.63923508753047,29.368204448469534
352256,33.0228628,36.7670525367189,29.278673063281097
354304,32.877845203,36.6322661860393,29.123424219960693
356352,32.836492463999996,36.577110573592556,29.09587435440744
358400,32.798181337,36.57766807041642,29.018694603583583
360448,32.85678987600001,36.783025369529184,28.93055438247083
362496,32.794525445,36.78995369187592,28.799097198124073
364544,32.775214118,36.81189029500009,28.73853794099991
366592,32.727877939,36.877705873057955,28.57805000494205
368640,32.754102229,36.94777948600784,28.560424971992152
370688,32.704094407,37.02533355205655,28.382855261943448
372736,32.703263838,37.12653591570172,28.279991760298273
374784,32.729442012999996,37.20359935923758,28.255284666762414
376832,32.71447997599999,37.26120166879694,28.167758283203046
378880,32.639427491,37.36718400795263,27.911670974047368
380928,32.625456439,37.412883755727925,27.838029122272065
382976,32.649632475,37.60797590531866,27.691289044681334
385024,32.610509112,37.695272529313655,27.52574569468635
387072,32.647103303,37.575602589725555,27.718604016274448
389120,32.716107299,37.34258525319309,28.089629344806912
391168,32.56885372000001,37.229841104673156,27.907866335326855
393216,32.502833661000004,37.169483817818055,27.836183504181957
395264,32.492764083000004,37.16954329317396,27.815984872826046
397312,32.428237782,37.03142882382521,27.825046740174788
399360,32.402387913999995,37.072189474287576,27.732586353712414
401408,32.42830853900001,36.97816771724024,27.878449360759774
403456,32.435049671,36.92378944199652,27.946309900003484
405504,32.502874801,36.87197758769051,28.13377201430949
407552,32.447101662,36.83983796951875,28.054365354481256
409600,32.547180748,37.004845402243674,28.089516093756334
411648,32.596994886,37.09621803508469,28.097771736915305
413696,32.691605719,37.149204201153964,28.23400723684604
415744,32.734547444,37.291982795756326,28.17711209224368
417792,32.69779801599999,37.37301493492314,28.022581097076845
419840,32.795227317999995,37.52061902653954,28.069835609460448
421888,32.86406149700001,37.513096879857414,28.215026114142603
423936,32.95586623999999,37.631747542362525,28.279984937637458
425984,33.176214291,37.80838417377274,28.544044408227265
428032,33.280407715,38.00480875612156,28.556006673878446
430080,33.453932052000006,38.12541919362313,28.78244491037688
432128,33.504508572999995,38.24679228467451,28.762224861325475
434176,33.604804626,38.31499602768945,28.894613224310554
436224,33.663071978,38.38803403378706,28.938109922212934
438272,33.760039298,38.476083515030055,29.04399508096995
440320,33.925475282,38.68231675558216,29.168633808417844
442368,33.875934043,38.58374728274588,29.16812080325412
444416,33.909439629999994,38.53411178974145,29.284767470258537
446464,33.956037543,38.52695793742251,29.385117148577493
448512,34.01466451099999,38.55050629616097,29.478822725839013
450560,34.170583622,38.546631089268786,29.79453615473122
452608,34.15967987799999,38.34982365639754,29.969536099602447
454656,34.33328962,38.43096396930804,30.235615270691966
456704,34.368006685,38.36817158476854,30.367841785231455
458752,34.400549826,38.32555485201688,30.475544799983126
460800,34.410563251,38.28246065329339,30.53866584870661
462848,34.464460521,38.267052593592965,30.66186844840703
464896,34.529992812,38.28770898413556,30.772276639864444
466944,34.590145933,38.23476678544496,30.945525080555043
468992,34.521458421,38.3017445577217,30.7411722842783
471040,34.714753531999996,38.2938858154261,31.135621248573887
473088,34.767733076,38.28339545192583,31.25207070007417
475136,34.782638653,38.26433124073956,31.300946065260444
477184,34.940320459000006,38.22930968754318,31.651331230456833
479232,34.99982246100001,38.155668240280235,31.84397668171978
481280,35.07268961599999,38.1692301317461,31.97614910025388
483328,35.099981491,38.20235730791732,31.997605674082685
485376,35.078363144,38.15803303650606,31.998693251493943
487424,35.055400213,38.151018232115135,31.95978219388486
489472,35.026703841,38.12020503115479,31.93320265084521
491520,35.134975392,38.22040990381901,32.04954088018099
493568,35.152623974,38.17661444932293,32.12863349867707
495616,35.1856884,38.33374965032179,32.0376271496782
497664,35.188567679,38.259709955559174,32.11742540244083
499712,35.257735812,38.239813284774186,32.275658339225814
501760,35.296686625999996,38.291608682051546,32.301764569948446
503808,35.357758758,38.377377947729734,32.33813956827027
505856,35.362705270999996,38.41816914207916,32.307241399920834
507904,35.463404908,38.54301622785798,32.38379358814202
509952,35.478456492,38.47969985411967,32.477213129880326
512000,35.568182381,38.610828269718326,32.525536492281674
514048,35.485027657,38.608405286276735,32.36165002772327
516096,35.481315397,38.677700247974315,32.28493054602569
518144,35.521289686,38.72386456625603,32.31871480574397
520192,35.586213814,38.810978936869276,32.36144869113072
522240,35.72818676600001,39.00459772617186,32.451775805828156
524288,35.65829381499999,38.95659992401145,32.35998770598854
526336,35.702267228,38.98276739213161,32.42176706386838
528384,35.740989400000004,39.013527483781736,32.46845131621827
530432,35.740291163,39.03453558705043,32.446046738949576
532480,35.72602137599999,38.95945406109005,32.49258869090993
534528,35.817437468,39.029625605460126,32.60524933053988
536576,35.876366911999995,39.10933528655447,32.64339853744552
538624,35.850395562,39.184880776618186,32.51591034738182
540672,35.80079049000001,39.24120717503756,32.360373804962464
542720,35.88679446799999,39.35638917070151,32.41719976529847
544768,35.92565194899999,39.42109126828209,32.43021262971789
546816,36.001557486,39.56203423888173,32.44108073311828
548864,35.97863540499999,39.565092952389946,32.39217785761004
550912,36.079207435,39.73821949492757,32.42019537507243
552960,36.187151633999996,39.953158201376056,32.421145066623936
555008,36.229786618,40.14181113902238,32.31776209697762
557056,36.238412184000005,40.26307781725656,32.21374655074345
559104,36.225370988,40.29399080172742,32.156751174272586
561152,36.298471185,40.4175488108509,32.17939355914909
563200,36.309185088,40.51074412336325,32.107626052636746
565248,36.273071849000004,40.52578649655203,32.02035720144798
567296,36.206562151,40.47654506132522,31.936579240674778
569344,36.198387503,40.37299444377546,32.02378056222454
571392,36.145190828,40.316164525037145,31.974217130962852
573440,36.105007111000006,40.33815198837783,31.871862233622185
575488,36.092619080000006,40.36238059046671,31.8228575695333
577536,36.128557474,40.472932962007874,31.784181985992117
579584,36.088157368000005,40.500825520393455,31.675489215606554
581632,36.033247742,40.56212502044579,31.504370463554213
583680,36.079670818,40.69461250835068,31.464729127649314
585728,36.118718917,40.72139289944444,31.516044934555566
587776,36.18419550899999,40.739301269687935,31.629089748312047
589824,36.254221075,40.595775913268014,31.912666236731976
591872,36.285676021,40.52388256880438,32.04746947319562
593920,36.30968056700001,40.396497266786575,32.22286386721344
595968,36.303168194,40.230567439707194,32.37576894829281
598016,36.431050262,40.17833201928619,32.68376850471381
600064,36.364857472,40.026855670403954,32.70285927359604
602112,36.375348405,39.907905910466624,32.84279089953337
604160,36.35932438300001,39.8174950975885,32.90115366841152
606208,36.450436873,39.78903173115444,33.111842014845564
608256,36.505484418,39.76683332288602,33.24413551311398
610304,36.38983327400001,39.63463756504225,33.145028982957776
612352,36.436220766000005,39.66091143189587,33.21153010010414
614400,36.494777589,39.680934685603305,33.3086204923967
616448,36.566433333,39.73814943646253,33.39471722953747
618496,36.602781605000004,39.72100461121649,33.484558598783515
620544,36.594220445000005,39.734264287760055,33.454176602239954
622592,36.531183451,39.649089547185646,33.41327735481435
624640,36.528527122,39.54238682717141,33.51466741682859
626688,36.534800155000006,39.56314068830877,33.50645962169124
628736,36.43200842299999,39.538490152111514,33.32552669388847
630784,36.337963017,39.49410293541018,33.18182309858982
632832,36.400849521,39.521572976234395,33.2801260657656
634880,36.365699638,39.413460812019665,33.31793846398034
636928,36.309331955,39.32971099494239,33.28895291505761
638976,36.248243625,39.27652674705648,33.21996050294352
641024,36.260380723,39.288251542976965,33.23250990302303
643072,36.26795677,39.34219921687759,33.19371432312241
645120,36.246303753999996,39.31924841766101,33.173359090338984
647168,36.165798421,39.24869278481119,33.082904057188806
649216,36.073519031000004,39.186786169995614,32.96025189200439
651264,36.02988349200001,39.1302897772938,32.929477206706224
653312,35.995544523,39.083179167726456,32.90790987827354
655360,35.927381649,38.903833723512506,32.95092957448749
657408,35.993379321,39.005967098268606,32.98079154373139
659456,36.074881163,39.07956963609205,33.07019268990795
661504,36.078769621000006,39.04725064715918,33.11028859484083
663552,36.125326504,39.07419873002409,33.176454277975914
665600,36.182495296,39.16930537576816,33.19568521623184
667648,36.242545373,39.32292879959408,33.16216194640592
669696,36.332099554,39.6216736750079,33.04252543299211
671744,36.36341972300001,39.72962174480489,32.997217701195126
673792,36.41561114700001,39.78412073200916,33.04710156199086
675840,36.385700218,39.75776777505842,33.013632660941575
677888,36.364560710999996,39.81024179696011,32.91887962503988
679936,36.33178171200001,39.92648616329015,32.73707726070987
681984,36.32461813300001,39.942800529105824,32.70643573689419
684032,36.401786388999994,40.106331628822865,32.697241149177124
686080,36.538349046,40.30637638899532,32.77032170300468
688128,36.63863111,40.47174731312668,32.80551490687332
690176,36.72511093499999,40.61569175118627,32.83453011881371
692224,36.823038049000004,40.705318826391014,32.940757271608994
694272,36.853406463,40.75766450340232,32.94914842259768
696320,36.866174874,40.7967699145773,32.93557983342271
698368,36.803741199,40.86167977553995,32.745802622460054
700416,36.829203965,40.90397476816406,32.754433161835934
702464,36.84368022300001,40.931197240045925,32.75616320595409
704512,36.847821878000005,40.93244137132986,32.76320238467015
706560,36.846836581000005,40.944608021582276,32.749065140417734
708608,36.810956752,40.86626822931148,32.755645274688526
710656,36.905406998000004,40.94133176113289,32.869482234867114
712704,36.868088396,40.840809168986205,32.89536762301379
714752,36.872951169000004,40.845649876975955,32.90025246102405
716800,36.818199189999994,40.75134937448279,32.885049005517196
718848,36.768386986,40.74329772565367,32.79347624634634
720896,36.712100439,40.56601267799943,32.85818820000056
722944,36.649488442,40.521361867013304,32.777615016986694
724992,36.703614401,40.54671958738358,32.86050921461643
727040,36.78693277000001,40.55675519957447,33.017110340425546
729088,36.790632946,40.490674792372936,33.09059109962707
731136,36.752196931,40.53246139465535,32.97193246734465
733184,36.764288662,40.56489929265377,32.96367803134623
735232,36.713079431999994,40.4529107923714,32.97324807162859
737280,36.704791015,40.43314027625387,32.97644175374612
739328,36.691160028,40.2742354285484,33.108084627451596
741376,36.768075525,40.16474972318774,33.37140132681226
743424,36.69170166,40.04896597982791,33.33443734017209
745472,36.62486755,39.95734629967851,33.29238880032148
747520,36.603509285,39.91883333784974,33.28818523215026
749568,36.668634192999995,40.01972078371987,33.31754760228012
751616,36.655209955,39.97460570278479,33.3358142072152
753664,36.523805556,39.87958406201663,33.168027049983365
755712,36.56910766399999,39.91045765594891,33.22775767205108
757760,36.522415807,39.86296338151771,33.181868232482294
759808,36.454872596,39.818522056673764,33.09122313532624
761856,36.418710626000006,39.86047089898812,32.976950353011894
763904,36.442356016000005,39.88740830429565,32.99730372770436
765952,36.388587716,39.9820401247655,32.79513530723451
768000,36.463825025000006,40.02762058806492,32.90002946193509
770048,36.458483115,39.951178414060614,32.965787815939386
772096,36.40361258400001,40.03635134878253,32.770873819217485
774144,36.379882856,40.038293742062145,32.72147196993786
776192,36.314209602000005,40.03145063986739,32.596968564132624
778240,36.298881569,40.05713870214163,32.540624435858376
780288,36.519690087,39.937952741645034,33.10142743235497
782336,36.440825049,39.918776570899276,32.96287352710072
784384,36.264448857000005,39.94143032514345,32.58746738885656
786432,36.116848186,39.818863120421824,32.41483325157817
788480,35.934079696999994,39.97355524279992,31.89460415120007
790528,35.84287111900001,40.19363431667632,31.4921079213237
792576,35.777089791,40.164392989418126,31.389786592581878
794624,35.78282595099999,40.16520671020479,31.400445191795193
796672,35.824443466999995,40.103459284956834,31.54542764904316
798720,35.934806701,40.037516532435674,31.83209686956432
800768,35.978115118,40.0801342097506,31.8760960262494
802816,35.997521365,40.314199971583555,31.68084275841644
804864,36.007597241,40.3511434777261,31.6640510042739
806912,35.98333097000001,40.41042539985627,31.55623654014375
808960,35.94337552500001,40.42663457440338,31.460116475596635
811008,35.87576082,40.37227894510072,31.37924269489929
813056,35.89995736,40.38972948611679,31.410185233883208
815104,35.921119773,40.41995152097018,31.422288025029818
817152,35.893670963,40.370333745665455,31.41700818033454
819200,35.867140205,40.27018422918839,31.464096180811612
821248,35.877482749,40.37027725183938,31.38468824616062
823296,35.868478071,40.32137095941396,31.415585182586035
825344,35.822214135,40.25399085351263,31.390437416487377
827392,35.797509885,40.26991070809393,31.325109061906062
829440,35.826319883000004,40.32229800526126,31.330341760738747
831488,35.875985165,40.37034704613541,31.381623283864602
833536,35.922922160999995,40.36987700266516,31.475967319334824
835584,35.951501783999994,40.39894886432974,31.504054703670253
837632,35.95555413000001,40.42425747430827,31.48685078569175
839680,36.023191265,40.47940666028737,31.566975869712635
841728,36.009521625999994,40.54721610924911,31.471827142750875
843776,36.027958642,40.56027609206111,31.495641191938894
845824,36.067261915,40.59830786791052,31.536215962089486
847872,36.028680448,40.64411030323777,31.413250592762235
849920,36.042169537999996,40.67468520118303,31.409653874816957
851968,36.03292715599999,40.68915661221678,31.37669769978321
854016,36.097636947,40.81836613028045,31.376907763719544
856064,36.062824492000004,40.78005771561352,31.345591268386485
858112,36.012575352000006,40.75039770211179,31.27475300188822
860160,36.056451935,40.7935754207061,31.3193284492939
862208,35.978730951,40.8455299152063,31.111931986793707
864256,35.964328412,40.81402554246019,31.114631281539808
866304,36.000439967,40.822808698024524,31.178071235975473
868352,35.974645851999995,40.87709607916576,31.07219562483423
870400,35.950910674000006,40.94729377693535,30.95452757106466
872448,36.046011203,40.90832159370187,31.183700812298124
874496,36.129275287999995,40.934280240931805,31.324270335068185
876544,36.172255397,41.00246766411376,31.342043129886243
878592,36.213314611,41.083228183403975,31.343401038596028
880640,36.205584323,41.11505243457442,31.296116211425566
882688,36.230883733,41.142533252020186,31.31923421397981
884736,36.367560131000005,41.03514286807875,31.699977393921262
886784,36.37603792699999,41.05060926977016,31.70146658422982
888832,36.466548515999996,40.94190771226929,31.9911893197307
890880,36.472693992,40.808420305323246,32.13696767867676
892928,36.482170372,40.810546523852466,32.15379422014753
894976,36.473941163000006,40.80217434963836,32.14570797636165
897024,36.43135143599999,40.82397922091073,32.038723651089256
899072,36.392183763,40.858818901277985,31.925548624722012
901120,36.364710642,40.75538557282654,31.974035711173453
903168,36.329273595000004,40.637765994442134,32.02078119555787
905216,36.283030374999996,40.489195436563584,32.07686531343641
907264,36.309040172,40.53841201622795,32.079668327772055
909312,36.364336890000004,40.50126832052257,32.22740545947744
911360,36.459841666,40.44206063265827,32.47762269934174
913408,36.423762532,40.34738510886287,32.50013995513712
915456,36.505604305000006,40.32522336225571,32.6859852477443
917504,36.587469463999994,40.33515820672562,32.839780721274366
919552,36.597441388,40.497385227571506,32.697497548428494
921600,36.607267566999994,40.63022544023959,32.584309693760396
923648,36.663369991,40.78875212647295,32.53798785552706
925696,36.677135535999994,40.81842389375814,32.53584717824185
927744,36.766335115,40.94995110458076,32.58271912541923
929792,36.823938872,41.016569085061555,32.631308658938444
931840,36.816233639000004,41.17044389891261,32.4620233790874
933888,36.806290780000005,41.38908274292912,32.22349881707089
935936,36.823685895,41.53935298033258,32.10801880966741
937984,36.85385092,41.67130959230382,32.03639224769618
940032,36.864745628,41.788542398628174,31.940948857371826
942080,36.865717755,41.933979337406676,31.79745617259332
944128,36.842556962,42.00132277928437,31.683791144715634
946176,36.872827247000004,42.0922345381483,31.65341995585171
948224,36.884511585,42.180545096879996,31.588478073120005
950272,36.902489222,42.28236396757483,31.52261447642517
952320,36.883786063,42.326768145726746,31.44080398027326
954368,36.958365216,42.38775689260501,31.52897353939498
956416,36.980021275999995,42.56399928407985,31.39604326792014
958464,36.96816389300001,42.70683453029416,31.22949325570586
960512,36.927464283999996,42.825552491739764,31.029376076260228
962560,37.02946095699999,42.992771491292764,31.066150422707217
964608,37.05945616800001,43.17085360606523,30.948058729934793
966656,37.001040103,43.341216321241724,30.660863884758278
968704,37.005306253,43.48125249670731,30.529360009292688
970752,37.028711935000004,43.59167509574024,30.465748774259765
972800,36.993904916,43.66536985649912,30.322439975500878
974848,37.000549274,43.771808413488365,30.229290134511636
976896,37.031154193999996,43.89988099427439,30.162427393725604
978944,37.022354205000006,44.0102491066619,30.03445930333811
980992,36.970383055,44.014173108443686,29.926593001556313
983040,37.062563491,44.27719274696933,29.84793423503067
985088,37.183006126,44.53152577674872,29.83448647525128
987136,37.29662072000001,44.73272161360576,29.86051982639425
989184,37.286435777,44.845265916121505,29.727605637878494
991232,37.21828643400001,44.87235147922104,29.56422138877897
993280,37.124906842,44.80788128762509,29.441932396374913
995328,37.111915733000004,44.837126103016864,29.386705362983143
997376,37.084179476,44.872618811792115,29.295740140207894
999424,37.132702533999996,44.93423227171121,29.331172796288786


==> figures/Swimmer/PPO.csv <==
episodes,mean,std_pos,std_neg
1,1.3676088111111113,4.369111742549089,-1.633894120326866
2048,-1.0989945555555556,1.3360376542877148,-3.534026765398826
4096,20.47750356666667,24.348865736056574,16.606141397276765
6144,26.406289811111108,27.60154471335507,25.211034908867145
8192,19.84732681111111,23.79924418143945,15.895409440782768
10240,17.5779863,21.406200159395862,13.749772440604136
12288,22.716258322222224,25.15485891789356,20.27765772655089
14336,22.10509027777778,24.50959419808556,19.70058635747
16384,24.19771773333333,24.819063551119218,23.576371915547444
18432,25.35776142222222,26.44446741599305,24.271055428451394
20480,26.492553444444436,26.8146551888759,26.170451700012972
22528,24.829998077777777,27.351513727080842,22.30848242847471
24576,26.889481733333334,28.722433535609966,25.0565299310567
26624,28.82973074444444,31.507403194271422,26.152058294617458
28672,29.514749799999997,32.44486196037161,26.584637639628383
30720,28.327252755555552,33.37272376725593,23.281781743855174
32768,29.42616475555556,34.385386923224246,24.466942587886876
34816,33.35320721111111,37.82773718162731,28.87867724059491
36864,35.10764752222222,38.77829682940638,31.436998215038066
38912,39.28984843333333,40.921322328726106,37.65837453794056
40960,39.032304133333334,40.98900787490821,37.07560039175846
43008,38.102185355555555,39.398524614216655,36.805846096894456
45056,38.16767682222222,39.37082426361994,36.9645293808245
47104,39.261912322222216,40.647081958330254,37.87674268611418
49152,39.63298604444444,41.50912815073423,37.75684393815466
51200,39.394836033333334,41.3886799287753,37.400992137891365
53248,37.221402044444446,39.87143901484745,34.571365074041445
55296,39.809898644444445,41.71609126843037,37.90370602045852
57344,41.06396202222222,43.39294338695954,38.734980657484904
59392,41.69310937777778,44.467153613077265,38.919065142478296
61440,43.49575596666667,46.69466134091853,40.29685059241481
63488,42.91439444444445,45.38105687698218,40.447732011906716
65536,44.268080788888895,47.14652327699789,41.3896383007799
67584,46.071802577777774,50.30563442701632,41.837970728539226
69632,46.79864556666666,51.161889478471736,42.43540165486158
71680,47.015816666666666,51.832118065234425,42.19951526809891
73728,46.417635922222225,51.195207810322735,41.640064034121714
75776,45.8239635,50.581788321438836,41.06613867856116
77824,46.680863144444444,51.86353680062767,41.49818948826122
79872,46.60489274444444,51.758184889454895,41.45160059943399
81920,47.406644699999994,52.48478275371982,42.32850664628017
83968,48.78129258888889,54.02149008033814,43.54109509743964
86016,50.2725541,55.465827682756675,45.079280517243326
88064,51.08146443333333,56.46034631325193,45.70258255341473
90112,54.569205600000004,60.84879432803126,48.28961687196875
92160,60.81198886666665,69.26510612263309,52.35887161070022
94208,64.17632230000001,73.62748280122871,54.72516179877131
96256,65.62776883333335,75.81371529310304,55.441822373563646
98304,66.51361274444444,76.56999404363334,56.45723144525554
100352,71.85019543333333,83.88427855006695,59.81611231659969
102400,83.57033235555556,100.12427125379207,67.01639345731905
104448,93.78886636666664,115.51285710818232,72.06487562515096
106496,96.37537104444445,119.64630994097138,73.10443214791752
108544,88.15713312222223,111.8918035047059,64.42246273973856
110592,89.39287510000001,113.95720117924184,64.82854902075819
112640,93.29467693333334,118.15177544542446,68.43757842124221
114688,115.02596143333334,144.90947740840127,85.14244545826539
116736,119.20623658888887,151.32094464105572,87.09152853672202
118784,124.58915951111109,156.78994717180743,92.38837185041476
120832,125.01032853333331,157.56053167508728,92.46012539157934
122880,128.87105507777778,161.54501089042012,96.19709926513545
124928,131.8831155777778,165.6044494410494,98.16178171450619
126976,135.21126256666668,169.27638860772026,101.14613652561309
129024,135.96001350000003,170.73804625384025,101.18198074615981
131072,142.275027,177.4206113272714,107.1294426727286
133120,144.4536772111111,180.08186215631858,108.82549226590365
135168,147.43051629999997,183.29159835489338,111.56943424510655
137216,147.6021263,184.28520537100206,110.91904722899795
139264,148.56154827777777,185.69087175730053,111.43222479825502
141312,149.36893804444443,186.57878401226998,112.15909207661889
143360,151.4017720888889,188.9685429986065,113.83500117917129
145408,151.0390754,188.57214262369484,113.50600817630514
147456,152.56018434444442,190.1240075854591,114.99636110342973
149504,153.15673752222222,190.32550491090086,115.98797013354356
151552,152.4658614222222,190.5687930499863,114.36292979445805
153600,152.1176525444444,189.90401791208157,114.33128717680725
155648,154.55362446666666,191.7579516983067,117.34929723502663
157696,153.7083526111111,190.96267985229093,116.45402536993129
159744,154.88111872222223,191.78029121762128,117.98194622682317
161792,153.71955810000003,190.6803013817061,116.75881481829396
163840,155.93429392222217,193.25171893472145,118.6168689097229
165888,156.96168110000002,194.98087999651875,118.94248220348129
167936,158.64521564444442,196.53012412376737,120.76030716512147
169984,158.06902454444446,196.08318776610406,120.05486132278486
172032,161.55367645555552,199.51244037750385,123.59491253360719
174080,160.49186806666665,198.70000242827007,122.28373370506324
176128,161.99814196666665,199.77915005501413,124.21713387831917
178176,161.19939763333332,198.77992491176147,123.61887035490517
180224,161.30917269999998,199.1714758681582,123.44686953184174
182272,161.22129133333334,198.4776545636777,123.96492810298898
184320,160.4540196,198.02285559618937,122.88518360381065
186368,159.53591674444448,197.38834992287684,121.68348356601211
188416,162.25729329999996,200.04643548925458,124.46815111074534
190464,162.80722293333335,200.5119727557946,125.10247311087208
192512,163.36570988888892,200.65036097050708,126.08105880727075
194560,164.7278823111111,201.98767826223397,127.46808635998823
196608,166.00488987777777,203.65959242031445,128.3501873352411
198656,165.6470213,203.3933675305342,127.90067506946582
200704,164.50538070000002,202.53824955472632,126.47251184527371
202752,166.21090492222223,204.03341150033245,128.388398344112
204800,170.39647877777782,206.6957692525192,134.09718830303643
206848,170.01890081111108,206.64212915614152,133.39567246608064
208896,169.79079615555554,206.4217177810487,133.15987453006238
210944,171.36633756666666,207.26110936284277,135.47156577049054
212992,173.76659379999998,209.48591304885392,138.04727455114605
215040,175.38240583333334,210.6856772750735,140.0791343915932
217088,174.82668115555558,210.0294294538439,139.62393285726725
219136,177.28562983333336,212.23293578723133,142.3383238794354
221184,174.44530443333335,209.63727019623124,139.25333867043545
223232,176.75204784444443,211.75870521604426,141.7453904728446
225280,174.99370160000004,210.2602967845424,139.72710641545768
227328,175.99559417777778,211.1498739131809,140.84131444237465
229376,175.6310549,210.73035644618878,140.53175335381124
231424,178.68627018888887,213.31407480486743,144.0584655729103
233472,178.16146074444444,213.1046624988409,143.21825899004799
235520,180.5095807222222,215.1874801702377,145.83168127420672
237568,177.76985005555557,212.46326315181656,143.07643695929457
239616,180.2809686111111,214.8223894546053,145.7395477676169
241664,180.4035156666667,215.00117049626223,145.80586083707115
243712,179.6711854222222,214.53530368538972,144.8070671590547
245760,181.2174192,215.86440121906736,146.57043718093263
247808,180.43048296666666,215.08530359304584,145.77566234028748
249856,180.50180184444446,215.05457156217892,145.94903212671
251904,181.41225692222224,215.84969911988165,146.97481472456283
253952,180.6005932333333,215.2950830900081,145.90610337665854
256000,181.53760941111108,216.21320029381494,146.86201852840722
258048,181.70880641111108,216.08678112888813,147.33083169333403
260096,182.16395813333332,216.7662589200798,147.56165734658686
262144,181.83366007777775,216.4213138883528,147.2460062672027
264192,180.39896437777776,215.08656700407525,145.71136175148027
266240,182.39606557777773,216.93009922666207,147.8620319288934
268288,181.4508381,215.76403713087902,147.13763906912098
270336,181.12799320000002,215.7638395061756,146.49214689382444
272384,181.0810657111111,215.71456802198244,146.44756340023977
274432,180.04982024444445,214.73294288325283,145.36669760563606
276480,180.35571779999998,214.99093999247262,145.72049560752734
278528,180.0892243111111,214.82703890537223,145.35140971685
280576,178.64618444444446,213.5046339299986,143.78773495889033
282624,179.84675513333332,214.64523035488136,145.04827991178527
284672,181.03210024444445,215.2642139474146,146.7999865414743
286720,185.56887101111113,218.44011600199505,152.6976260202272
288768,183.4918527111111,217.13050269113725,149.85320273108496
290816,179.27684915555554,213.65839760700462,144.89530070410646
292864,183.53822411111108,216.79774115319154,150.27870706903062
294912,183.5530629111111,217.03366862881856,150.07245719340366
296960,187.39512066666668,220.02733930533344,154.76290202799993
299008,185.64489673333333,218.22734822789673,153.06244523876993
301056,189.1640448,221.33071542761758,156.99737417238242
303104,184.09692881111113,216.65097956775884,151.54287805446342
305152,188.02194286666665,220.59905384719258,155.44483188614072
307200,189.24460325555555,221.50542146569856,156.98378504541253
309248,187.39551044444443,219.54596199384713,155.24505889504172
311296,186.66562621111112,218.8507975845192,154.48045483770304
313344,188.97254346666668,220.92800553120833,157.01708140212503
315392,188.74666862222224,221.01585579832647,156.47748144611802
317440,184.98531370000003,217.33069216864948,152.6399352313506
319488,186.51172325555555,218.69963131172824,154.32381519938286
321536,187.2683461888889,219.4228407880284,155.1138515897494
323584,188.73744478888892,220.77594093352744,156.6989486442504
325632,188.10241689999998,220.03558389414292,156.16924990585704
327680,189.20111466666665,221.12382473916313,157.27840459417018
329728,190.92540335555557,222.68910567571976,159.1617010353914
331776,189.85199745555553,221.57535554954194,158.12863936156913
333824,188.47960377777778,220.3584344750019,156.60077308055367
335872,189.75967634444444,221.52895429822712,157.99039839066177
337920,190.55164687777776,222.39788817817566,158.70540557737985
339968,188.30749527777778,220.5169818167821,156.09800873877344
342016,188.79465615555557,220.65803636034641,156.93127595076473
344064,188.10314995555555,220.12484637464345,156.08145353646765
346112,188.40177747777776,220.23599178727392,156.5675631682816
348160,186.00198187777778,218.1608971630349,153.84306659252067
350208,189.19951846666663,220.87551900114198,157.52351793219128
352256,190.0647872222222,221.98337302011532,158.1462014243291
354304,190.14932897777777,222.2709753947277,158.02768256082783
356352,187.7133572,219.96362794728552,155.46308645271446
358400,188.7173817,220.52167696372848,156.91308643627153
360448,189.90915772222223,221.4905171198904,158.32779832455407
362496,188.44609044444445,220.32952653221164,156.56265435667726
364544,190.3565275666667,222.0549140926511,158.6581410406823
366592,190.6572598444444,222.23534886405798,159.07917082483084
368640,191.01115274444444,222.34833022858714,159.67397526030175
370688,191.5544761,222.8799100930424,160.22904210695756
372736,189.9950527,221.4334649412096,158.5566404587904
374784,190.37836261111107,222.07191976023105,158.6848054619911
376832,187.93214996666663,219.89770800038994,155.96659193294332
378880,189.3009923444445,221.30185674572542,157.30012794316357
380928,189.42604483333332,221.24710797936515,157.6049816873015
382976,191.53533234444447,223.29219444939883,159.7784702394901
385024,190.82379038888888,222.41285161012397,159.2347291676538
387072,191.36569098888893,222.88693072962255,159.8444512481553
389120,187.33141146666668,219.2169811412249,155.44584179210847
391168,185.42188587777778,217.7240719951996,153.11969976035596
393216,191.74838636666667,223.16932988613863,160.3274428471947
395264,188.83134943333337,220.70826185801974,156.954437008647
397312,192.0499871,223.53639224199102,160.563581958009
399360,189.21856525555557,221.09127990957924,157.3458506015319
401408,191.3613040333333,222.7438128460987,159.97879522056792
403456,186.79723815555553,218.584234382514,155.01024192859705
405504,191.14996745555553,222.62176313943183,159.67817177167922
407552,189.82026554444448,221.26138558016643,158.37914550872253
409600,189.34859607777778,220.9006320367088,157.79656011884677
411648,191.3080993888889,222.4168780920076,160.1993206857702
413696,191.14151343333336,222.52442359437094,159.75860327229577
415744,191.87827189999996,223.25229626857495,160.50424753142497
417792,188.2024215,219.9879368295567,156.41690617044333
419840,189.95862721111112,221.40001120926937,158.51724321295288
421888,190.88719297777777,222.4744721041102,159.29991385144535
423936,191.37904536666667,222.90896800675702,159.84912272657633
425984,186.50734698888886,218.45978853351113,154.55490544426658
428032,188.29978224444446,220.03726027062226,156.56230421826666
430080,190.12498946666665,221.80742658483217,158.44255234850112
432128,189.87596677777776,221.15086917482947,158.60106438072606
434176,190.24690317777777,221.7321978523022,158.76160850325334
436224,191.82350593333334,223.21852555358873,160.42848631307794
438272,191.33250928888887,222.76656531425925,159.8984532635185
440320,188.20575301111114,220.51690610149905,155.89459992072324
442368,189.21636135555556,221.09539545011094,157.33732726100018
444416,189.3676296888889,221.41610399196134,157.3191553858165
446464,189.5617371888889,221.0675525024813,158.05592187529652
448512,189.5955388333333,221.03109299630157,158.15998467036505
450560,190.65582790000005,222.37736841563253,158.93428738436756
452608,188.68570723333332,220.55294782122962,156.818466645437
454656,191.9335237222222,223.3700483589559,160.49699908548848
456704,191.09072734444442,222.43582055830717,159.74563413058166
458752,191.43839904444445,222.63498117403913,160.24181691484978
460800,192.0952142222222,223.57697960864985,160.61344883579457
462848,188.59096474444442,220.2826133546806,156.89931613420825
464896,192.64290885555556,223.99963210132665,161.28618560978447
466944,190.0801233,221.48595059254296,158.67429600745703
468992,188.79354648888892,220.397861177818,157.18923179995986
471040,189.2108992,220.91997797168085,157.50182042831915
473088,191.56989452222223,222.89952883129604,160.24026021314842
475136,189.3522150777778,220.65384439973963,158.05058575581597
477184,188.30004261111114,219.99139859510808,156.6086866271142
479232,189.3601734888889,220.9646443455485,157.75570263222932
481280,190.20080607777777,221.62867098877564,158.7729411667799
483328,190.63062604444443,221.85373885047895,159.4075132384099
485376,187.68481262222224,219.4529304335324,155.91669481091208
487424,191.79326050000003,222.61888145116922,160.96763954883085
489472,192.21312788888886,222.9282601042276,161.49799567355012
491520,195.19689106666664,225.64438396405995,164.74939816927332
493568,193.5760397777778,224.27810299045737,162.87397656509822
495616,192.25756479999998,222.91028779537092,161.60484180462905
497664,191.48805117777778,222.59502430738064,160.3810780481749
499712,191.86143653333332,222.83915365550808,160.88371941115855
501760,190.9266916222222,222.00709460049978,159.8462886439446
503808,192.6787647888889,223.64729651290662,161.7102330648712
505856,190.60650716666666,222.0735450515027,159.13946928183063
507904,190.3544135888889,221.51406632326547,159.1947608545123
509952,191.12055854444446,222.11904231637854,160.1220747725104
512000,192.21850166666667,223.00884634186872,161.42815699146462
514048,190.1484368,221.03663140425022,159.2602421957498
516096,191.19829704444447,222.1873472629953,160.20924682589364
518144,190.74325187777774,221.88976804501817,159.5967357105373
520192,188.18925114444443,219.69866749882507,156.67983479006378
522240,190.56474752222223,222.06301127990298,159.0664837645415
524288,192.36975794444447,223.1764088102803,161.56310707860865
526336,192.7784801,223.62422964645904,161.93273055354095
528384,192.44139010000004,223.34097988855345,161.54180031144662
530432,193.36606594444441,223.96548821675088,162.76664367213795
532480,192.5122107888889,223.19005651581415,161.83436506196364
534528,194.6431566888889,224.83905752368918,164.4472558540886
536576,193.93618164444445,224.3157313936097,163.5566318952792
538624,194.05953738888888,225.02118354252318,163.0978912352546
540672,187.43316852222222,220.10865997603764,154.7576770684068
542720,190.97739407777775,222.27349090978504,159.68129724577045
544768,191.18592751111112,222.4496134727978,159.92224154942443
546816,187.43318275555555,219.55162412234776,155.31474138876334
548864,191.06911413333333,222.59540432457146,159.5428239420952
550912,194.2052200111111,224.84771986982912,163.56272015239307
552960,189.6783563666667,220.91753049019957,158.4391822431338
555008,190.96194208888886,222.13951853271732,159.7843656450604
557056,193.77408836666663,224.84907863737743,162.69909809595583
559104,191.6015085555555,223.08377640212115,160.11924070898988
561152,186.17014217777776,218.80220720147622,153.5380771540793
563200,190.51231316666667,222.22931157762994,158.7953147557034
565248,192.9437263111111,223.8337780148114,162.0536746074108
567296,193.63971584444442,224.20288296659777,163.07654872229108
569344,194.1856890333333,224.51979400478083,163.85158406188575
571392,191.36781284444444,222.37096403250086,160.36466165638802
573440,197.22912554444443,227.32728683311015,167.1309642557787
575488,193.96655048888888,224.49267880196533,163.44042217581244
577536,193.7116088888889,224.20323241646963,163.21998536130815
579584,195.49588381111107,225.68610109068544,165.3056665315367
581632,197.90514798888887,227.68470712600467,168.12558885177307
583680,194.4717309,224.66458841012255,164.27887338987748
585728,195.2321473888889,225.56369326480467,164.90060151297314
587776,195.02251283333334,225.13090639530577,164.9141192713609
589824,199.02552293333332,228.37966327423783,169.6713825924288
591872,198.5497624,228.16359224735584,168.93593255264415
593920,197.0157896888889,226.88111752236236,167.15046185541544
595968,194.00827706666666,224.31493464538096,163.70161948795237
598016,196.5812584888889,226.1662841655369,166.9962328122409
600064,197.55017781111113,227.49966855307056,167.6006870691517
602112,195.3572584222222,225.4723774348946,165.2421394095498
604160,197.43720341111108,227.09485325263122,167.77955356959095
606208,196.91503003333335,226.80375912851306,167.02630093815364
608256,196.57601187777774,226.57268859900287,166.57933515655262
610304,200.41692934444444,229.84722038491697,170.98663830397192
612352,200.57526601111107,229.99105568944503,171.1594763327771
614400,198.47764501111115,228.25960467117193,168.69568535105037
616448,202.43519881111112,231.41799952826753,173.4523980939547
618496,201.15556907777778,230.34858668926228,171.9625514662933
620544,199.44970552222222,228.9194188766978,169.97999216774664
622592,202.22728856666666,231.4826336058626,172.97194352747073
624640,199.36346875555557,228.84987687310678,169.87706063800437
626688,202.8044725666667,231.99539704418666,173.61354808914675
628736,203.64258799999996,232.6236342295016,174.66154177049833
630784,200.96343723333334,230.37570028218988,171.5511741844768
632832,199.24953133333332,228.80741601722124,169.6916466494454
634880,201.71483795555557,230.78975783204658,172.63991807906456
636928,201.6169504222222,230.76555575397632,172.4683450904681
638976,200.40343577777776,229.98265424870095,170.82421730685456
641024,203.34857375555555,232.35336551182263,174.34378199928847
643072,204.96918568888884,233.90678826263365,176.03158311514403
645120,203.57072477777777,232.93862089365652,174.20282866189902
647168,204.9203946222222,233.82650238174227,176.01428686270214
649216,201.6022673444444,231.06569897160853,172.1388357172803
651264,203.48667613333333,232.53030558582824,174.44304668083842
653312,200.57324141111107,230.0170643412502,171.12941848097194
655360,206.67415534444444,235.3418432974118,178.0064673914771
657408,205.18706767777778,233.95547394858744,176.4186614069681
659456,205.69478947777776,234.38514026066755,177.00443869488797
661504,200.35435818888888,229.9271136867892,170.78160269098856
663552,203.15336704444442,232.47713338976615,173.8296006991227
665600,204.95778893333332,233.84218458744604,176.0733932792206
667648,203.83910531111113,232.8294700068992,174.84874061532307
669696,204.63253285555552,233.2774768500963,175.98758886101476
671744,206.80966813333333,235.56172208955365,178.057614177113
673792,202.90715573333335,232.17768268351875,173.63662878314796
675840,204.48149226666666,233.28572388908378,175.67726064424954
677888,203.4427808,232.53617872209546,174.34938287790456
679936,208.46915597777777,236.9206914890339,180.01762046652163
681984,204.54887613333332,233.56514795988886,175.53260430677778
684032,203.0079534888889,232.37706982224103,173.63883715553675
686080,205.52598597777776,234.60332965007586,176.44864230547967
688128,205.4628379,234.22788157861447,176.69779422138555
690176,201.84271216666667,231.46849030139663,172.21693403193672
692224,205.73657156666664,234.58141960263404,176.89172353069924
694272,204.9481180222222,233.64017876945027,176.2560572749941
696320,206.01819967777777,235.12515839668495,176.9112409588706
698368,206.18033792222224,235.04914463793068,177.3115312065138
700416,206.1223834333333,235.10714438479732,177.1376224818693
702464,202.35598824444443,231.88790063132413,172.82407585756474
704512,209.15506136666667,237.54547930828375,180.7646434250496
706560,206.2550668333333,235.4749550921412,177.03517857452542
708608,202.73590907777776,232.55726107873434,172.91455707682118
710656,200.8038726222223,230.7385783857992,170.86916685864537
712704,205.13498653333332,234.40675492487458,175.86321814179206
714752,206.82323532222225,235.85897966707077,177.78749097737372
716800,206.7977930333333,235.86156351472442,177.7340225519422
718848,206.52650999999997,235.64177347725612,177.41124652274382
720896,204.46375684444445,233.95955053097234,174.96796315791656
722944,206.72027875555557,235.8713095090876,177.56924800202353
724992,204.0276872,233.7859179694625,174.2694564305375
727040,205.8239027111111,235.48867402105273,176.15913140116945
729088,206.40312675555555,235.89581929530905,176.91043421580204
731136,208.37420558888888,237.61003123563938,179.13837994213839
733184,209.19496702222224,238.30462169648635,180.08531234795814
735232,212.16825127777776,240.90432515731155,183.43217739824397
737280,210.22713043333334,239.464822794949,180.9894380717177
739328,211.8471842222222,240.76735952552212,182.9270089189223
741376,208.1769036111111,237.87950405533687,178.47430316688533
743424,209.38284225555557,238.39219651081777,180.37348800029338
745472,209.7015131888889,238.9958616444924,180.40716473328538
747520,209.08993897777776,238.38408771991516,179.79579023564037
749568,207.52894352222222,236.6353268116441,178.42256023280035
751616,209.61501497777775,238.6317116924747,180.59831826308078
753664,208.23973304444445,237.57869071261254,178.90077537627636
755712,209.9496683111111,239.35496768268519,180.54436893953704
757760,209.5636776222222,239.21974624590283,179.90760899854158
759808,207.7657800222222,237.2524974820502,178.27906256239422
761856,209.29239304444445,238.44811613242268,180.13666995646622
763904,209.88189332222223,238.86872217570192,180.89506446874253
765952,209.69037706666668,239.39055922339824,179.99019490993513
768000,210.1593577333333,239.59149029052625,180.72722517614037
770048,212.35709123333334,241.3427317279908,183.37145073867586
772096,210.97625581111117,240.1225734215597,181.82993820066264
774144,209.65505252222218,238.89839540398273,180.41170964046162
776192,210.34806046666668,239.93667915668942,180.75944177664394
778240,210.23461583333332,239.7385048763646,180.73072679030204
780288,209.31479033333332,238.671363601154,179.95821706551263
782336,211.002675,240.33358406379975,181.67176593620027
784384,212.2729931222222,241.17859097287862,183.36739527156578
786432,212.67164334444445,241.57125083104134,183.77203585784756
788480,212.1324279333333,241.2327575968618,183.0320982698048
790528,211.3735583888889,240.4019903283349,182.34512644944292
792576,213.1553397111111,242.23902377764603,184.0716556445762
794624,210.18897213333335,239.99347562525247,180.38446864141423
796672,206.87239218888888,237.55419579032906,176.1905885874487
798720,211.77148763333332,241.81463842524965,181.728336841417
800768,212.01826523333332,242.04582641894282,181.99070404772382
802816,210.35221326666667,240.80346129230674,179.9009652410266
804864,212.03659092222225,241.96804276790675,182.10513907653774
806912,213.41643267777772,243.22154019656054,183.6113251589949
808960,213.71512033333332,243.6917926007959,183.73844806587073
811008,211.11861653333335,240.97926662372387,181.25796644294283
813056,212.60549384444442,242.8118391059793,182.39914858290956
815104,213.05005370000003,242.80538944470737,183.2947179552927
817152,210.36465624444443,240.5544800922741,180.17483239661476
819200,213.79272676666665,243.8888781005126,183.69657543282068
821248,214.25947503333336,244.61082546908455,183.90812459758217
823296,216.00425983333335,246.0409643746018,185.9675552920649
825344,214.5452740111111,244.9589943267387,184.13155369548352
827392,215.21967278888891,245.48970275546372,184.9496428223141
829440,215.64987209999998,246.11603114473405,185.1837130552659
831488,211.8857501888889,242.79271800381602,180.97878237396176
833536,215.72161505555556,246.04470096289236,185.39852914821876
835584,216.96967854444446,246.93099687483885,187.00836021405007
837632,213.75329066666666,244.35081349927222,183.1557678340611
839680,210.66058619999995,241.48924009089734,179.83193230910257
841728,215.58250367777777,245.17705175769848,185.98795559785705
843776,213.55276463333337,243.92497547301105,183.1805537936557
845824,215.72026607777775,245.5871229242187,185.8534092313368
847872,213.63002386666662,243.80084230506668,183.45920542826656
849920,213.48316487777782,244.00830408926737,182.95802566628828
851968,212.75580153333334,243.38582812842137,182.1257749382453
854016,211.8978379333333,242.5477979485396,181.24787791812702
856064,214.93269904444443,245.33521861213424,184.53017947675463
858112,214.2180665111111,244.8138845958143,183.62224842640788
860160,214.24336862222225,244.87652687010666,183.61021037433784
862208,212.56708002222223,243.3349366242064,181.79922342023806
864256,212.45389764444445,243.37836777027073,181.52942751861818
866304,212.59274708888887,243.32297986810056,181.86251430967718
868352,216.24419176666666,247.14637455566208,185.34200897767124
870400,216.75456094444442,247.4284671384559,186.08065475043296
872448,219.02082817777776,249.51879738798291,188.5228589675726
874496,218.5084853666667,249.07283964842912,187.94413108490426
876544,214.30195752222224,245.8297551973748,182.77415984706968
878592,214.54890955555558,246.14759410142457,182.9502250096866
880640,215.14306253333336,245.93674265385513,184.3493824128116
882688,215.87245606666664,247.0297207939373,184.715191339396
884736,218.63703166666664,249.39331399295148,187.8807493403818
886784,216.84054362222224,247.51772784978465,186.16335939465984
888832,216.10656346666673,247.03190910774845,185.181217825585
890880,216.43166796666665,247.78154827193225,185.08178766140105
892928,216.46208433333334,247.3133201797708,185.61084848689586
894976,217.21157595555556,247.57100476477663,186.8521471463345
897024,216.45201045555555,247.8955445384542,185.0084763726569
899072,219.45959507777778,250.288057384977,188.63113277057855
901120,218.82705528888886,250.22342876843865,187.43068180933906
903168,219.30207501111113,250.14429257377572,188.45985744844654
905216,220.78618737777776,250.91327463178555,190.65910012376997
907264,217.1789541,248.3544650863485,186.00344311365149
909312,216.03948432222222,247.09266041591022,184.98630822853423
911360,216.59667018888888,247.8312649753191,185.36207540245866
913408,218.06066694444442,249.05001087883954,187.0713230100493
915456,219.14010875555556,249.9503561652681,188.32986134584303
917504,216.57496697777776,248.13142197542874,185.0185119801268
919552,216.77824305555555,248.09846278788996,185.45802332322114
921600,217.79745753333333,249.17909863090998,186.41581643575668
923648,221.10299245555555,251.7590680727966,190.4469168383145
925696,216.11588905555553,247.79952454543817,184.43225356567288
927744,217.9121788888889,249.03743333607815,186.78692444169963
929792,220.55906934444445,250.7582999140887,190.3598387748002
931840,221.2082844666667,251.63172351208019,190.7848454212532
933888,216.90789958888885,247.97454458446575,185.84125459331196
935936,217.53721008888888,248.93939730474955,186.13502287302822
937984,219.2150614555555,250.06004439751095,188.37007851360008
940032,219.72425743333332,251.04368278064265,188.404832086024
942080,217.62317193333334,249.2373473028648,186.00899656380187
944128,220.64690055555556,251.37717637733226,189.91662473377886
946176,220.33657554444443,250.94947781604426,189.7236732728446
948224,220.43076507777772,250.93815467081288,189.92337548474256
950272,218.87819631111117,249.63956231741918,188.11683030480316
952320,218.35917633333335,249.24163818337956,187.47671448328714
954368,216.5261454777778,248.13727180545666,184.9150191500989
956416,216.00933515555556,247.5004841283223,184.5181861827888
958464,218.61840571111108,250.41795225783451,186.81885916438765
960512,222.38334803333333,253.50796170227486,191.2587343643918
962560,223.41819284444443,254.28923570578914,192.54714998309973
964608,220.94208153333332,251.9986193883056,189.88554367836105
966656,220.08578406666666,251.52880214470278,188.64276598863054
968704,218.6232063777778,250.01865908497058,187.227753670585
970752,216.53370417777782,248.12568501809696,184.94172333745868
972800,216.20045822222224,247.72364028006896,184.6772761643755
974848,221.06162153333338,251.58896982098955,190.5342732456772
976896,221.17898043333335,251.67102588458053,190.68693498208617
978944,219.1914439888889,250.56447589988528,187.8184120778925
980992,219.42277644444442,250.24812335225602,188.59742953663283
983040,221.01026318888893,251.75933298077334,190.26119339700452
985088,217.17086323333336,248.8104980173078,185.53122844935893
987136,217.58649886666666,249.07505708144458,186.09794065188873
989184,218.23143898888887,249.5558131793123,186.90706479846543
991232,219.6327270666667,250.3945532557048,188.87090087762857
993280,217.4031003,248.70279545336984,186.10340514663017
995328,217.89191723333332,249.25618215122387,186.52765231544277
997376,218.44616774444444,249.2853077256311,187.60702776325778
999424,217.4244229777778,248.68650321240608,186.1623427431495
1001472,218.22701231111117,249.1885463553429,187.26547826687943


==> figures/Swimmer/TRPO.csv <==
episodes,mean,std_pos,std_neg
1,-1.0715489333333335,1.2905144033666096,-3.4336122700332767
2048,12.29195868888889,15.243378555989812,9.340538821787968
4096,24.308933322222224,27.97318016572512,20.64468647871933
6144,19.39490393333333,24.156448908374422,14.633358958292241
8192,23.76905937777778,29.558745180318382,17.979373575237176
10240,19.735039055555553,26.0902103902141,13.379867720897007
12288,21.003527555555557,26.761627240786737,15.245427870324377
14336,24.470561366666672,34.40030835129576,14.540814382037578
16384,42.183958133333334,58.52047491553653,25.847441351130136
18432,45.843925066666664,58.31337179504101,33.37447833829232
20480,48.90975991111111,65.69309774485411,32.126422077368105
22528,46.07137463333333,65.61586829832785,26.526880968338794
24576,41.21778667777778,61.59928189098332,20.836291464572238
26624,49.84418132222223,63.09286268484738,36.59549995959707
28672,45.14262247777778,54.71852267509572,35.566722280459835
30720,46.24017644444444,54.13381667535793,38.346536213530946
32768,48.90463504444444,57.94707011447963,39.86219997440925
34816,43.469034288888885,50.94603066768493,35.99203791009284
36864,63.67985725555555,84.77988848257591,42.57982602853518
38912,68.68649182222222,91.13851327219618,46.23447037224827
40960,81.84194487777779,103.9544711500148,59.729418605540786
43008,86.16151677777778,111.48663691426835,60.83639664128721
45056,93.48906205555556,122.27598888561727,64.70213522549386
47104,90.35357732222222,120.5861565110793,60.12099813336515
49152,93.04339655555555,123.2578204020238,62.828972709087296
51200,113.32160727777777,142.75676619002553,83.88644836553
53248,124.67584714444443,155.69476934190638,93.65692494698249
55296,132.18975187777778,163.27964633653664,101.09985741901893
57344,151.5273245333333,183.20323940391722,119.8514096627494
59392,162.08441504444443,196.17360015097927,127.99522993790957
61440,173.15629804444444,210.57313675202374,135.73945933686514
63488,176.90574494444445,214.74335703570173,139.06813285318717
65536,181.04375811111112,219.47632271237757,142.61119350984467
67584,184.2042962333333,223.310328933003,145.0982635336636
69632,187.44925834444442,226.9513670916325,147.94714959725633
71680,188.6040839333333,226.41927965895997,150.78888820770663
73728,191.57963310000002,229.89376704251478,153.26549915748527
75776,184.99360578888889,224.5417891269044,145.44542245087337
77824,193.72547492222225,231.67622384772935,155.77472599671515
79872,197.07960863333335,235.6274891404455,158.5317281262212
81920,198.59262543333332,237.27535340128412,159.90989746538253
83968,200.37444308888888,239.1996475699638,161.54923860781398
86016,200.2977493888889,239.61213350582574,160.98336527195204
88064,198.00394344444442,237.32597423462582,158.68191265426302
90112,201.82474630000002,240.62569503903,163.02379756097002
92160,200.53505064444445,240.15498186672394,160.91511942216496
94208,201.28844373333334,239.72813789257498,162.8487495740917
96256,199.96818513333335,238.3390623268772,161.5973079397895
98304,198.25905858888885,237.74258682881214,158.77553034896556
100352,200.0590594222222,239.65216170211437,160.46595714233
102400,203.46547994444444,242.81049341571423,164.12046647317464
104448,201.5191779222222,240.74530214466657,162.29305369977786
106496,203.23768616666666,242.2427544177986,164.23261791553472
108544,202.42945816666668,241.4906339786309,163.36828235470244
110592,204.29013595555557,242.85911676143274,165.7211551496784
112640,205.1285534111111,244.48299810322456,165.77410871899767
114688,203.83976310000003,243.83127969734372,163.84824650265634
116736,205.22738375555556,245.05156962274754,165.4031978883636
118784,198.84003152222223,241.40661134308425,156.27345170136022
120832,197.1077882888889,240.26410536677636,153.95147121100146
122880,198.76599798888887,242.2218063549639,155.31018962281385
124928,199.64236321111113,242.93769005957103,156.34703636265124
126976,199.29202,242.83672448449923,155.7473155155008
129024,196.95105443333333,240.60414109305404,153.2979677736126
131072,197.6886425444445,241.22859659028384,154.14868849860514
133120,198.17154030000003,241.72388535830606,154.619195241694
135168,195.9954995,239.82851701531254,152.16248198468745
137216,198.51452216666667,242.73436250204736,154.29468183128597
139264,202.4004351111111,245.19717950573346,159.60369071648876
141312,198.75725509999998,242.46623475498504,155.04827544501492
143360,199.3493331111111,242.16149052467995,156.53717569754224
145408,198.64858744444444,241.9257314012272,155.37144348766168
147456,200.46868872222223,243.4513818674883,157.48599557695616
149504,202.10892534444446,244.77887113812073,159.43897955076818
151552,203.17524136666665,244.88362614257602,161.4668565907573
153600,202.33693333333335,244.3611750774652,160.3126915892015
155648,203.72373520000002,245.52236412380853,161.9251062761915
157696,199.85753406666666,243.85255036136303,155.8625177719703
159744,201.65343536666668,245.29621677609362,158.01065395723975
161792,202.03395331111113,245.91704921821554,158.15085740400673
163840,205.99495571111112,248.90624853727525,163.083662884947
165888,204.58055635555553,247.11640602875372,162.04470668235734
167936,202.88694857777776,246.21152089599508,159.56237625956044
169984,202.5993924888889,246.39116021459824,158.80762476317955
172032,201.57076882222222,245.19359982292417,157.94793782152027
174080,205.54536383333334,248.73933655857095,162.35139110809573
176128,206.42071704444442,249.4440695949181,163.39736449397074
178176,204.0438165444444,246.68737469030498,161.40025839858384
180224,204.73981794444447,248.13576501499935,161.34387087388959
182272,203.85584697777776,247.300160464855,160.41153349070052
184320,205.31177748888888,247.73390556433355,162.8896494134442
186368,205.02314532222223,248.32825995590295,161.71803068854152
188416,206.15174330000002,248.89271205686964,163.4107745431304
190464,207.4436111888889,249.55108982065164,165.33613255712615
192512,208.27158495555554,249.7100834948846,166.83308641622648
194560,207.4179371777778,248.8714014607513,165.9644728948043
196608,209.32369985555553,250.58161989082402,168.06577982028705
198656,208.99396178888887,250.7150661838362,167.27285739394154
200704,210.70800612222226,251.5735613009014,169.84245094354313
202752,210.66360788888886,251.87157674715453,169.4556390306232
204800,209.00654995555556,250.6979217944936,167.31517811661752
206848,211.63609673333332,252.67650085416633,170.5956926125003
208896,212.71312718888888,252.29759737288492,173.12865700489283
210944,209.4388397,250.5392220483474,168.33845735165258
212992,209.7336871111111,250.45438615213476,169.01298807008743
215040,211.6329641222222,251.56731531244532,171.6986129319991
217088,211.46640271111107,251.0050221792448,171.92778324297734
219136,212.66980101111113,252.76179257754967,172.5778094446726
221184,212.74543744444446,252.0778329434205,173.41304194546842
223232,212.57866299999998,251.8592616513509,173.29806434864906
225280,213.9453070888889,252.5766798942684,175.3139342835094
227328,214.17642571111114,253.57405935311422,174.77879206910805
229376,213.34144476666668,251.85930875183172,174.82358078150165
231424,213.32418443333333,251.72327766875745,174.9250911979092
233472,214.89802265555554,253.4289584865618,176.36708682454926
235520,215.6315298888889,253.53629078345455,177.72676899432327
237568,215.25637277777778,253.00298917853164,177.50975637702393
239616,211.3571746222222,251.00065137294115,171.71369787150326
241664,212.16704732222223,251.01474319036805,173.3193514540764
243712,215.72516409999997,253.663712393108,177.78661580689194
245760,216.4527093222222,254.2750475650888,178.6303710793556
247808,216.58816418888892,254.44972890487003,178.72659947290782
249856,219.4722966222222,256.32675014582173,182.61784309862264
251904,217.69901174444442,254.5503250672523,180.84769842163655
253952,218.33122111111112,254.91339776567452,181.74904445654772
256000,220.39012079999998,257.6090335805744,183.1712080194255
258048,219.43503297777775,256.1898620190221,182.68020393653342
260096,219.91435403333332,256.7150605337949,183.1136475328718
262144,220.72351392222222,257.7037770692604,183.74325077518404
264192,221.09715665555558,257.55066303040405,184.64365028070708
266240,220.93345318888888,257.62681156228075,184.240094815497
268288,219.19669842222223,256.07214727562547,182.32124956881898
270336,219.71340731111115,256.219029159721,183.20778546250133
272384,220.73146750000004,257.253238069783,184.20969693021712
274432,220.57016593333336,257.03666529511423,184.10366657155245
276480,222.67795766666666,258.5865921932464,186.7693231400869
278528,222.84785110000004,258.5050323958797,187.19066980412038
280576,221.93014798888888,258.0673484320197,185.79294754575804
282624,223.45605784444447,259.3698281214818,187.54228756740716
284672,223.74379252222224,259.98364489395107,187.50394015049343
286720,223.24479331111115,259.44678495485135,187.04280166737098
288768,224.30960576666666,260.50478224154716,188.1144292917862
290816,218.97101723333333,256.55753032565485,181.3845041410118
292864,225.28384877777782,261.8367998249614,188.73089773059425
294912,225.3624755888889,261.6794133295305,189.0455378482473
296960,225.97921651111113,262.053263439866,189.90516958235628
299008,226.6953834111111,263.39900675162744,189.99176007059472
301056,224.64421003333334,261.2911804668552,187.99723959981145
303104,224.51674984444443,260.9790102040741,188.0544894848148
305152,224.45852771111106,260.7571830873946,188.15987233482753
307200,223.04173462222224,259.24932926840853,186.83413997603594
309248,225.8731789111111,262.12553475561896,189.62082306660324
311296,223.65055412222225,260.28497204577434,187.01613619867015
313344,224.53172673333333,260.6400277052161,188.42342576145057
315392,221.77903716666668,258.192218170312,185.36585616302133
317440,225.38450287777778,261.3402153994191,189.42879035613646
319488,224.41302459999997,260.3175925138909,188.50845668610904
321536,225.5433674,261.47423798535146,189.61249681464852
323584,224.45126388888886,260.6554861428124,188.24704163496534
325632,224.6655253,260.7522004129236,188.5788501870764
327680,219.18734114444447,257.425729281467,180.94895300742195
329728,222.21806464444444,259.1555959752258,185.28053331366306
331776,225.86780994444445,262.2788370298771,189.45678285901178
333824,223.65743302222216,260.2184345307842,187.09643151366018
335872,225.2858564888889,261.3214357597615,189.25027721801627
337920,224.52956189999998,261.0350144889827,188.0241093110172
339968,226.56783915555553,262.6888098611921,190.44686844991898
342016,226.53470571111114,262.060866156422,191.0085452658003
344064,227.70116964444443,263.4000418165791,192.00229747230972
346112,227.07177086666667,263.3774179444994,190.76612378883388
348160,228.01909293333333,264.0728568184872,191.96532904817943
350208,227.80927854444445,263.6446584761019,191.973898612787
352256,228.00706979999995,263.34188341460515,192.67225618539473
354304,229.064308,264.8202363372674,193.30837966273265
356352,229.76077165555554,265.47921770067285,194.0423256104382
358400,228.47978262222222,264.4029177909468,192.55664745349762
360448,227.42641375555556,263.5739489432096,191.27887856790153
362496,227.25732087777777,263.1558098861191,191.35883186943647
364544,229.2246757111111,264.34950414597256,194.09984727624968
366592,228.99523606666665,263.99399266267653,193.99647947065677
368640,227.8772196333333,263.39451105341163,192.35992821325502
370688,228.47367897777778,263.5732265341788,193.37413142137677
372736,228.94962909999998,264.0195020246367,193.87975617536324
374784,228.67269947777774,263.84921740851644,193.49618154703904
376832,230.37151377777778,265.630871010694,195.11215654486153
378880,229.31793352222223,264.5415349422476,194.0943321021969
380928,229.30816339999998,264.6414155927006,193.97491120729939
382976,229.43824332222223,264.9888572674386,193.88762937700585
385024,229.40352745555555,264.5715602170486,194.23549469406248
387072,226.74813540000002,263.40922549348113,190.08704530651895
389120,229.2005909888889,264.5467872917584,193.8543946860194
391168,228.28706604444443,263.2141300480017,193.36000204088714
393216,229.36026271111115,264.07257797640744,194.64794744581485
395264,231.030154,265.6572616713525,196.40304632864752
397312,229.776675,264.9460080695836,194.60734193041637
399360,230.80689341111113,265.58103724387485,196.03274957834742
401408,232.01554214444445,266.6547274074265,197.37635688146244
403456,230.15627055555555,265.1715125634611,195.14102854765005
405504,226.26308060000002,263.1188989709707,189.40726222902936
407552,227.9481419222222,263.95760360479534,191.93868023964902
409600,231.1157412666667,265.75053215558825,196.4809503777452
411648,232.1904621777778,266.5419303540877,197.83899400146788
413696,232.10274348888893,266.45221154686936,197.7532754309085
415744,231.4144753111111,266.2823774690245,196.54657315319767
417792,228.7520464222222,264.6955431491588,192.80854969528556
419840,231.78963685555553,267.1924006835868,196.38687302752425
421888,234.0491956555556,269.0308443855292,199.067546925582
423936,231.74343365555558,267.34551532451013,196.141351986601
425984,231.77076374444442,267.76571602908336,195.77581145980548
428032,233.78962390000004,269.4594236881481,198.119824111852
430080,231.93643798888888,267.84196856894346,196.0309074088343
432128,231.52356803333333,267.20459483560717,195.84254123105953
434176,230.92505442222222,267.0162807126418,194.83382813180262
436224,231.8500158222222,267.9200960223212,195.7799356221232
438272,227.4135366888889,264.92802607596127,189.89904730181658
440320,231.12617943333336,267.22668776982005,195.0256710968467
442368,231.01867835555555,266.6432026028065,195.39415410830458
444416,230.59237435555556,267.0078543397349,194.17689437137625
446464,224.5030818888889,262.60593324355904,186.40023053421874
448512,228.49504853333332,265.71151993399343,191.2785771326732
450560,228.76221802222219,266.34508580488455,191.17935023955982
452608,230.25951735555552,266.98041399924153,193.5386207118695
454656,219.4510517444444,260.39196748398757,178.51013600490126
456704,234.50584106666668,270.2197115219098,198.79197061142355
458752,234.06350333333333,270.1638266542702,197.96318001239644
460800,237.09060904444442,272.63012934403804,201.5510887448508
462848,233.99049666666667,270.55950567362197,197.42148765971137
464896,230.54314121111113,268.1836045276275,192.9026778945948
466944,233.07048355555557,268.7696323911378,197.37133471997333
468992,235.3765740888889,270.86610292708036,199.88704525069744
471040,235.07609647777775,270.52277588008235,199.62941707547313
473088,234.50819838888887,270.0534411802929,198.96295559748486
475136,234.24765687777779,270.05002767073165,198.44528608482392
477184,225.8026698777778,266.1162443151122,185.48909544044335
479232,234.0621731222222,270.0967196985432,198.02762654590117
481280,222.73636835555558,264.28969307762077,181.1830436334904
483328,231.34755447777778,268.6961681643281,193.99894079122743
485376,234.76224451111113,270.48783712329185,199.0366518989304
487424,236.0949681111111,271.6192250226887,200.57071119953352
489472,234.97898013333332,270.8935361736864,199.06442409298026
491520,234.68696916666667,270.29826462963655,199.07567370369682
493568,235.84653298888887,271.57964581227935,200.11342016549838
495616,236.08476143333334,271.7461402607486,200.42338260591814
497664,236.89700585555556,271.91203593003354,201.88197578107759
499712,236.73640202222225,271.8679047970466,201.6048992473979
501760,236.26695322222218,271.4289177959517,201.10498864849268
503808,236.47741401111114,271.9822427225833,200.97258529963895
505856,236.74271262222217,271.80109861439007,201.6843266300543
507904,232.07213332222224,269.5753822494056,194.5688843950389
509952,236.1797619666667,271.46176836338594,200.8977555699474
512000,235.3731871,271.13638581677105,199.6099883832289
514048,234.99765177777775,270.9562061287937,199.03909742676177
516096,235.41495644444444,271.2486307648877,199.5812821240012
518144,235.56813549999998,271.2130881058526,199.92318289414737
520192,234.1431596222222,270.234862484859,198.05145675958542
522240,237.4277144333334,272.74655660894115,202.1088722577256
524288,237.89355815555558,273.34468275828397,202.4424335528272
526336,236.42231424444438,271.81850506226357,201.02612342662516
528384,236.3989258111111,271.3279364432625,201.46991517895972
530432,235.44084509999996,271.4484166785534,199.43327352144655
532480,235.31044269999995,270.96546714002824,199.65541825997167
534528,234.7958648666667,270.4069539852234,199.18477574810998
536576,235.92492589999998,271.2545616883214,200.59529011167854
538624,236.90161438888887,272.2136349170427,201.58959386073502
540672,235.22395288888887,271.3723521910383,199.07555358673943
542720,234.8005169888889,270.7231659629615,198.87786801481627
544768,235.6667488777778,271.3466080081623,199.98688974739323
546816,235.27889532222224,271.4509550312653,199.10683561317916
548864,234.7657323,270.7994504010895,198.73201419891052
550912,234.67931340000004,270.3892063232657,198.96942047673443
552960,234.72972167777775,270.27612779227974,199.18331556327578
555008,235.2790519444444,270.73136534817047,199.82673854071837
557056,235.95910327777779,271.14610089434143,200.77210566121414
559104,236.25892681111114,271.3045047523119,201.21334886991036
561152,237.63400418888887,272.7783397131183,202.4896686646594
563200,237.9595094777778,272.87089781510485,203.04812114045072
565248,236.8805461,272.1173229343917,201.64376926560828
567296,236.49599020000002,271.5689330700519,201.42304732994813
569344,237.6973707333333,272.20649458055783,203.18824688610874
571392,238.35584054444448,272.9549226446918,203.75675844419717
573440,237.52604863333335,272.1575028330466,202.8945944336201
575488,234.25303111111108,269.74544876010145,198.76061346212072
577536,235.55087786666664,270.4955757672189,200.60617996611435
579584,234.39155696666663,270.32498891520356,198.4581250181297
581632,235.43743084444446,271.27880761409847,199.59605407479046
583680,234.03794776666666,270.19916410249,197.87673143084334
585728,236.90352033333332,272.40639107679675,201.4006495898699
587776,236.07810970000003,271.8169679180339,200.33925148196613
589824,237.24286024444442,272.8063236754509,201.6793968134379
591872,237.1015632666667,272.6878940521202,201.51523248121316
593920,234.95313985555558,271.44741498719293,198.4588647239182
595968,234.26369669999997,270.7150954051451,197.81229799485482
598016,230.28104748888887,267.7003083609112,192.86178661686654
600064,232.62118903333334,269.44029438920705,195.80208367745962
602112,233.88049417777776,270.65315884386416,197.10782951169136
604160,234.91764589999997,271.17296440920774,198.66232739079217
606208,225.94443584444446,265.1556515757037,186.7332201131852
608256,233.02216644444445,269.2292183267845,196.81511456210438
610304,233.25170393333332,269.91132650316814,196.5920813634985
612352,229.53330033333336,267.65138299761605,191.4152176690507
614400,235.1394357222222,271.19153909363115,199.08733235081323
616448,223.70434328888894,263.9923920004311,183.41629457734678
618496,223.96090121111112,264.76585517798713,183.15594724423514
620544,223.67883185555556,264.3369478801214,183.02071583098973
622592,226.19508498888888,265.541987605946,186.84818237183174
624640,229.71030266666665,267.1421954174054,192.2784099159279
626688,230.52141121111111,268.83838544500003,192.20443697722223
628736,232.44022244444443,269.5429732731362,195.33747161575266
630784,227.66529127777778,266.6201481902105,188.71043436534507
632832,230.8317078222222,268.00980374277157,193.65361190167283
634880,229.62213317777778,267.14861540737667,192.0956509481789
636928,231.0584425222222,267.8647035585085,194.2521814859359
638976,228.65897134444447,267.2081364015645,190.10980628732446
641024,229.98795458888893,267.8061079480491,192.16980122972876
643072,236.52273553333336,272.0227013073988,201.02276975926796
645120,234.67369357777775,270.6681791634379,198.6792079921176
647168,237.42204536666665,272.30371019919994,202.5403805341334
649216,236.32269898888893,271.97284776644085,200.672550211337
651264,211.03231391111112,244.28232066669077,177.78230715553147
653312,196.1528427444444,234.66078098513606,157.64490450375274
655360,202.78337291111114,239.04214479096134,166.52460103126094
657408,210.93147866666666,244.32859328099113,177.5343640523422
659456,211.39377435555556,244.48052806072428,178.30702065038685
661504,231.3558455111111,265.35413560525166,197.35755541697054
663552,236.32979114444444,271.7636848742678,200.89589741462106
665600,236.66030356666667,271.69166227395107,201.62894485938227
667648,236.54699613333332,271.4958558645528,201.59813640211382
669696,235.65917157777778,271.00059538026693,200.31774777528864
671744,235.91102025555557,271.3418204887661,200.48022002234507
673792,235.3551062555556,270.7049555388093,200.00525697230188
675840,234.8460764,270.5298215285695,199.16233127143045
677888,231.91308996666663,268.89352535048914,194.93265458284412
679936,229.71650178888885,267.26680408246466,192.16619949531307
681984,237.32692976666667,272.30957776685204,202.3442817664813
684032,237.57930064444446,272.37246599127417,202.78613529761475
686080,237.3282120111111,271.93313972163423,202.72328430058798
688128,229.62395494444448,261.9666204631515,197.2812894257374
690176,212.54508746666667,245.53837203668536,179.55180289664798
692224,212.54681805555555,245.45840019763006,179.63523591348104
694272,207.21674871111108,241.89776127065934,172.53573615156282
696320,216.09109687777777,248.21531319359093,183.96688056196462
698368,234.96499174444443,268.2189939712664,201.71098951762247
700416,222.49553782222222,253.7769946252523,191.21408101919212
702464,223.06463555555553,254.3434049579186,191.78586615319244
704512,229.90380192222224,262.1515610674388,197.6560427770057
706560,229.71551965555554,262.10672249839524,197.32431681271586
708608,229.90521103333336,262.1507841450036,197.6596379216631
710656,235.09409095555554,268.3679821385301,201.820199772581
712704,234.17681908888883,267.9638267767458,200.3898114010319
714752,235.47151562222223,269.42369149772156,201.5193397467229
716800,236.1098293111111,270.2728965095692,201.94676211265303
718848,236.9009624888889,271.4466007896339,202.35532418814387
720896,238.41229041111114,272.76058675613115,204.06399406609114
722944,236.78022513333337,271.52919375497294,202.03125651169378
724992,237.22263741111112,271.81533713600305,202.6299376862192
727040,237.0204413777778,271.73028203442516,202.3106007211304
729088,237.19185995555554,272.190988233318,202.1927316777931
731136,236.48994498888888,271.6792072726023,201.3006827051755
733184,237.20103583333335,272.32988970524326,202.07218196142344
735232,237.18741063333331,272.2438146904989,202.13100657616775
737280,236.7051668222222,271.83483788837697,201.57549575606745
739328,237.7499186111111,272.6397058950055,202.8601313272167
741376,237.81121507777777,272.7663461509013,202.85608400465424
743424,236.3471496,271.46159739757024,201.23270180242972
745472,236.72428218888885,271.86447717308357,201.58408720469416
747520,237.31279194444446,272.3852631591816,202.24032072970732
749568,238.63708395555554,273.58289748391996,203.69127042719114
751616,237.64801328888885,272.98566345977804,202.31036311799966
753664,238.49913081111114,273.6672775921678,203.33098403005445
755712,238.1275363888889,273.4931605224313,202.7619122553465
757760,240.6147488777778,275.4251851904492,205.8043125651064
759808,239.4203066888889,274.2122075168186,204.6284058609592
761856,239.4222550111112,274.2436858678262,204.6008241543962
763904,238.86403342222224,273.8794334664931,203.84863337795136
765952,240.94660123333338,275.8073676885711,206.08583477809563
768000,242.7109723444445,276.9668751528122,208.45506953607688
770048,241.09310098888892,275.6785462970979,206.50765568067993
772096,242.4405140888889,276.7523729726871,208.1286552050907
774144,241.9484810777778,276.6025659273186,207.29439622823702
776192,242.29488173333334,276.90251262367804,207.68725084298865
778240,242.53888635555555,276.96608486310384,208.11168784800722
780288,242.18578851111113,276.8333154115396,207.53826161068267
782336,242.65698235555553,276.90739851510045,208.40656619601057
784384,242.92099295555556,276.9551819086156,208.8868040024955
786432,241.7819095444444,275.9166398370377,207.6471792518511
788480,242.61517386666665,276.59288343272357,208.63746430060974
790528,242.58674347777773,276.62080023087026,208.5526867246852
792576,241.2843607333333,275.60435140290934,206.9643700637573
794624,241.02796433333336,275.2143310154008,206.84159765126594
796672,240.8406786,275.1046919000436,206.57666529995643
798720,237.03423515555554,272.99933908335595,201.0691312277551
800768,241.59771207777777,275.59236547800487,207.6030586775507
802816,242.16783956666666,275.8895914365857,208.44608769674764
804864,242.25725072222227,276.1499725801749,208.36452886426963
806912,238.14047297777776,273.15631329577013,203.1246326597854
808960,241.20115473333334,275.38072919753705,207.02158026912963
811008,240.90107069999996,274.9932559784222,206.80888542157774
813056,241.2516251555556,275.254523267851,207.24872704326015
815104,242.04854971111115,276.27546478228277,207.82163463993953
817152,240.53266039999997,274.68139295171216,206.3839278482878
819200,239.34672542222222,273.9946567223422,204.69879412210224
821248,238.8341849,274.0423842817371,203.6259855182629
823296,241.19050094444444,275.7260467415947,206.65495514729417
825344,241.2018073111111,275.68791428878563,206.71570033343662
827392,240.75231177777778,275.2775179244495,206.227105631106
829440,241.5523390666667,275.9793407956904,207.125337337643
831488,241.29008896666662,275.9315959557279,206.64858197760532
833536,241.41563784444446,275.9669436020166,206.8643320868723
835584,240.8803412777778,275.3475206895582,206.4131618659974
837632,241.25842352222224,275.56368247621896,206.9531645682255
839680,240.55374462222218,274.7607316940473,206.34675755039706
841728,242.1426015555556,276.0084525862366,208.27675052487456
843776,241.7025276777778,275.9016132285067,207.50344212704888
845824,241.4394477666667,275.8617642338164,207.01713129951696
847872,242.29558740000002,276.53757296319185,208.05360183680818
849920,242.98058271111114,276.97763025961615,208.9835351626061
851968,242.29808589999996,276.6037196969821,207.9924521030178
854016,231.99151705555556,270.26333734135363,193.7196967697575
856064,228.78514464444444,268.97854733569653,188.59174195319233
858112,223.9719642222222,267.2893631784648,180.65456526597964
860160,235.49273581111112,272.24986045278115,198.7356111694411
862208,239.99551406666663,274.7293124925067,205.26171564082654
864256,231.97514527777776,270.2041543317892,193.7461362237663
866304,233.59948693333334,271.0440461906646,196.1549276760021
868352,232.9220850111111,270.51561784515275,195.32855217706944
870400,237.42108438888891,273.2329419191709,201.60922685860695
872448,232.2115458444445,270.4667931821452,193.95629850674382
874496,236.59989123333332,273.15435990101565,200.045422565651
876544,238.92488537777777,274.2085280563162,203.64124269923934
878592,237.65296898888886,273.0204089391858,202.2855290385919
880640,240.61759315555554,275.2333741965918,206.0018121145193
882688,229.80097361111112,269.26613246604796,190.3358147561743
884736,238.08798377777777,273.5172190560726,202.65874849948293
886784,241.50735712222215,275.8625778862446,207.1521363581997
888832,232.91702491111107,270.5952285637578,195.23882125846436
890880,239.2855896555555,274.65203212789265,203.91914718321834
892928,237.72990604444442,273.3527685361916,202.1070435526972
894976,227.32774298888893,267.7967115196584,186.85877445811946
897024,232.05803107777777,270.2728633544178,193.84319880113776
899072,225.17572486666666,266.5138530044898,183.8375967288435
901120,238.71421631111113,273.95360022289293,203.47483239932933
903168,237.902857,273.0613419624197,202.74437203758032
905216,236.87420600000002,272.4386482218925,201.30976377810754
907264,240.89945982222218,274.998007817531,206.80091182691336
909312,241.65835196666663,275.7751999368844,207.54150399644888
911360,241.07311892222222,275.24649423899854,206.89974360544588
913408,240.32416663333336,274.6098376849497,206.03849558171703
915456,239.62743974444444,274.27857266130786,204.97630682758103
917504,241.05393763333333,274.9349542526928,207.17292101397388
919552,241.9222354,275.6179601003989,208.22651069960114
921600,241.31285492222224,275.3934929130243,207.23221693142014
923648,241.2772937111111,275.37850608120874,207.1760813410135
925696,241.2869926,275.47667785525755,207.0973073447424
927744,241.33056287777774,275.60025287260265,207.06087288295282
929792,240.32571614444444,274.79928562036116,205.85214666852772
931840,241.05188097777778,275.4165679738049,206.68719398175068
933888,241.36278153333328,275.49216360787926,207.2333994587873
935936,239.48413425555555,274.2027665617751,204.76550194933597
937984,237.89621779999996,273.14769934916126,202.64473625083863
940032,238.41086575555556,273.54612466721665,203.27560684389448
942080,232.04730715555553,269.76049518644305,194.334119124668
944128,239.13501026666665,273.9827418175563,204.28727871577698
946176,236.1284680111111,272.58424543129115,199.67269059093104
948224,235.83102636666663,272.5154195770762,199.14663315625708
950272,239.52022672222222,274.66027650712715,204.3801769373173
952320,237.36416302222221,273.2003698269411,201.52795621750334
954368,241.68196224444443,276.03261786085994,207.33130662802895
956416,242.1893781777778,276.50931361807676,207.86944273747886
958464,241.65785166666663,276.38910357441944,206.9265997589138
960512,241.00008915555554,275.4713386946145,206.52883961649658
962560,241.89812048888888,275.8923899570144,207.90385102076334
964608,241.91058854444444,276.03944307012534,207.78173401876353
966656,243.2067769222222,276.9442508196458,209.46930302479856
968704,241.44726854444446,275.8780649338803,207.01647215500864
970752,242.65173903333334,276.53061434652386,208.7728637201428
972800,241.81479713333334,276.0157287434617,207.613865523205
974848,243.8896463666667,277.30128671441383,210.4780060189196
976896,239.25696728888892,271.5146069421381,206.99932763563976
978944,240.58013180000003,275.16963169079605,205.990631909204
980992,241.37070518888888,275.51631520340146,207.22509517437626
983040,243.69718446666667,277.23120065755484,210.1631682757785
985088,242.62264482222218,276.48721722957225,208.75807241487212
987136,240.0749747333333,272.0217673593411,208.12818210732556
989184,233.92066578888893,265.3685988992,202.47273267857787
991232,229.16011934444444,260.2657739543911,198.05446473449777
993280,222.98250717777776,253.8494344599549,192.11557989560063
995328,231.9446412666666,262.3272155213176,201.56206701201558
997376,233.7098132111111,265.4674883754071,201.95213804681512
999424,241.16559244444448,272.99862018734245,209.3325647015465


==> figures/Swimmer/WNPG.csv <==
episodes,mean,std_pos,std_neg
2048,-4.105160700000001,-2.223981300317422,-5.98634009968258
4096,-7.63731035,-6.881198021341204,-8.393422678658796
6144,-8.547550183333332,-7.040632462062136,-10.054467904604529
8192,-6.2088318875,-5.042860641954724,-7.374803133045275
10240,-2.95010943,-1.9004698620180198,-3.99974899798198
12288,2.3260256083333335,3.539485125086807,1.1125660915798599
14336,6.244583521428572,7.380689012893522,5.108478029963622
16384,7.8813551625,9.150992229861133,6.611718095138868
18432,9.038875427777779,10.125784341943788,7.951966513611768
20480,9.550874965,10.392675367884914,8.709074562115086
22528,10.492600840909091,11.20827360895838,9.776928072859802
24576,11.100447091666668,12.037531275700449,10.163362907632887
26624,11.892895676923079,12.806620404712737,10.97917094913342
28672,12.775359960714287,13.675470973582968,11.875248947845606
30720,13.467934366666665,14.34311975529188,12.592748978041449
32768,14.130235609375001,15.115378050994602,13.1450931677554
34816,14.677362476470588,15.548905980412254,13.805818972528922
36864,15.187066666666666,15.981398174221638,14.392735159111695
38912,15.733416957894738,16.52817124914957,14.938662666639905
40960,16.10723678,16.91913293455357,15.295340625446432
43008,16.670837139534882,17.442787300615898,15.898886978453868
45056,16.63656514,17.382309938974064,15.89082034102593
47104,17.04904654680851,17.769529086424566,16.32856400719245
49152,17.01162673877551,17.819935566991504,16.20331791055952
51200,17.293875933333332,18.10739832025873,16.480353546407933
53248,17.556993886792455,18.368994389107762,16.744993384477148
55296,17.982447732727273,18.7528438267367,17.212051638717845
57344,18.35852295263158,19.079703953634468,17.637341951628695
59392,18.732302933898303,19.426275619477433,18.038330248319173
61440,19.02078342295082,19.69595619105316,18.345610654848482
63488,19.336150187301588,19.988396580639982,18.683903793963193
65536,19.630350295384613,20.248770788665524,19.0119298021037
67584,19.908010543283588,20.53576825315364,19.280252833413535
69632,20.025569868115944,20.678884224206993,19.372255512024896
71680,20.181646492957746,20.82812107923086,19.53517190668463
73728,20.291752816438354,20.914017064830958,19.66948856804575
75776,20.414077090666666,21.031076821752254,19.797077359581078
77824,20.555039462337664,21.185782621944078,19.92429630273125
79872,20.69982050759494,21.33237829232801,20.06726272286187
81920,20.811967697530868,21.425538038825046,20.19839735623669
83968,21.058402457831324,21.659949814449778,20.45685510121287
86016,21.352597593023255,21.91711584854765,20.78807933749886
88064,21.547596965909086,22.087777675704096,21.007416256114077
90112,21.685857311111114,22.2060321494044,21.165682472817828
92160,21.919026994565222,22.425770366970347,21.412283622160096
94208,21.936273087234042,22.468972943613903,21.40357323085418
96256,22.196846514583335,22.735339565104013,21.658353464062657
98304,22.432431016326532,22.9841031994794,21.880758833173665
100352,22.605510704,23.171236232366347,22.039785175633654
102400,23.374578440000004,23.98260637838231,22.766550501617697
104448,24.283375916,24.88338456307459,23.683367268925412
106496,25.151150314,25.72819620915905,24.574104418840946
108544,25.710432696999995,26.27382343870942,25.147041955290568
110592,26.084241637999998,26.659227769912015,25.50925550608798
112640,26.123304037000004,26.709932703384393,25.536675370615615
114688,26.098652952,26.69581998380648,25.501485920193517
116736,26.316158503999997,26.95879751348294,25.673519494517056
118784,26.590748956000006,27.257863339315506,25.923634572684506
120832,27.036172002,27.726179830745558,26.346164173254444
122880,27.397181664999998,28.111600083667103,26.682763246332893
124928,27.712032425,28.347172375361858,27.076892474638143
126976,28.006195603000002,28.677411352798053,27.33497985320195
129024,28.291509205999994,28.959035486613203,27.623982925386784
131072,28.527087004000002,29.225896412630785,27.82827759536922
133120,28.689301962000002,29.41069953749147,27.967904386508533
135168,28.922858477,29.705781733774423,28.139935220225574
137216,29.046820775000004,29.833738436838043,28.259903113161965
139264,29.279690347000003,30.076340358974285,28.48304033502572
141312,29.541520763,30.37772730106352,28.705314224936483
143360,29.715360197999996,30.545795372401688,28.884925023598303
145408,30.104274435,30.90549563304592,29.30305323695408
147456,30.280872864000003,31.086331360934636,29.47541436706537
149504,30.641312739,31.436880530415145,29.845744947584855
151552,30.857305649,31.660282772845175,30.054328525154826
153600,31.027069117999996,31.86615724719368,30.187980988806313
155648,31.090945384999998,31.955888631433393,30.226002138566603
157696,31.165121281999994,32.046103842111776,30.284138721888212
159744,31.250614100999996,32.120908242219066,30.380319959780927
161792,31.392216280000003,32.24764560055935,30.53678695944065
163840,31.519565270000005,32.34674750567622,30.692383034323786
165888,31.660745067,32.47020199397375,30.851288140026245
167936,31.772012472000007,32.5677414870033,30.976283456996708
169984,32.00034967100001,32.784974297163735,31.215725044836283
172032,32.327874185999995,33.095342103476625,31.560406268523366
174080,32.490595192,33.23663070207172,31.744559681928283
176128,32.637070981,33.383660021096176,31.890481940903825
178176,32.83631723800001,33.58755757178418,32.08507690421583
180224,32.969825338,33.70147218641032,32.23817848958968
182272,33.049789163,33.79451760186995,32.30506072413005
184320,33.046617212,33.81492394115391,32.278310482846095
186368,33.130577382999995,33.93874259771727,32.32241216828272
188416,33.173850032000004,33.94788879815966,32.39981126584035
190464,33.312369535,34.0498925444027,32.5748465255973
192512,33.353165589,34.09726918956939,32.60906198843061
194560,33.549275761000004,34.27307049783548,32.82548102416453
196608,33.542554441,34.25903598044422,32.82607290155578
198656,33.552356653000004,34.26286661180755,32.841846694192455
200704,33.601612675,34.330459492119545,32.87276585788045
202752,33.575284163,34.31606086958384,32.834507456416155
204800,33.59510425199999,34.33767059383479,32.852537910165196
206848,33.624541814000004,34.387526368844696,32.86155725915531
208896,33.72689552999999,34.490838354909044,32.96295270509094
210944,33.815991479000004,34.589733457913134,33.042249500086875
212992,33.89107484,34.67414264474577,33.10800703525423
215040,34.098613563,34.867755221027856,33.329471904972145
217088,34.203958727,34.979734813182446,33.42818264081755
219136,34.217799588,34.954843401838176,33.48075577416182
221184,34.177723228,34.926403330224645,33.42904312577535
223232,34.197201729999996,34.93822171224755,33.456181747752446
225280,34.212494747,34.95818888366052,33.46680061033948
227328,34.22488803099999,34.967911809950195,33.48186425204979
229376,34.191672529,34.93336883244548,33.44997622555452
231424,34.117659640999996,34.869454545361094,33.3658647366389
233472,34.150186316,34.88763130555861,33.4127413264414
235520,34.11824559,34.84506432296893,33.39142685703107
237568,34.126676957,34.88456714630919,33.368786767690814
239616,34.090959262,34.88978899333909,33.29212953066091
241664,34.10118169799999,34.93352735152438,33.2688360444756
243712,34.101867412999994,34.966852309556124,33.23688251644386
245760,34.075597116,34.96859341689683,33.182600815103164
247808,34.086803474,35.0067140508809,33.1668928971191
249856,34.114694712,35.07312098805308,33.15626843594693
251904,34.160551426000005,35.10674209263335,33.21436075936666
253952,34.204933047,35.1426638160176,33.26720227798239
256000,34.309992046000005,35.25745891606191,33.3625251759381
258048,34.365682498999995,35.31102812032552,33.42033687767447
260096,34.341168331,35.300124555755765,33.38221210624423
262144,34.379357934999994,35.34630857764513,33.41240729235486
264192,34.37120829999999,35.33049782533791,33.41191877466208
266240,34.361430882,35.324285852943476,33.398575911056525
268288,34.30699502,35.287107440081975,33.32688259991803
270336,34.222956491999994,35.268877897322035,33.177035086677954
272384,34.175569522,35.25840702986279,33.09273201413722
274432,34.193354028,35.32116813224112,33.065539923758884
276480,34.169817368,35.34648669329961,32.99314804270038
278528,34.181060308999996,35.36769296602317,32.99442765197682
280576,34.257792963,35.42862332606129,33.08696259993871
282624,34.344352474000004,35.4778991324046,33.21080581559541
284672,34.401124913000004,35.51901857360503,33.28323125239498
286720,34.493683515,35.55929428127912,33.42807274872088
288768,34.59346547399999,35.63842988611647,33.54850106188351
290816,34.64295491899999,35.69294851123349,33.59296132676649
292864,34.702250561999996,35.668772892433616,33.73572823156638
294912,34.778477134,35.71552360949965,33.84143065850035
296960,34.836558096000005,35.74921668751438,33.92389950448563
299008,34.88156977,35.82720294045626,33.93593659954374
301056,34.95717517999999,35.90879890138928,34.005551458610704
303104,35.027641503000005,35.97916656873536,34.07611643726465
305152,35.098717969999996,36.047781392498095,34.149654547501896
307200,35.103912353000005,36.031901580783014,34.175923125217
309248,35.189752476,36.11287735244599,34.26662759955401
311296,35.204868446999996,36.10835587827246,34.30138101572753
313344,35.149112044,36.04535476586719,34.25286932213281
315392,35.170329056,36.079395081899875,34.261263030100125
317440,35.198209635999994,36.10632016697744,34.29009910502255
319488,35.184674681000004,36.064564426178094,34.304784935821914
321536,35.181883292,36.0531282286675,34.31063835533251
323584,35.167198459,36.03909109775276,34.295305820247236
325632,35.192400727999996,36.05804151394027,34.326759942059724
327680,35.236644655999996,36.13506693958427,34.33822237241572
329728,35.324454616,36.23847315719737,34.410436074802625
331776,35.394269273,36.25374816903418,34.534790376965816
333824,35.41493410700001,36.28686771060888,34.543000503391134
335872,35.494054322,36.35626523520835,34.631843408791646
337920,35.604977952,36.483031056708704,34.72692484729129
339968,35.690895822,36.5877393383251,34.7940523056749
342016,35.754474968,36.695206166870555,34.81374376912944
344064,35.759250158,36.69552580573248,34.82297451026752
346112,35.74357828899999,36.671696762583295,34.81545981541669
348160,35.704099126,36.610988832293174,34.79720941970683
350208,35.761601903,36.69873012158408,34.82447368441592
352256,35.741277325999995,36.71016273454145,34.77239191745854
354304,35.728131093,36.749131003171584,34.70713118282842
356352,35.69309192200001,36.73150733655012,34.65467650744989
358400,35.670202788999994,36.74345668296726,34.596948895032725
360448,35.700584922999994,36.777425883031746,34.62374396296824
362496,35.642574814000014,36.77178925086053,34.5133603771395
364544,35.66124231,36.79806775672448,34.52441686327552
366592,35.686039368,36.83960695658293,34.53247177941708
368640,35.767520223,36.93299563997383,34.602044806026164
370688,35.849916448,37.026099123389436,34.67373377261057
372736,35.84916191,37.063467020649774,34.634856799350224
374784,35.864282703,37.11025345214434,34.61831195385566
376832,35.840779874999996,37.2021174049764,34.47944234502359
378880,35.816885078999995,37.2622945942719,34.37147556372809
380928,35.820249452,37.32027247379056,34.32022643020944
382976,35.777715302000004,37.39634479991059,34.15908580408942
385024,35.740359827,37.458637522951385,34.02208213104861
387072,35.64969201099999,37.51458208889767,33.784801933102315
389120,35.579007025,37.48190326308633,33.676110786913675
391168,35.508909040000006,37.50096492536805,33.51685315463196
393216,35.433165276,37.4688218041065,33.3975087478935
395264,35.356565055,37.399184771039614,33.31394533896038
397312,35.351605399,37.41447137041091,33.28873942758909
399360,35.20322533,37.25556940473132,33.150881255268686
401408,35.044259335999996,37.06507248617183,33.02344618582816
403456,34.955053539,37.00632102660602,32.90378605139398
405504,34.879191107000004,36.997070504989495,32.76131170901051
407552,34.796727621,36.95412612880909,32.63932911319092
409600,34.673290544000004,36.93636087605708,32.41022021194293
411648,34.71336704099999,37.01392265077468,32.4128114312253
413696,34.642172417999994,36.98851458031525,32.29583025568474
415744,34.655590153,37.040207455811455,32.27097285018854
417792,34.644423118000006,37.07219441270945,32.21665182329056
419840,34.648398682,37.15595968919293,32.14083767480707
421888,34.55940849599999,37.1706495773399,31.948167414660077
423936,34.53539361,37.195667239904125,31.875119980095874
425984,34.537636801999994,37.2378034016255,31.83747020237449
428032,34.523397415,37.28701495770083,31.759779872299166
430080,34.591442467,37.38708768813931,31.795797245860694
432128,34.615220015,37.43282878964922,31.797611240350776
434176,34.59575598400001,37.482109640425094,31.70940232757492
436224,34.608697402000004,37.55662375092911,31.660771053070892
438272,34.559221699999995,37.55970371530116,31.558739684698825
440320,34.539200431,37.63661794218588,31.44178291981412
442368,34.50303589600001,37.660573251676844,31.34549854032317
444416,34.460456373,37.675267695973545,31.24564505002645
446464,34.449694858,37.79548119881474,31.103908517185264
448512,34.50113298699999,37.88909171197929,31.11317426202069
450560,34.432346489000004,37.949550685316694,30.91514229268331
452608,34.456493583000004,38.02446976894079,30.888517397059218
454656,34.514176675,38.1061585142629,30.922194835737105
456704,34.50096302600001,38.17731263145714,30.824613420542878
458752,34.510815026,38.23647657226583,30.785153479734177
460800,34.510360997,38.34971086967151,30.67101112432849
462848,34.517070725,38.3973723141688,30.63676913583121
464896,34.47390611899999,38.47063160155303,30.477180636446956
466944,34.499850286,38.52918808378641,30.470512488213583
468992,34.515530969000004,38.58444838412576,30.44661355387425
471040,34.552039486,38.81471680598635,30.289362166013646
473088,34.581902497,38.96418981269501,30.199615181304992
475136,34.679943855,39.07152305260239,30.288364657397608
477184,34.798892933000005,39.200361014376746,30.397424851623263
479232,34.855508435,39.32368408387767,30.387332786122325
481280,34.904517434,39.38104034925712,30.427994518742878
483328,34.949961251999994,39.448651324309765,30.451271179690224
485376,34.948715506,39.43889834700651,30.45853266499349
487424,35.023133556,39.502699338242124,30.543567773757868
489472,35.036288991999996,39.55588706573681,30.516690918263183
491520,35.090495839,39.627731009453335,30.553260668546663
493568,35.071590644,39.67429209129546,30.46888919670453
495616,35.183247783,39.64997803904572,30.716517526954277
497664,35.170201343,39.60414382557506,30.736258860424947
499712,35.315172755,39.57372340044321,31.05662210955679
501760,35.379629052,39.615186781786846,31.14407132221315
503808,35.389192241,39.66822217021195,31.11016231178806
505856,35.434534166999995,39.709907331761656,31.159161002238335
507904,35.49239630699999,39.69681684138467,31.287975772615322
509952,35.54718908899999,39.81020274804378,31.284175429956207
512000,35.503531259,39.86936715339056,31.137695364609435
514048,35.548748563,39.97525406188781,31.122243064112183
516096,35.426340238,39.914292707919664,30.93838776808034
518144,35.41720256199999,39.88377651705186,30.950628606948133
520192,35.428905989,39.905667787937944,30.952144190062054
522240,35.499926996999996,39.92950785919029,31.070346134809704
524288,35.431280394,39.94458559844604,30.917975189553957
526336,35.446696426,40.0605663547304,30.83282649726961
528384,35.41793563899999,40.00168031542375,30.834190962576237
530432,35.371125749,39.99179237348832,30.750459124511675
532480,35.335164191,39.952225711602196,30.718102670397798
534528,35.32279908899999,39.87413288423805,30.771465293761935
536576,35.289780034,39.72962776483391,30.849932303166096
538624,35.299988180999996,39.64187718925794,30.958099172742056
540672,35.284054065999996,39.46726192515802,31.10084620684197
542720,35.264041726,39.44187169003528,31.086211761964726
544768,35.306872487999996,39.30117429781526,31.312570678184734
546816,35.356180269999996,39.23370866048938,31.478651879510615
548864,35.345916811,39.16413042126788,31.527703200732127
550912,35.413799573,39.06045448992833,31.76714465607166
552960,35.37357923,39.04591387852787,31.701244581472125
555008,35.343016133000006,38.99893226501583,31.68710000098418
557056,35.350705728,39.02159329648804,31.67981815951196
559104,35.355883006000006,38.99933323088591,31.712432781114106
561152,35.46200404299999,38.98178958883498,31.94221849716501
563200,35.574030745,38.98134274580787,32.16671874419213
565248,35.565189716999996,38.98174228572652,32.14863714827347
567296,35.534782746999994,39.04181147646158,32.027754017538406
569344,35.543068938000005,39.08066426619946,32.005473609800546
571392,35.551104048,38.99147325200975,32.11073484399025
573440,35.588198928,38.902829030862804,32.27356882513719
575488,35.553796385,38.88670707439877,32.220885695601226
577536,35.594604243999996,38.881384473825676,32.307824014174315
579584,35.58671824700001,38.85127214105031,32.322164352949706
581632,35.59477348,38.88831310237911,32.30123385762089
583680,35.60634461,38.97406018071104,32.23862903928896
585728,35.634712670000006,39.04974747783215,32.21967786216786
587776,35.694149613,39.11764844386873,32.27065078213127
589824,35.713715357,39.22069065789224,32.206740056107755
591872,35.805895067,39.318057196700416,32.29373293729959
593920,35.922080685,39.3628962133656,32.48126515663439
595968,35.920619134000006,39.410940858837655,32.43029740916236
598016,35.998456255,39.57885098468367,32.41806152531633
600064,36.065922263999994,39.66779288887371,32.464051639126275
602112,36.067404174,39.85121542111647,32.283592926883536
604160,36.151312444,39.97410083165719,32.32852405634281
606208,36.235600143,40.08560845849355,32.385591827506445
608256,36.343661994,40.13068416819313,32.556639819806875
610304,36.44206204300001,40.09899737099332,32.7851267150067
612352,36.411424129,40.20463080321114,32.618217454788855
614400,36.432491726,40.25751357987895,32.60746987212105
616448,36.604750533,40.36302584216704,32.84647522383296
618496,36.637793736000006,40.47047993653215,32.80510753546786
620544,36.68265752,40.58407495623781,32.78124008376219
622592,36.790766807,40.76668183348286,32.81485178051713
624640,36.902765321,40.83204752400683,32.97348311799316
626688,36.97318340099999,40.82763458259037,33.118732219409615
628736,37.013574170000005,40.91233909031117,33.11480924968884
630784,37.052382337,40.98426875257217,33.120495921427825
632832,37.104892042,41.16143897124182,33.048345112758184
634880,37.130467905,41.25952540335095,33.00141040664906
636928,37.201570206,41.36748474028123,33.03565567171877
638976,37.23571805700001,41.4229529596313,33.04848315436871
641024,37.25244969999999,41.6302754934561,32.87462390654389
643072,37.289059665,41.74926048121415,32.828858848785856
645120,37.280726539,41.86185124794442,32.69960183005558
647168,37.262382307,41.972842800927666,32.55192181307234
649216,37.273028081999996,42.12014300076314,32.42591316323685
651264,37.302902137000004,42.18803306434904,32.417771209650965
653312,37.38369115,42.34776596861587,32.41961633138413
655360,37.35710739499999,42.425890604998585,32.2883241850014
657408,37.428400179,42.45596137655215,32.40083898144785
659456,37.34604961400001,42.623336266767645,32.06876296123237
661504,37.30011290899999,42.77619267579147,31.824033142208513
663552,37.333103505000004,42.86629646681922,31.799910543180783
665600,37.41145362099999,42.876376455716404,31.94653078628358
667648,37.469553274000006,42.88231256302057,32.05679398497944
669696,37.447454197,42.94996131912259,31.94494707487741
671744,37.508967379999994,43.132410483252414,31.885524276747574
673792,37.394808658,43.31188125243681,31.477736063563192
675840,37.366004864,43.49725584819657,31.23475387980342
677888,37.421435902,43.579339083830256,31.263532720169742
679936,37.426799852,43.70441722260893,31.149182481391072
681984,37.385822008000005,43.809337946120266,30.962306069879745
684032,37.498872268999996,43.83481263604005,31.162931901959944
686080,37.603726777,43.953410708817195,31.254042845182802
688128,37.491600268,44.01412234708589,30.96907818891411
690176,37.550786817,44.031472219068746,31.07010141493126
692224,37.57503004,44.041936770830844,31.108123309169155
694272,37.489316252,44.16071290346448,30.817919600535525
696320,37.396705555,44.204822049629115,30.588589060370882
698368,37.416597498,44.17243634072028,30.66075865527972
700416,37.397356984000005,44.253367538054796,30.541346429945214
702464,37.473443679999995,44.24663258705301,30.700254772946984
704512,37.330340824000004,44.272612210520855,30.388069437479157
706560,37.297536573,44.30898323570036,30.286089910299644
708608,37.232905378999995,44.349149192318336,30.11666156568165
710656,37.32021592099999,44.312921404392895,30.32751043760709
712704,37.360798345999996,44.233104451207666,30.48849224079233
714752,37.348978774,44.106729517387784,30.59122803061222
716800,37.25443025,44.052449450810364,30.456411049189633
718848,37.299211209999996,44.03904102966099,30.559381390339
720896,37.301698288,43.979601705555154,30.62379487044484
722944,37.300448968,43.84330864527922,30.75758929072077
724992,37.249631128,43.75248476236487,30.746777493635122
727040,37.268668355,43.69256570656843,30.844771003431575
729088,37.284827929,43.71753540940591,30.852120448594096
731136,37.392349173,43.682363150042534,31.102335195957465
733184,37.368366652,43.654482245937,31.082251058062997
735232,37.458986855,43.675891808362344,31.242081901637654
737280,37.419156425999994,43.62370224200305,31.21461060999694
739328,37.49381739099999,43.55777782039816,31.42985696160183
741376,37.55428057499999,43.444361893832,31.664199256167983
743424,37.58694758,43.39484263340932,31.779052526590686
745472,37.618295886,43.42615540980529,31.810436362194707
747520,37.72309586800001,43.35947772160448,32.08671401439554
749568,37.77605272500001,43.312753421611575,32.23935202838844
751616,37.83370719,43.355597386945824,32.31181699305417
753664,37.83584658899999,43.374351192356094,32.29734198564389
755712,37.955377519,43.376761640638335,32.53399339736167
757760,37.935463036,43.453808171036854,32.41711790096315
759808,37.991433789,43.54028505429716,32.44258252370284
761856,38.041777704000005,43.52052749689951,32.5630279111005
763904,38.001575054,43.581125456733915,32.422024651266085
765952,37.997851823,43.61621599057207,32.37948765542792
768000,38.066839354,43.729584086024666,32.40409462197534
770048,38.040857225,43.79936446551198,32.28234998448803
772096,38.090136294,43.68961119591333,32.490661392086665
774144,38.101182022,43.66718098895615,32.53518305504386
776192,38.131845799999994,43.59639538191501,32.66729621808498
778240,38.06795906200001,43.644270455789965,32.49164766821005
780288,38.15486954399999,43.6282742555367,32.681464832463284
782336,38.069935574000006,43.728593990035215,32.4112771579648
784384,38.042377133,43.78454572165705,32.30020854434296
786432,38.029900996,43.81072763523829,32.24907435676172
788480,38.007424263000004,43.87340995641567,32.14143856958434
790528,38.020528791000004,43.9278275043372,32.113230077662806
792576,38.04530205100001,43.98895744799797,32.101646654002046
794624,38.100141832,44.07075071513069,32.129532948869304
796672,38.174487006,44.02282208332525,32.32615192867475
798720,38.231994076,44.119650497062494,32.344337654937505
800768,38.2100667,44.07432718358856,32.34580621641144
802816,38.226907096,44.04867435895497,32.40513983304503
804864,38.341669049,44.10943694859852,32.57390114940147
806912,38.37330796799999,44.074011297111575,32.67260463888841
808960,38.422656771999996,44.12852908252055,32.71678446147944
811008,38.468421486000004,44.34243584293888,32.594407129061125
813056,38.583028232000004,44.47320036103543,32.692856102964576
815104,38.61164699,44.57085786745822,32.65243611254177
817152,38.568535479000005,44.523707115691,32.613363842309006
819200,38.653658562,44.55853007055458,32.74878705344541
821248,38.677147892,44.64663576026885,32.70766002373115
823296,38.752783833,44.81061051190234,32.694957154097665
825344,38.806252082,44.91929601418548,32.693208149814524
827392,38.838273074,44.961311362411024,32.715234785588976
829440,38.863724047,44.998395905979976,32.72905218802002
831488,38.833738008,45.050478972104116,32.61699704389588
833536,38.845539059,45.12515437014393,32.56592374785606
835584,38.916691975999996,45.22960216818453,32.603781783815464
837632,38.94750601,45.33424567218573,32.560766347814265
839680,38.989310599999996,45.460128288299224,32.51849291170077
841728,39.02569801,45.5912133956949,32.4601826243051
843776,39.087053157,45.69568802356745,32.47841829043255
845824,39.106904051,45.80714522941848,32.40666287258152
847872,39.125821915,45.90139947112678,32.350244358873226
849920,39.120515603,45.987339611180914,32.25369159481909
851968,39.143706109,46.03919173394126,32.24822048405874
854016,39.240051053,46.12618317849429,32.35391892750572
856064,39.27294722500001,46.12860011593444,32.41729433406558
858112,39.36799448399999,46.170565389778034,32.56542357822195
860160,39.489832675,46.20625017081723,32.77341517918278
862208,39.539434009,46.252188003187,32.82668001481299
864256,39.545510446,46.32863206571114,32.76238882628886
866304,39.553237216,46.35628524616838,32.750189185831616
868352,39.650755491000005,46.39629544034972,32.90521554165029
870400,39.727842386,46.35615638973742,33.09952838226258
872448,39.775690399,46.41655709679942,33.134823701200574
874496,39.956121175,46.476262789149395,33.435979560850605
876544,39.92073980400001,46.43645207923574,33.40502752876427
878592,40.016219496999994,46.451502896360275,33.580936097639714
880640,40.049201871,46.47483374522158,33.62356999677842
882688,40.143741141999996,46.50822552067641,33.77925676332358
884736,40.183950051000004,46.50840498669572,33.859495115304284
886784,40.228100735999995,46.562094928202484,33.894106543797506
888832,40.356619065,46.63833059006019,34.0749075399398
890880,40.27249312199999,46.54030657814002,34.00467966585997
892928,40.291040831000004,46.57121741621587,34.010864245784134
894976,40.309689796,46.467822350662246,34.151557241337755
897024,40.318557944,46.435984983479514,34.20113090452048
899072,40.334817574,46.33287739967623,34.33675774832377
901120,40.302813623,46.35758017159461,34.248047074405385
903168,40.389719185999994,46.386911860299364,34.39252651170062
905216,40.322771648,46.289507884868904,34.356035411131096
907264,40.359076629,46.2419478355192,34.4762054224808
909312,40.36424598800001,46.177322535567455,34.55116944043256
911360,40.372929152999994,46.155236390170415,34.59062191582957
913408,40.331350873000005,46.19619830818763,34.46650343781238
915456,40.402816208000004,46.33283759790381,34.4727948180962
917504,40.41165721399999,46.490887393130095,34.33242703486988
919552,40.378400793999994,46.558281442852014,34.198520145147974
921600,40.340755441,46.54637395168155,34.135136930318446
923648,40.366466386999996,46.561318308521166,34.171614465478825
925696,40.34463847,46.54881013055846,34.14046680944154
927744,40.330099441,46.68465648804215,33.97554239395785
929792,40.26486529500001,46.73778963956321,33.7919409504368
931840,40.27979684,46.75235162514692,33.807242054853084
933888,40.176517133,46.736365368476385,33.61666889752361
935936,40.095555099,46.72668138771134,33.464428810288666
937984,40.124006202,46.86212087265037,33.38589153134962
940032,40.14784490700001,46.97880382704777,33.316885986952244
942080,40.166745195,46.96164358174471,33.371846808255285
944128,40.162291167,47.06229463121017,33.26228770278983
946176,40.116773668,46.838172545366106,33.395374790633895
948224,40.05466346200001,46.80181703110878,33.30750989289123
950272,40.080714235,46.87986420614662,33.28156426385338
952320,40.049637167,46.89954833700889,33.19972599699111
954368,39.929460487,46.85037421782864,33.00854675617136
956416,39.919942330000005,46.85552974837123,32.98435491162878
958464,39.923968368999994,46.89046750231276,32.95746923568723
960512,39.89550659300001,46.92911309727227,32.861900088727744
962560,39.902598895,46.92468934791834,32.880508442081656
964608,39.96180970099999,46.87677708404564,33.046842317954344
966656,39.95696593500001,46.87017472937916,33.043757140620855
968704,39.812963068,46.85243536944293,32.773490766557074
970752,39.839835668000006,46.88673846564117,32.79293287035884
972800,39.824504413,46.786678837170385,32.862329988829615
974848,39.727596586,46.83273355336273,32.622459618637265
976896,39.782693244,46.86367755694859,32.701708931051414
978944,39.804604824,46.868787239448736,32.74042240855127
980992,39.791253739999995,46.755041970609234,32.827465509390755
983040,39.647912191,46.60195801156624,32.69386637043377
985088,39.670412985,46.654840722976,32.685985247024
987136,39.644063136,46.55986975318043,32.72825651881957
989184,39.73439895400001,46.58522042691657,32.88357748108344
991232,39.77118101999999,46.54270036206521,32.999661677934775
993280,39.619925419000005,46.508159108140134,32.731691729859875
995328,39.690890947999996,46.56958149567721,32.81220040032278
997376,39.73857116200001,46.587026510630274,32.89011581336974
999424,39.839432962000004,46.70460486047268,32.97426106352733


==> figures/Swimmer/WTRPO.csv <==
episodes,mean,std_pos,std_neg
1,-2.4669299375000002,-0.057634920694880076,-4.876224954305121
2048,12.204694949999999,16.13894053434918,8.270449365650816
4096,13.614438099999997,18.565426162739588,8.663450037260407
6144,26.574831337500008,29.443152275781827,23.70651039921819
8192,27.85236685,29.886793714025856,25.817939985974142
10240,24.566649299999998,26.10504379682679,23.028254803173205
12288,24.4153458875,25.160040257313938,23.67065151768606
14336,24.156358875000002,25.7851634778501,22.527554272149903
16384,21.025944387499997,25.46640312894236,16.585485646057634
18432,19.381352874999997,24.89142615764321,13.871279592356785
20480,19.829223325,25.2886330137736,14.3698136362264
22528,18.473407275,24.73129117047329,12.215523379526708
24576,19.921226825,25.36525940521103,14.477194244788972
26624,21.535527062499998,28.14054133570864,14.930512789291356
28672,21.113660324999998,28.130548083159457,14.096772566840539
30720,18.310803987499998,25.621022076491137,11.00058589850886
32768,27.427447674999996,34.54136102910477,20.313534320895222
34816,26.4416763125,33.02838937184192,19.854963253158083
36864,28.645789712499997,35.32208438076506,21.969495044234936
38912,28.2426233625,33.4887652803377,22.996481444662304
40960,28.074353375000005,35.276731071228305,20.871975678771705
43008,31.214122537499996,37.48746714473264,24.940777930267352
45056,27.641899762499996,34.64520830164259,20.638591223357402
47104,27.661249199999997,34.55925900942243,20.763239390577564
49152,26.986378625000004,34.07315622385626,19.899601026143753
51200,27.3038735125,34.11820330681786,20.48954371818214
53248,22.743163562499998,37.62376800580559,7.86255911919441
55296,18.757696462500004,31.412200135684586,6.103192789315424
57344,54.67363224999999,73.00879542623784,36.338469073762134
59392,54.109690387499995,71.63332714440769,36.5860536305923
61440,54.2630077625,71.98151502909197,36.54450049590804
63488,47.841965012500005,56.163225881023436,39.52070414397657
65536,42.87696005,46.30766905570313,39.44625104429687
67584,56.07531228749999,71.39886731000058,40.7517572649994
69632,53.1982769875,67.02408632319222,39.37246765180779
71680,55.3030701375,73.26379164174128,37.34234863325872
73728,56.1965481875,78.92257233794726,33.47052403705273
75776,57.97750205,77.50189711891538,38.453106981084616
77824,51.581285475,69.1165454538552,34.046025496144814
79872,85.0609352875,113.51397256571097,56.60789800928903
81920,91.4582509875,125.59552892871696,57.32097304628302
83968,87.31382169999999,119.76978382553654,54.85785957446344
86016,79.554111,104.76900384313095,54.339218156869066
88064,74.91930333750001,96.94012188648497,52.89848478851504
90112,82.55330321250001,107.13825896780105,57.96834745719898
92160,83.5311166375,108.39533875677085,58.66689451822916
94208,87.1005871375,114.3573658061411,59.84380846885889
96256,87.73047157500001,116.3103087480516,59.15063440194842
98304,81.4684516625,106.7841526627436,56.1527506622564
100352,90.27801541250001,121.34529036057785,59.21074046442218
102400,92.3105599375,126.4368879450985,58.18423192990149
104448,96.3327231375,132.73945414762122,59.925992127378784
106496,104.9307764375,144.04927337024958,65.81227950475042
108544,89.8489783375,123.56010873405691,56.13784794094308
110592,95.1842517625,129.8911596692551,60.477343855744905
112640,96.84750411249999,132.57388049030618,61.121127734693815
114688,98.4094349375,135.5118822593431,61.30698761565689
116736,97.765679925,131.70165283937274,63.82970701062727
118784,98.78009449999999,135.20244052438264,62.357748475617335
120832,97.27758793749999,132.58441356477732,61.97076231022264
122880,103.4759462625,140.63924253904577,66.31264998595422
124928,106.63601745000001,146.81720952052612,66.4548253794739
126976,99.9262398875,142.88725824809163,56.96522152690837
129024,101.22761915,140.38319330678752,62.07204499321247
131072,106.335433775,145.35416755614608,67.3166999938539
133120,125.43589686250002,162.48128627478275,88.39050745021729
135168,100.76082397500001,137.69307317995234,63.82857477004768
137216,122.20212732499999,154.5658365291515,89.83841812084847
139264,131.45471225,167.61985511502803,95.28956938497197
141312,124.5924540875,163.17169933671724,86.01320883828276
143360,117.66220551249998,155.46263104046648,79.86177998453347
145408,125.54060887499998,163.32169691316508,87.75952083683487
147456,116.43349081250001,153.59045202576647,79.27652959923356
149504,129.2576387125,167.14837239495483,91.36690503004517
151552,126.288454,163.1838829096734,89.3930250903266
153600,119.71416930000001,154.72352695466162,84.7048116453384
155648,119.7097949125,158.13931265875573,81.28027716624428
157696,123.50430609999998,162.08289876215457,84.92571343784537
159744,127.64779771250001,166.20270700609143,89.0928884189086
161792,144.0066084375,179.50470390332407,108.50851297167594
163840,141.7822955625,176.58991197394698,106.97467915105301
165888,139.310403025,181.01030459920992,97.61050145079008
167936,137.65189988749998,180.85138503526116,94.4524147397388
169984,154.2276523,189.90681031106607,118.54849428893391
172032,151.34329242500002,189.08186166624344,113.60472318375659
174080,163.6601669375,200.99878081435054,126.32155306064949
176128,163.164036975,199.7116021298571,126.61647182014285
178176,149.94253253749997,186.33560610039297,113.54945897460698
180224,161.2606644375,200.20789064070365,122.31343823429634
182272,154.56918683749998,190.23222982222808,118.9061438527719
184320,161.21787439999997,198.3838935903693,124.05185520963065
186368,167.66863208750001,204.7063760581589,130.63088811684113
188416,165.945937775,202.91902518432934,128.97285036567067
190464,169.71087444999998,208.94758533559684,130.4741635644031
192512,170.8439172125,210.61825435260602,131.069580072394
194560,174.69078272500002,213.9694785072549,135.41208694274513
196608,188.4621162625,228.75610588994627,148.1681266350537
198656,192.08924953750002,237.31183102713135,146.8666680478687
200704,191.613354725,235.33926411790912,147.88744533209086
202752,211.2757719875,251.79726644674344,170.75427752825658
204800,207.96156064999997,246.89447166790998,169.02864963208995
206848,198.82687658749998,239.56996698751274,158.08378618748722
208896,197.71239740000001,233.22261336972215,162.20218143027788
210944,206.04408043749999,240.06924426659597,172.018916608404
212992,223.32824746249997,255.8947166866189,190.76177823838105
215040,237.87402075,269.96861526622604,205.77942623377393
217088,220.8912220125,252.49002593983724,189.29241808516278
219136,206.6445104875,238.39951145922757,174.88950951577246
221184,224.0804335875,259.6418022528779,188.51906492212214
223232,241.67163455,273.87143122372055,209.47183787627944
225280,255.92695095,288.7161734154459,223.13772848455406
227328,254.09204266249998,285.95149871378,222.23258661121994
229376,253.4640187,285.23748781541246,221.69054958458753
231424,263.43670471250005,297.58570649316226,229.2877029318378
233472,254.98728605000005,291.1056427363172,218.86892936368292
235520,249.8268212125,285.697208748341,213.956433676659
237568,251.2893426125,285.79013436594744,216.7885508590526
239616,257.0670057,291.3158476725031,222.81816372749688
241664,256.8827229125,293.4232171242219,220.34222870077818
243712,263.0001159125,298.92751394732466,227.07271787767536
245760,248.8559705875,286.83493347666194,210.87700769833805
247808,257.292730075,294.35179994139037,220.23366020860965
249856,261.1594589375,297.3795098197092,224.9394080552908
251904,255.334738325,293.0462289439508,217.6232477060492
253952,253.67220803749996,292.1012624129919,215.243153662008
256000,252.28116866250002,289.3207666395217,215.24157068547837
258048,255.23538587500008,292.01043005307093,218.46034169692922
260096,251.33980136250003,288.4989179808815,214.1806847441185
262144,262.23425472499997,299.446432029641,225.02207742035893
264192,261.1399240125,296.792200511288,225.48764751371198
266240,270.86296753749997,306.52910299567543,235.19683207932454
268288,261.3259052375,296.4661262354481,226.18568423955196
270336,257.7770899125,292.5506196419109,223.00356018308912
272384,256.6933054625,290.10926108297303,223.27734984202698
274432,258.306850475,290.778414339398,225.83528661060194
276480,266.1128024,300.2230181451703,232.0025866548298
278528,262.9733761875,297.4398192195256,228.5069331554744
280576,251.67045587500002,288.54476967070525,214.7961420792948
282624,245.18975006250002,284.7478929580798,205.63160716692028
284672,264.81952095,299.82273580978716,229.8163060902129
286720,268.40368144999997,302.7327809780466,234.07458192195332
288768,277.085135725,313.967325741704,240.202945708296
290816,281.80044580000003,315.909774330899,247.69111726910108
292864,283.5453537625,317.6921821946275,249.3985253303725
294912,284.4477363875,318.57043436562293,250.32503840937707
296960,277.82540697499996,311.1505803842562,244.50023356574374
299008,279.4218413625,314.52037955932553,244.32330316567445
301056,283.4705824,318.123958782636,248.81720601736404
303104,284.1856781125,318.26143175210774,250.10992447289226
305152,287.55726652500005,321.9859370494607,253.12859600053943
307200,290.0946787375,324.45664458563033,255.73271288936962
309248,283.9268368875,317.0810043097593,250.77266946524065
311296,291.246850925,324.2722098430046,258.2214920069954
313344,288.4969666625,321.47042465818544,255.52350866681448
315392,292.8906488875,326.2873808220235,259.49391695297646
317440,291.0178061375,325.03543882433576,257.0001734506642
319488,283.669976825,316.4623913946496,250.87756225535037
321536,279.53554187500004,312.5503483428383,246.5207354071618
323584,280.88176711250003,313.20041796572934,248.5631162592707
325632,283.80324943749997,317.03154253845673,250.57495633654318
327680,287.205790625,320.55886145070434,253.8527197992957
329728,285.40466895000003,318.6862207940479,252.12311710595216
331776,285.8217434625,319.2053231453651,252.43816377963495
333824,291.15853895,325.2967875034667,257.02029039653326
335872,295.0637375625,329.5039899724485,260.62348515255155
337920,292.2289379,326.1393694396713,258.3185063603287
339968,292.78966449999996,327.09890659017475,258.48042240982517
342016,294.383947075,328.38862479157524,260.3792693584247
344064,295.3617456125,329.3208876437654,261.4026035812346
346112,296.37249940000004,330.9126913229791,261.832307477021
348160,290.62296845000003,325.26324659228885,255.9826903077112
350208,289.47287190000003,323.80702381981723,255.13871998018286
352256,294.58375058750005,328.81035762137606,260.35714355362404
354304,296.477765125,331.59262172792126,261.3629085220788
356352,293.305824325,328.2900111389684,258.3216375110316
358400,293.01268515000004,328.81844986518166,257.2069204348184
360448,299.2916005,335.85496210122153,262.7282388987785
362496,299.4523246625,335.06644156284335,263.8382077621567
364544,307.59779723750006,344.58358858171937,270.61200589328075
366592,306.31952809999996,342.42265848976365,270.21639771023627
368640,299.78973995,335.9232726279582,263.6562072720418
370688,303.8350035625,340.2616873513584,267.4083197736416
372736,302.42316175,338.9522151794214,265.89410832057865
374784,302.4141337875,339.3722928066713,265.45597476832876
376832,302.76435325,339.2732221014302,266.2554843985698
378880,307.24603602499997,344.3395858826128,270.1524861673871
380928,308.61224547499995,345.1803901517157,272.0441007982842
382976,307.4097050125,343.4801324819978,271.3392775430022
385024,307.425658375,345.1159665765625,269.7353501734375
387072,302.16655956249997,339.5804766953124,264.7526424296875
389120,302.323156275,338.47180680245,266.17450574755
391168,306.07722512500004,341.9748020365579,270.1796482134422
393216,302.2789463875,337.2721472852193,267.2857454897807
395264,302.9920876,337.91982855048127,268.0643466495187
397312,301.22617337500003,336.47416835157486,265.9781783984252
399360,309.16220284999997,344.9758487916592,273.34855690834075
401408,310.34017067499997,346.80742746888114,273.8729138811188
403456,308.51912453750003,345.2591000736188,271.77914900138126
405504,307.5052300875,343.8142299047326,271.19623027026745
407552,304.2296856625,341.65664378062024,266.80272754437976
409600,303.6093689375,339.3809116470705,267.8378262279295
411648,305.59997110000006,342.2266635380367,268.97327866196343
413696,306.2123877125,342.68961345056755,269.73516197443246
415744,311.0927659125,348.46326666992485,273.72226515507515
417792,309.411292925,347.67468751002576,271.14789833997423
419840,306.72102209999997,346.235517749738,267.20652645026195
421888,307.3548241625,347.58050257591526,267.1291457490847
423936,309.1992824375,348.8837438791197,269.5148209958803
425984,310.04402784999996,349.31440746139936,270.7736482386006
428032,310.35036303749996,349.8018361368703,270.8988899381296
430080,310.42482394999996,349.40985013817783,271.4397977618221
432128,310.45483327499994,349.0501302265721,271.8595363234278
434176,314.87572345,352.7414503378556,277.0099965621444
436224,310.4333957125,350.2645621667551,270.60222925824485
438272,311.79373505,350.4806286729259,273.10684142707413
440320,311.86196637499995,350.8435723044444,272.8803604455555
442368,311.45916056249996,351.19473422537527,271.72358689962465
444416,310.575524,349.53172372903447,271.6193242709655
446464,311.43573604999995,350.80846817417864,272.06300392582125
448512,310.6500840375,351.51732006461464,269.78284801038535
450560,310.99477682500003,351.249263029617,270.74029062038306
452608,314.87806355,354.4030684485711,275.35305865142885
454656,316.14028064999997,354.6218687857001,277.65869251429984
456704,315.2915654375,353.06991900093976,277.5132118740603
458752,316.82509961249997,353.6965830879068,279.95361613709315
460800,318.18059854999996,354.60214667841706,281.75905042158286
462848,317.22602706250007,353.5587500292457,280.89330409575444
464896,315.58580543749997,352.455870144225,278.71574073077494
466944,315.1071934125,352.7681819638186,277.4462048611814
468992,314.5303815875,350.48656688474006,278.57419629026
471040,311.98927847500005,349.08557573546057,274.89298121453953
473088,312.610929175,349.8352702003442,275.38658814965584
475136,310.02782521250003,346.76599961448704,273.289650810513
477184,310.7696734625,348.0006154474355,273.5387314775645
479232,312.82715362499994,349.7588723748272,275.89543487517267
481280,314.40514208750005,347.39847542441004,281.41180875059007
483328,311.83007454999995,344.99779214751413,278.66235695248577
485376,309.81003263750006,345.96730049809076,273.65276477690935
487424,312.73936902500003,349.3147511053175,276.16398694468256
489472,315.1663739,351.90992712989674,278.42282067010325
491520,328.297081825,356.4004551873378,300.19370846266224
493568,324.4566589,352.9237754908619,295.9895423091381
495616,325.0486445,354.57447971351394,295.5228092864861
497664,322.77846055,352.4741565165804,293.08276458341953
499712,322.08052267500005,350.08226722811446,294.07877812188565
501760,320.459415725,350.46455282658707,290.4542786234129
503808,319.5476245625,350.3231990193072,288.7720501056928
505856,322.1559436125,352.3612768414155,291.9506103835845
507904,325.1315270125,355.068787750832,295.194266274168
509952,325.96391466250003,355.5625400270689,296.36528929793116
512000,324.910948125,352.36416619304947,297.45773005695054
514048,323.69525578750006,351.3563515187682,296.03416005623194
516096,323.25073748750003,351.1945622593284,295.3069127156717
518144,327.7315349125,354.8181351653264,300.64493465967365
520192,326.9246835875,352.03214007329996,301.81722710170004
522240,330.79420473749997,354.66045923985814,306.9279502351418
524288,331.1859150875,355.57019728384563,306.8016328911544
526336,340.4315773625,357.4106513223381,323.4525034026619
528384,341.70529894999993,358.520492753073,324.8901051469269
530432,345.8363197125,358.27265778388505,333.399981641115
532480,344.43367657500005,358.9541459552963,329.9132071947038
534528,335.98179566249996,357.9004861294932,314.06310519550675
536576,336.201231325,356.06621716205296,316.336245487947
538624,344.110186725,357.48586464235154,330.73450880764847
540672,342.57129354999995,356.8539799302245,328.2886071697754
542720,344.75555685,356.95854388092397,332.55256981907604
544768,343.12753505,358.65932504552774,327.5957450544723
546816,346.2841334875,358.90132238100665,333.6669445939934
548864,352.77454856249994,359.5695052066273,345.9795919183726
550912,344.3886479250001,358.3900304826498,330.3872653673504
552960,351.349808175,359.2242836107442,343.47533273925586
555008,351.17135735,359.60060357395446,342.74211112604553
557056,349.713895275,358.8514599675183,340.5763305824818
559104,351.6694756375,359.603607955269,343.735343319731
561152,351.8834716625,359.5215285048735,344.24541482012654
563200,350.66523386250003,358.9124991464766,342.41796857852347
565248,350.02980479999997,358.1727132568847,341.8868963431152
567296,349.41916313750005,356.71975854558366,342.11856772941644
569344,350.0132428125,356.7643500680731,343.26213555692686
571392,349.0667308375,358.480397009765,339.65306466523504
573440,350.16123365000004,357.83070845482655,342.49175884517354
575488,350.3592055875,357.2239429161231,343.4944682588769
577536,350.260090775,358.5942125326043,341.9259690173957
579584,350.693853275,359.00706477022624,342.3806417797737
581632,353.7423049625,358.92415988409795,348.560450040902
583680,352.1457229,359.23579690078117,345.05564889921885
585728,352.56102362499996,360.38166566330284,344.7403815866971
587776,349.96639315000004,358.3867459922216,341.54604030777847
589824,352.200418525,359.7598244953392,344.64101255466073
591872,352.7319388750001,359.05042066213275,346.4134570878674
593920,349.4751907875,357.2846261918485,341.6657553831516
595968,352.2093705625,358.21682238942657,346.20191873557343
598016,349.624347975,357.2010651837046,342.04763076629536
600064,349.62949075,357.148230589721,342.110750910279
602112,343.9820361375,355.65357994049174,332.3104923345083
604160,348.37421477500004,355.8169198942133,340.9315096557868
606208,348.89528302499997,358.9045297388098,338.88603631119014
608256,355.32561256249994,359.34268346840105,351.30854165659883
610304,351.08826333750005,358.2027595689457,343.9737671060544
612352,348.2329552,356.66520093292297,339.800709467077
614400,353.531762825,357.8376053480843,349.22592030191566
616448,355.73482479999996,358.6601879862825,352.8094616137174
618496,353.51015605,358.08180412500303,348.9385079749969
620544,355.7199543875,357.7814206224755,353.65848815252457
622592,356.6814441,359.6758377716989,353.6870504283011
624640,356.9872766,359.3690905869095,354.6054626130904
626688,358.182601325,360.06471304452066,356.30048960547936
628736,358.84428905,360.124595403022,357.563982696978
630784,360.5153972874999,361.5605201201332,359.4702744548666
632832,358.0214263125,359.54209266755464,356.5007599574454
634880,359.944761275,361.14073530473956,358.7487872452605
636928,357.71320876249996,359.29597262487067,356.13044490012925
638976,353.95673583750005,358.4983323559891,349.415139319011
641024,356.9252730125,359.5473277281596,354.3032182968404
643072,356.89717976250006,358.8159944829637,354.97836504203644
645120,360.7660764125,361.8697546671766,359.6623981578234
647168,359.51208916250005,360.72023121239937,358.3039471126007
649216,359.388149925,360.5424729517923,358.23382689820767
651264,357.13642498749994,359.1602836955528,355.1125662794471
653312,354.9082724625,357.03451535705324,352.7820295679468
655360,357.9841770625,360.14172900373273,355.8266251212673
657408,358.534931175,360.48999782494997,356.57986452505
659456,358.68466006250003,359.9411087203326,357.4282114046675
661504,358.1708638125,359.5809278113867,356.7607998136133
663552,359.07575145,360.0771762093851,358.0743266906149
665600,356.285963475,359.16630437291724,353.4056225770828
667648,358.59779881249995,359.3851250779827,357.8104725470172
669696,358.71483108750004,359.620625064679,357.80903711032107
671744,358.42022186249994,359.65068932046023,357.18975440453966
673792,358.53437572499996,359.5500390321023,357.51871241789763
675840,357.91765008749996,358.7794753629366,357.05582481206335
677888,358.6744685625,359.30928609405925,358.0396510309408
679936,358.642089975,359.70069488949014,357.5834850605098
681984,358.547046825,359.64431546926176,357.44977818073824
684032,358.6537875375,359.2949101654565,358.01266490954356
686080,359.9893859,360.50865835775784,359.47011344224217
688128,359.4436549999999,360.2721696711193,358.61514032888056
690176,360.0382684375,360.75500268651956,359.3215341884804
692224,360.63839405000004,361.36886805051336,359.90792004948673
694272,360.0620387375001,360.5880102858521,359.53606718914807
696320,360.0602782750001,360.7198612665374,359.40069528346277
698368,360.78491495000003,361.56339773974395,360.0064321602561
700416,358.1297499875,359.08905705868614,357.1704429163139
702464,358.8768928375,359.4177090770316,358.33607659796843
704512,356.87406867499993,358.16444177503547,355.5836955749644
706560,355.176773175,358.66535281988547,351.6881935301145
708608,355.30681415,357.3959213310287,353.21770696897124
710656,357.7165994125,359.02756848300544,356.40563034199454
712704,358.03022082499996,359.0910611941105,356.9693804558894
714752,360.18593193749996,360.8711005144643,359.50076336053564
716800,357.712268525,359.2848533217595,356.1396837282405
718848,358.21452252499995,360.3002810843682,356.1287639656317
720896,358.9339686625,360.41815984674815,357.4497774782518
722944,358.744115375,361.1409628962287,356.34726785377126
724992,355.13800861249996,360.26412802708523,350.0118891979147
727040,358.0206331,360.18974814192836,355.85151805807163
729088,338.5443024875,358.4628361138887,318.6257688611112
731136,356.66787001250003,360.26422368674554,353.0715163382545
733184,359.0647665,361.0085148730243,357.12101812697574
735232,359.17404677499997,361.48883458351094,356.859258966489
737280,358.53745225,359.8397269953725,357.23517750462753
739328,358.47861853750004,360.1037188197115,356.8535182552886
741376,358.9418838875,360.60418400831867,357.27958376668136
743424,357.3404029375,359.8726402027729,354.8081656722271
745472,358.73624635,360.93365107561664,356.53884162438334
747520,358.25474116249995,361.0532111838794,355.4562711411205
749568,360.0327303875,361.26470322546834,358.8007575495317
751616,359.39586272500003,360.98705785279225,357.8046675972078
753664,356.3492141125,359.4756845636566,353.22274366134343
755712,358.1110551875,360.30576220033146,355.9163481746686
757760,353.9711091875,360.0296105804531,347.91260779454694
759808,358.728151525,360.669275764063,356.787027285937
761856,359.689429625,362.76639981875763,356.61245943124237
763904,359.49491233749995,360.9870029758148,358.0028216991851
765952,361.05746853750003,362.4731137540557,359.64182332094435
768000,358.77428692499996,360.2280042421516,357.3205696078483
770048,360.9316705375,361.6051882564182,360.2581528185818
772096,361.2310329,361.8985436091944,360.5635221908056
774144,360.807519725,361.59298923234127,360.0220502176588
776192,360.13244531249995,361.3074749928169,358.95741563218303
778240,358.900489725,360.54650452433975,357.25447492566025
780288,358.21870253749995,360.45481864560855,355.98258642939135
782336,358.533689325,360.46613682660507,356.60124182339496
784384,356.66817565,360.50789428055054,352.8284570194495
786432,357.7257358625,359.48752989831837,355.96394182668166
788480,358.487570025,359.7901202177841,357.18501983221597
790528,359.45088273749997,359.8923670751691,359.00939839983084
792576,360.9211496625,361.35897688612357,360.4833224388764
794624,357.7336716625,360.71663279685595,354.75071052814405
796672,361.0365984125,361.6177890762554,360.45540774874456
798720,360.54075151250004,361.77036140906324,359.31114161593683
800768,359.590021375,360.8897539585124,358.29028879148757
802816,360.134922675,361.5380596156907,358.73178573430926
804864,359.95761473749997,360.85400435221294,359.061225122787
806912,357.1036901625,360.79433800559593,353.4130423194041
808960,360.45260307499996,361.2653572252506,359.6398489247493
811008,359.8731758125,360.86096063580743,358.88539098919256
813056,359.40269520000004,360.69888620560505,358.10650419439503
815104,360.1253385125,361.1123927006797,359.13828432432024
817152,355.29856222499996,359.55732264562437,351.03980180437554
819200,356.6199756375,360.9541806515894,352.28577062341054
821248,360.923535175,361.73628708958523,360.11078326041473
823296,361.07293206249994,361.809214679087,360.3366494459129
825344,359.8149306125,360.25872554296734,359.3711356820327
827392,356.61558081249996,361.3945621040304,351.8365995209695
829440,360.718909125,361.16416035028294,360.273657899717
831488,356.2482333875,360.79867072596085,351.6977960490392
833536,355.72721915,359.93499856924706,351.51943973075294
835584,359.1196591875,360.0039941907668,358.23532418423326
837632,360.65794508749997,361.70254958684603,359.6133405881539
839680,356.52412265000004,360.9264807130786,352.1217645869215
841728,360.4027099125,361.65165597641345,359.1537638485865
843776,360.4412238125,361.4728373127048,359.40961031229523
845824,360.362817575,361.57783471234274,359.1478004376573
847872,360.5826149375,361.4666514963824,359.69857837861764
849920,361.87797687499994,362.70513935593607,361.0508143940638
851968,360.95662350000003,361.9373853093916,359.9758616906085
854016,359.90782532500003,361.0150057623571,358.800644887643
856064,361.29163435,362.0442611067099,360.5390075932901
858112,359.843158375,361.21863600936115,358.4676807406388
860160,358.77303975,360.90805564644455,356.63802385355547
862208,351.65151495000003,360.28230245387374,343.02072744612633
864256,360.08051424999996,360.8061947806266,359.35483371937335
866304,358.75860385,360.11055633465196,357.406651365348
868352,346.8791379625,360.07478913352236,333.68348679147766
870400,359.59625225,360.9917333282797,358.20077117172036
872448,338.043380275,359.3229427664263,316.7638177835737
874496,356.5139157625,360.5918178414303,352.4360136835697
876544,359.18321784999995,359.67417854856694,358.69225715143295
878592,358.8683564625,359.68889424629316,358.04781867870685
880640,359.676513175,360.92004423249796,358.4329821175021
882688,358.31273232499996,359.882886391443,356.74257825855693
884736,354.92172333750005,359.18865024875765,350.65479642624246
886784,359.55430340000004,360.9879708746795,358.1206359253206
888832,357.92841656250005,359.1966449487924,356.66018817620767
890880,360.0209231,360.8893471558413,359.15249904415873
892928,351.9665826125,360.11709675450163,343.8160684704984
894976,358.14809592499995,361.9057155599378,354.3904762900621
897024,345.744032475,359.36098631119086,332.1270786388091
899072,351.0280522,359.67045963116027,342.3856447688397
901120,352.308141775,360.5857701272029,344.0305134227971
903168,359.8068267125,360.971560851943,358.642092573057
905216,359.6399413125,360.9558647279072,358.3240178970928
907264,345.77203384999996,357.8959049019495,333.6481627980504
909312,348.08804741250003,359.95864801644007,336.21744680856
911360,358.880747025,360.1584509598714,357.6030430901286
913408,360.98513325,361.8818974209334,360.0883690790666
915456,359.21822045000005,360.0615820646401,358.37485883536
917504,359.71693212499997,360.515527025567,358.91833722443295
919552,360.45690011249997,361.2174673516567,359.69633287334324
921600,358.94304155,360.21676049149977,357.6693226085002
923648,359.00089760000003,360.1265582958778,357.87523690412223
925696,354.4318640875,359.087570054236,349.776158120764
927744,347.5094583375,360.1618503999314,334.85706627506863
929792,360.7932001,361.6160408000326,359.9703593999674
931840,360.55905391249996,361.28900053531873,359.8291072896812
933888,360.5318636,360.9239580537624,360.1397691462376
935936,361.3445104625,361.7002634006516,360.98875752434844
937984,361.63983463750003,362.10274376571306,361.176925509287
940032,360.58384851249997,361.3949744672895,359.77272255771044
942080,359.8506190625,360.7621639622757,358.93907416272435
944128,361.0674938125,362.1246357005571,360.0103519244429
946176,360.7327275125,361.8658791854295,359.5995758395705
948224,360.60117270000006,361.96034910570233,359.2419962942978
950272,359.6693788,360.9992983267353,358.3394592732647
952320,360.7500496125,361.5654895700921,359.9346096549079
954368,360.200037275,360.7668588720214,359.6332156779786
956416,359.4653867125,360.6740064953701,358.25676692962986
958464,360.350881675,360.77939983661264,359.9223635133873
960512,360.42372152499996,361.0747760429953,359.7726670070046
962560,360.9819691625,362.0289370077792,359.9350013172208
964608,361.73912475000003,362.1517741155096,361.32647538449044
966656,361.45520567499995,362.1799300136207,360.73048133637917
968704,361.83265637500006,362.43933060354516,361.22598214645495
970752,360.285469475,361.1735522555329,359.3973866944671
972800,360.5038667,361.06377625273325,359.94395714726676
974848,360.60832016250004,361.26139031304234,359.95525001195773
976896,360.48187855000003,361.1919390440462,359.7718180559539
978944,360.3730532625001,361.21433496583523,359.53177155916495
980992,361.31423347500004,361.9831759523032,360.64529099769686
983040,361.9906143375,362.43997754515,361.54125112985
985088,359.6576079625,360.4577980687533,358.8574178562467
987136,361.39058485,362.05879933377855,360.7223703662214
989184,362.3795373125,362.93792772916623,361.8211468958338
991232,361.60975278750004,362.32356999941925,360.89593557558084
993280,360.99278215,362.04710599275734,359.9384583072426
995328,362.17247598750004,363.5389282659911,360.80602370900897
997376,361.267756825,362.32515791605834,360.21035573394164
999424,360.8104690125,361.55111347496313,360.06982455003686


==> figures/Taxi/A2C.csv <==
episodes,mean,std_pos,std_neg
1,-1152.29,-1095.1211597983656,-1209.4588402016343
2048,-1150.31,-1069.9848663866658,-1230.6351336133341
4096,-1097.57,-1030.3636728425067,-1164.7763271574931
6144,-1240.04,-1160.6278432480265,-1319.4521567519735
8192,-1168.67,-1095.9329543492452,-1241.407045650755
10240,-952.4,-855.0140112747218,-1049.785988725278
12288,-1115.39,-997.8375653591131,-1232.942434640887
14336,-1078.67,-985.4957814092332,-1171.844218590767
16384,-1204.94,-1082.5736090260075,-1327.3063909739926
18432,-953.66,-852.9667547449185,-1054.3532452550814
20480,-899.48,-840.1265455091282,-958.8334544908719
22528,-1079.21,-1014.6370916715067,-1143.7829083284932
24576,-934.4,-865.2197918476678,-1003.5802081523321
26624,-934.94,-842.0948728257644,-1027.7851271742356
28672,-970.94,-903.3909138477803,-1038.4890861522197
30720,-971.48,-891.1926550445215,-1051.7673449554786
32768,-934.49,-860.3181556788562,-1008.6618443211438
34816,-989.21,-908.198355836954,-1070.2216441630462
36864,-934.67,-841.6980353547372,-1027.6419646452628
38912,-845.66,-764.7659492916815,-926.5540507083184
40960,-792.11,-729.8503638783521,-854.3696361216479
43008,-988.76,-892.946032124747,-1084.573967875253
45056,-936.02,-832.9429406705838,-1039.0970593294162
47104,-952.67,-842.5073492965969,-1062.832650703403
49152,-916.4,-821.6279060060399,-1011.1720939939601
51200,-683.93,-621.570968496937,-746.2890315030629
53248,-736.76,-669.8879771503807,-803.6320228496193
55296,-845.57,-777.6331675009793,-913.5068324990208
57344,-612.2,-555.2209722792676,-669.1790277207325
59392,-576.83,-494.7299646163292,-658.9300353836709
61440,-683.21,-607.1213524236368,-759.2986475763632
63488,-630.65,-531.5337841218703,-729.7662158781296
65536,-648.2,-563.3101984923985,-733.0898015076016
67584,-487.46,-419.2821396639642,-555.6378603360357
69632,-468.38,-416.5484694418542,-520.2115305581458
71680,-594.02,-527.9942432076693,-660.0457567923306
73728,-593.75,-533.0496536253705,-654.4503463746295
75776,-738.2,-671.2582686211359,-805.1417313788642
77824,-611.39,-520.1393688241008,-702.6406311758992
79872,-612.83,-568.5220118940163,-657.1379881059838
81920,-539.93,-470.7576311667729,-609.102368833227
83968,-469.19,-431.06791860351797,-507.31208139648203
86016,-612.56,-528.3076739786966,-696.8123260213033
88064,-559.37,-478.9516836162308,-639.7883163837691
90112,-486.92,-441.51737716827364,-532.3226228317263
92160,-505.1,-424.56060963727134,-585.6393903627287
94208,-504.56,-447.4057907061956,-561.7142092938044
96256,-575.48,-516.5736696101345,-634.3863303898655
98304,-594.29,-519.0579184788829,-669.522081521117
100352,-450.74,-405.60660172333576,-495.87339827666426
102400,-432.83,-370.63198387408164,-495.0280161259183
104448,-415.64,-366.05641965327635,-465.2235803467236
106496,-431.57,-365.1226824469189,-498.0173175530811
108544,-325.01,-299.12676044232484,-350.89323955767514
110592,-361.37,-321.674990112106,-401.065009887894
112640,-306.56,-269.2465166461238,-343.8734833538762
114688,-289.82,-244.0345311261313,-335.6054688738687
116736,-378.47,-353.2022535630896,-403.73774643691047
118784,-343.01,-287.76723314315257,-398.2527668568474
120832,-343.28,-287.7585630589409,-398.801436941059
122880,-396.47,-343.2914910889747,-449.6485089110254
124928,-379.19,-328.5326383434747,-429.8473616565253
126976,-433.1,-370.79711403153146,-495.4028859684686
129024,-378.47,-322.03245744187655,-434.9075425581235
131072,-325.19,-288.9949024037785,-361.3850975962215
133120,-289.73,-251.65201147644484,-327.8079885235552
135168,-325.37,-281.1718347665879,-369.5681652334121
137216,-307.73,-279.9140152070792,-335.5459847929208
139264,-361.64,-321.85140816766693,-401.42859183233304
141312,-218.0,-200.92370063509077,-235.07629936490923
143360,-379.28,-312.21848823654506,-446.3415117634549
145408,-253.37,-227.58659429012528,-279.15340570987473
147456,-361.1,-291.99101650291766,-430.2089834970824
149504,-325.46,-289.09171381546827,-361.8282861845317
151552,-200,-200,-200
153600,-200,-200,-200
155648,-200,-200,-200
157696,-200,-200,-200
159744,-200,-200,-200
161792,-200,-200,-200
163840,-200,-200,-200
165888,-200,-200,-200
167936,-200,-200,-200
169984,-200,-200,-200
172032,-200,-200,-200
174080,-200,-200,-200
176128,-200,-200,-200
178176,-200,-200,-200
180224,-200,-200,-200
182272,-200,-200,-200
184320,-200,-200,-200
186368,-200,-200,-200
188416,-200,-200,-200
190464,-200,-200,-200
192512,-200,-200,-200
194560,-200,-200,-200
196608,-200,-200,-200
198656,-200,-200,-200
200704,-200,-200,-200
202752,-200,-200,-200
204800,-200,-200,-200
206848,-200,-200,-200
208896,-200,-200,-200
210944,-200,-200,-200
212992,-200,-200,-200
215040,-200,-200,-200
217088,-200,-200,-200
219136,-200,-200,-200
221184,-200,-200,-200
223232,-200,-200,-200
225280,-200,-200,-200
227328,-200,-200,-200
229376,-200,-200,-200
231424,-200,-200,-200
233472,-200,-200,-200
235520,-200,-200,-200
237568,-200,-200,-200
239616,-200,-200,-200
241664,-200,-200,-200
243712,-200,-200,-200
245760,-200,-200,-200
247808,-200,-200,-200
249856,-200,-200,-200
251904,-200,-200,-200
253952,-200,-200,-200
256000,-200,-200,-200
258048,-200,-200,-200
260096,-200,-200,-200
262144,-200,-200,-200
264192,-200,-200,-200
266240,-200,-200,-200
268288,-200,-200,-200
270336,-200,-200,-200
272384,-200,-200,-200
274432,-200,-200,-200
276480,-200,-200,-200
278528,-200,-200,-200
280576,-200,-200,-200
282624,-200,-200,-200
284672,-200,-200,-200
286720,-200,-200,-200
288768,-200,-200,-200
290816,-200,-200,-200
292864,-200,-200,-200
294912,-200,-200,-200
296960,-200,-200,-200
299008,-200,-200,-200
301056,-200,-200,-200
303104,-200,-200,-200
305152,-200,-200,-200
307200,-200,-200,-200
309248,-200,-200,-200
311296,-200,-200,-200
313344,-200,-200,-200
315392,-200,-200,-200
317440,-200,-200,-200
319488,-200,-200,-200
321536,-200,-200,-200
323584,-200,-200,-200
325632,-200,-200,-200
327680,-200,-200,-200
329728,-200,-200,-200
331776,-200,-200,-200
333824,-200,-200,-200
335872,-200,-200,-200
337920,-200,-200,-200
339968,-200,-200,-200
342016,-200,-200,-200
344064,-200,-200,-200
346112,-200,-200,-200
348160,-200,-200,-200
350208,-200,-200,-200
352256,-200,-200,-200
354304,-200,-200,-200
356352,-200,-200,-200
358400,-200,-200,-200
360448,-200,-200,-200
362496,-200,-200,-200
364544,-200,-200,-200
366592,-200,-200,-200
368640,-200,-200,-200
370688,-200,-200,-200
372736,-200,-200,-200
374784,-200,-200,-200
376832,-200,-200,-200
378880,-200,-200,-200
380928,-200,-200,-200
382976,-200,-200,-200
385024,-200,-200,-200
387072,-200,-200,-200
389120,-200,-200,-200
391168,-200,-200,-200
393216,-200,-200,-200
395264,-200,-200,-200
397312,-200,-200,-200
399360,-200,-200,-200
401408,-200,-200,-200
403456,-200,-200,-200
405504,-200,-200,-200
407552,-200,-200,-200
409600,-200,-200,-200
411648,-200,-200,-200
413696,-200,-200,-200
415744,-200,-200,-200
417792,-200,-200,-200
419840,-200,-200,-200
421888,-200,-200,-200
423936,-200,-200,-200
425984,-200,-200,-200
428032,-200,-200,-200
430080,-200,-200,-200
432128,-200,-200,-200
434176,-200,-200,-200
436224,-200,-200,-200
438272,-200,-200,-200
440320,-200,-200,-200
442368,-200,-200,-200
444416,-200,-200,-200
446464,-200,-200,-200
448512,-200,-200,-200
450560,-200,-200,-200
452608,-200,-200,-200
454656,-200,-200,-200
456704,-200,-200,-200
458752,-200,-200,-200
460800,-200,-200,-200
462848,-200,-200,-200
464896,-200,-200,-200
466944,-200,-200,-200
468992,-200,-200,-200
471040,-200,-200,-200
473088,-200,-200,-200
475136,-200,-200,-200
477184,-200,-200,-200
479232,-200,-200,-200
481280,-200,-200,-200
483328,-200,-200,-200
485376,-200,-200,-200
487424,-200,-200,-200
489472,-200,-200,-200
491520,-200,-200,-200
493568,-200,-200,-200
495616,-200,-200,-200
497664,-200,-200,-200
499712,-200,-200,-200
501760,-200,-200,-200
,,,
,,,
,,,
,,,
,,,
,,,
,,,

==> figures/Taxi/PPO.csv <==
episodes,mean,std_pos,std_neg
1,-1188.02,-1055.2824907571337,-1320.7575092428663
2048,-1169.12,-1063.9016624347257,-1274.338337565274
4096,-1186.04,-1083.801330994579,-1288.2786690054209
6144,-1060.58,-966.1431239398506,-1155.0168760601491
8192,-898.49,-775.8879017716255,-1021.0920982283745
10240,-1060.4,-947.2566475660193,-1173.543352433981
12288,-1096.22,-972.2771705986991,-1220.162829401301
14336,-880.94,-790.4813407130086,-971.3986592869915
16384,-1006.31,-938.2699464285924,-1074.3500535714074
18432,-881.66,-806.2770401217888,-957.0429598782111
20480,-862.76,-771.27171747158,-954.24828252842
22528,-863.12,-800.5992341697577,-925.6407658302423
24576,-882.02,-781.2413129674732,-982.7986870325268
26624,-665.3,-588.4617126687482,-742.1382873312517
28672,-863.66,-761.8314370129873,-965.4885629870126
30720,-753.86,-680.3925198472141,-827.3274801527859
32768,-736.76,-649.4396642241911,-824.0803357758089
34816,-539.84,-480.6663585707285,-599.0136414292716
36864,-629.93,-572.2644989616841,-687.5955010383158
38912,-737.3,-661.6738616614599,-812.92613833854
40960,-575.21,-511.006312489079,-639.4136875109211
43008,-648.11,-584.8373179800319,-711.3826820199681
45056,-628.49,-566.1344237457467,-690.8455762542533
47104,-557.03,-512.9355013635487,-601.1244986364512
49152,-557.03,-485.726361874025,-628.333638125975
51200,-504.65,-442.22966316976493,-567.0703368302351
53248,-467.84,-399.837724743947,-535.842275256053
55296,-503.66,-382.39688425576395,-624.9231157442362
57344,-433.1,-382.1542759399771,-484.04572406002296
59392,-521.57,-460.6157367364678,-582.5242632635324
61440,-521.93,-479.61984270887183,-564.2401572911281
63488,-503.12,-427.41113552562024,-578.8288644743798
65536,-485.66,-422.8201206239223,-548.4998793760777
67584,-343.73,-301.2328329179462,-386.2271670820538
69632,-467.3,-386.59533842459905,-548.004661575401
71680,-325.1,-281.00698014424506,-369.193019855755
73728,-378.11,-294.50475201878777,-461.71524798121226
75776,-378.29,-307.09943679110273,-449.4805632088973
77824,-270.83,-233.7499890776715,-307.91001092232847
79872,-414.02,-343.73388359000046,-484.3061164099995
81920,-325.01,-281.03628182652733,-368.98371817347265
83968,-360.65,-296.4881106107371,-424.81188938926283
86016,-378.29,-327.8529769911031,-428.72702300889694
88064,-414.29,-359.0165969023075,-469.5634030976925
90112,-253.28,-227.5413217122557,-279.0186782877443
92160,-323.93,-267.6512721359127,-380.20872786408734
94208,-253.46,-202.74339088621954,-304.1766091137805
96256,-218.0,-200.92370063509077,-235.07629936490923
98304,-235.91,-213.19843268288162,-258.6215673171184
100352,-253.73,-217.5092654685193,-289.9507345314807
102400,-254.0,-227.91552185685902,-280.084478143141
104448,-253.64,-227.72900156304277,-279.55099843695723
106496,-252.83,-217.36130944057845,-288.2986905594216
108544,-235.55,-213.0639543271833,-258.0360456728167
110592,-253.1,-217.36285965553483,-288.8371403444652
112640,-218.0,-200.92370063509077,-235.07629936490923
114688,-235.37,-201.81507174795334,-268.9249282520467
116736,-200.0,-200.0,-200.0
118784,-217.82,-200.91446362873984,-234.72553637126015
120832,-200.0,-200.0,-200.0
122880,-200.0,-200.0,-200.0
124928,-200.0,-200.0,-200.0
126976,-200.0,-200.0,-200.0
129024,-200.0,-200.0,-200.0
131072,-200.0,-200.0,-200.0
133120,-200.0,-200.0,-200.0
135168,-200.0,-200.0,-200.0
137216,-200.0,-200.0,-200.0
139264,-200.0,-200.0,-200.0
141312,-200.0,-200.0,-200.0
143360,-200.0,-200.0,-200.0
145408,-200.0,-200.0,-200.0
147456,-200.0,-200.0,-200.0
149504,-200.0,-200.0,-200.0
151552,-200.0,-200.0,-200.0
153600,-200.0,-200.0,-200.0
155648,-200.0,-200.0,-200.0
157696,-200.0,-200.0,-200.0
159744,-200.0,-200.0,-200.0
161792,-200.0,-200.0,-200.0
163840,-200.0,-200.0,-200.0
165888,-200.0,-200.0,-200.0
167936,-200.0,-200.0,-200.0
169984,-200.0,-200.0,-200.0
172032,-200.0,-200.0,-200.0
174080,-200.0,-200.0,-200.0
176128,-200.0,-200.0,-200.0
178176,-200.0,-200.0,-200.0
180224,-200.0,-200.0,-200.0
182272,-200.0,-200.0,-200.0
184320,-200.0,-200.0,-200.0
186368,-200.0,-200.0,-200.0
188416,-200.0,-200.0,-200.0
190464,-200.0,-200.0,-200.0
192512,-200.0,-200.0,-200.0
194560,-200.0,-200.0,-200.0
196608,-200.0,-200.0,-200.0
198656,-200.0,-200.0,-200.0
200704,-200.0,-200.0,-200.0
202752,-200.0,-200.0,-200.0
204800,-200.0,-200.0,-200.0
206848,-200.0,-200.0,-200.0
208896,-200.0,-200.0,-200.0
210944,-200.0,-200.0,-200.0
212992,-200.0,-200.0,-200.0
215040,-200.0,-200.0,-200.0
217088,-200.0,-200.0,-200.0
219136,-200.0,-200.0,-200.0
221184,-200.0,-200.0,-200.0
223232,-200.0,-200.0,-200.0
225280,-200.0,-200.0,-200.0
227328,-200.0,-200.0,-200.0
229376,-200.0,-200.0,-200.0
231424,-200.0,-200.0,-200.0
233472,-200.0,-200.0,-200.0
235520,-200.0,-200.0,-200.0
237568,-200.0,-200.0,-200.0
239616,-200.0,-200.0,-200.0
241664,-200.0,-200.0,-200.0
243712,-200.0,-200.0,-200.0
245760,-200.0,-200.0,-200.0
247808,-200.0,-200.0,-200.0
249856,-200.0,-200.0,-200.0
251904,-200.0,-200.0,-200.0
253952,-200.0,-200.0,-200.0
256000,-200.0,-200.0,-200.0
258048,-200.0,-200.0,-200.0
260096,-200.0,-200.0,-200.0
262144,-200.0,-200.0,-200.0
264192,-200.0,-200.0,-200.0
266240,-200.0,-200.0,-200.0
268288,-200.0,-200.0,-200.0
270336,-200.0,-200.0,-200.0
272384,-200.0,-200.0,-200.0
274432,-200.0,-200.0,-200.0
276480,-200.0,-200.0,-200.0
278528,-200.0,-200.0,-200.0
280576,-200.0,-200.0,-200.0
282624,-200.0,-200.0,-200.0
284672,-200.0,-200.0,-200.0
286720,-200.0,-200.0,-200.0
288768,-200.0,-200.0,-200.0
290816,-200.0,-200.0,-200.0
292864,-200.0,-200.0,-200.0
294912,-200.0,-200.0,-200.0
296960,-200.0,-200.0,-200.0
299008,-200.0,-200.0,-200.0
301056,-200.0,-200.0,-200.0
303104,-200.0,-200.0,-200.0
305152,-200.0,-200.0,-200.0
307200,-200.0,-200.0,-200.0
309248,-200.0,-200.0,-200.0
311296,-200.0,-200.0,-200.0
313344,-200.0,-200.0,-200.0
315392,-200.0,-200.0,-200.0
317440,-200.0,-200.0,-200.0
319488,-200.0,-200.0,-200.0
321536,-200.0,-200.0,-200.0
323584,-200.0,-200.0,-200.0
325632,-200.0,-200.0,-200.0
327680,-200.0,-200.0,-200.0
329728,-200.0,-200.0,-200.0
331776,-200.0,-200.0,-200.0
333824,-200.0,-200.0,-200.0
335872,-200.0,-200.0,-200.0
337920,-200.0,-200.0,-200.0
339968,-200.0,-200.0,-200.0
342016,-200.0,-200.0,-200.0
344064,-200.0,-200.0,-200.0
346112,-200.0,-200.0,-200.0
348160,-200.0,-200.0,-200.0
350208,-200.0,-200.0,-200.0
352256,-200.0,-200.0,-200.0
354304,-200.0,-200.0,-200.0
356352,-200.0,-200.0,-200.0
358400,-200.0,-200.0,-200.0
360448,-200.0,-200.0,-200.0
362496,-200.0,-200.0,-200.0
364544,-200.0,-200.0,-200.0
366592,-200.0,-200.0,-200.0
368640,-200.0,-200.0,-200.0
370688,-200.0,-200.0,-200.0
372736,-200.0,-200.0,-200.0
374784,-200.0,-200.0,-200.0
376832,-200.0,-200.0,-200.0
378880,-200.0,-200.0,-200.0
380928,-200.0,-200.0,-200.0
382976,-200.0,-200.0,-200.0
385024,-200.0,-200.0,-200.0
387072,-200.0,-200.0,-200.0
389120,-200.0,-200.0,-200.0
391168,-200.0,-200.0,-200.0
393216,-200.0,-200.0,-200.0
395264,-200.0,-200.0,-200.0
397312,-200.0,-200.0,-200.0
399360,-200.0,-200.0,-200.0
401408,-200.0,-200.0,-200.0
403456,-200.0,-200.0,-200.0
405504,-200.0,-200.0,-200.0
407552,-200.0,-200.0,-200.0
409600,-200.0,-200.0,-200.0
411648,-200.0,-200.0,-200.0
413696,-200.0,-200.0,-200.0
415744,-200.0,-200.0,-200.0
417792,-200.0,-200.0,-200.0
419840,-200.0,-200.0,-200.0
421888,-200.0,-200.0,-200.0
423936,-200.0,-200.0,-200.0
425984,-200.0,-200.0,-200.0
428032,-200.0,-200.0,-200.0
430080,-200.0,-200.0,-200.0
432128,-200.0,-200.0,-200.0
434176,-200.0,-200.0,-200.0
436224,-200.0,-200.0,-200.0
438272,-200.0,-200.0,-200.0
440320,-200.0,-200.0,-200.0
442368,-200.0,-200.0,-200.0
444416,-200.0,-200.0,-200.0
446464,-200.0,-200.0,-200.0
448512,-200.0,-200.0,-200.0
450560,-200.0,-200.0,-200.0
452608,-200.0,-200.0,-200.0
454656,-200.0,-200.0,-200.0
456704,-200.0,-200.0,-200.0
458752,-200.0,-200.0,-200.0
460800,-200.0,-200.0,-200.0
462848,-200.0,-200.0,-200.0
464896,-200.0,-200.0,-200.0
466944,-200.0,-200.0,-200.0
468992,-200.0,-200.0,-200.0
471040,-200.0,-200.0,-200.0
473088,-200.0,-200.0,-200.0
475136,-200.0,-200.0,-200.0
477184,-200.0,-200.0,-200.0
479232,-200.0,-200.0,-200.0
481280,-200.0,-200.0,-200.0
483328,-200.0,-200.0,-200.0
485376,-200.0,-200.0,-200.0
487424,-200.0,-200.0,-200.0
489472,-200.0,-200.0,-200.0
491520,-200.0,-200.0,-200.0
493568,-200.0,-200.0,-200.0
495616,-200.0,-200.0,-200.0
497664,-200.0,-200.0,-200.0
499712,-200.0,-200.0,-200.0
501760,-200.0,-200.0,-200.0
,,,
,,,

==> figures/Taxi/TRPO.csv <==
episodes,mean,std_pos,std_neg
6187,-732.93335,-716.3847,-749.482
12340,-642.2667,-600.86993,-683.6635
18673,-583.62225,-554.2194,-613.0251
24693,-513.0111,-480.76456,-545.2577
30614,-392.62222,-363.80237,-421.44208
36685,-335.52222,-314.42606,-356.61838
42702,-278.3556,-246.25783,-310.45337
48269,-211.34444,-182.72859,-239.96028
53689,-168.43333,-142.59666,-194.27
57919,-132.14444,-120.55948,-143.7294
61893,-97.833336,-72.29526,-123.371414
65414,-94.17779,-66.37344,-121.98213
68858,-78.399994,-62.562626,-94.237366
71848,-79.55556,-49.726524,-109.38459
74936,-71.977776,-40.624596,-103.330956
77847,-51.21111,-33.865765,-68.55646
81325,-71.5,-43.074226,-99.92577
84302,-62.177776,-28.719086,-95.63647
87577,-61.933334,-34.505936,-89.36073
90652,-71.433334,-41.462982,-101.40369
94078,-52.033333,-16.764023,-87.30264
97213,-71.388885,-36.63478,-106.14299
99550,-55.633327,-32.810726,-78.45593
103068,-52.422222,-23.806074,-81.03837
105384,-52.68889,-15.742428,-89.635345
108891,-41.911114,-9.713135,-74.10909
113056,-48.255558,-13.293289,-83.21783
116082,-49.97778,-17.999252,-81.95631
119102,-46.144444,-13.603798,-78.68509
121730,-53.844444,-25.877436,-81.811455
124923,-52.355556,-22.02896,-82.68215
128130,-47.78889,-16.99562,-78.58216
130777,-55.22222,-17.541107,-92.903336
133967,-51.977776,-25.121708,-78.83385
136807,-42.37778,6.096882,-90.85245
140575,-40.31111,-23.325336,-57.296886
143384,-44.866665,-12.448357,-77.28497
145825,-44.822224,-5.547924,-84.09653
148448,-44.699997,-18.596102,-70.803894
151645,-49.377777,-27.741861,-71.013695
155024,-51.666668,-17.002563,-86.33077
158048,-40.300003,-12.812025,-67.78798
161076,-52.32222,-34.086433,-70.55801
164475,-51.955555,-16.28817,-87.62294
167875,-26.499996,2.74506,-55.745052
170507,-58.433334,-34.92187,-81.94479
173534,-54.31111,-32.487045,-76.13518
177112,-51.7,-11.71064,-91.68936
179941,-52.11112,-16.014317,-88.20792
182946,-65.95555,-28.023033,-103.88807
185201,-56.166668,-27.90637,-84.42696
188579,-51.28889,-19.71406,-82.86372
192151,-49.488888,-13.237804,-85.739975
195535,-54.01111,-13.800098,-94.22212
198381,-52.155556,-4.4080925,-99.903015
200628,-49.611115,-14.692749,-84.52948
202889,-42.72222,-11.749769,-73.69467
205549,-42.54445,-28.350311,-56.738586
208948,-26.200003,9.126318,-61.52632
212522,-68.200005,-31.924915,-104.4751
215735,-61.200005,-27.512356,-94.88765
218560,-68.26667,-17.284187,-119.24915
222130,-54.18889,-11.10191,-97.27586
225523,-56.444443,-38.509865,-74.37902
228530,-58.322224,-11.349987,-105.294464
231735,-49.97778,-19.711817,-80.243744
235315,-63.077778,-35.3133,-90.842255
237778,-60.98889,-25.222351,-96.75543
241547,-53.95555,-8.668461,-99.242645
243986,-40.13333,-9.400578,-70.86609
247010,-51.68889,-23.359343,-80.01843
248728,-65.37778,-43.08843,-87.66713
250800,-45.12222,-20.928291,-69.31615
253622,-39.955555,-11.970753,-67.94035
257205,-65.7,-11.006855,-120.39314
259285,-75.05556,-35.530876,-114.58024
261910,-42.677776,-20.366753,-64.9888
265114,-49.73333,-22.483376,-76.983284
268700,-56.266666,-24.74031,-87.79302
271906,-40.300003,-16.234627,-64.36538
275681,-46.844444,-12.826668,-80.86222
278313,-60.899998,-47.242523,-74.55747
281705,-49.733337,-10.654583,-88.81209
284713,-40.41111,-12.645206,-68.17702
287515,-58.622227,-17.383148,-99.861305
291294,-47.288895,-21.448126,-73.12966
293752,-40.433334,-16.403122,-64.46355
297898,-66.08889,-28.04551,-104.13227
300914,-40.377777,-13.24474,-67.51082
304101,-49.200005,-2.2179985,-96.18201
307101,-53.91111,-24.489485,-83.33273
310294,-40.466663,-14.446075,-66.48725
312167,-35.68889,-8.93078,-62.447
314069,-47.333336,-16.347317,-78.31935
316320,-45.1,-12.94392,-77.25607
320082,-58.54445,-35.01942,-82.06947
322163,-49.32222,-8.904572,-89.73987
325544,-56.57778,-38.55577,-74.59979
328172,-58.766663,-21.792618,-95.74071
330810,-58.711113,-17.376854,-100.04537
333449,-49.68889,-26.141468,-73.23631
335532,-63.633327,-27.01342,-100.253235
338541,-49.911114,-18.252607,-81.56962
342117,-68.07779,-31.164051,-104.99153
344753,-65.32223,-23.657673,-106.986786
348521,-56.56667,-20.621529,-92.51181
350793,-51.81111,-16.088493,-87.53373
353809,-45.099995,-13.987297,-76.21269
356641,-56.65556,-28.338816,-84.972305
359476,-60.5,-26.317875,-94.68213
361350,-42.7,-14.996132,-70.40387
365478,-53.988884,-31.976744,-76.00102
368296,-52.0,-20.697426,-83.302574
370736,-49.8,-21.125816,-78.47418
374481,-65.48889,-29.72456,-101.25322
377298,-59.0,-29.841923,-88.15808
379758,-56.300003,-27.757015,-84.84299
381456,-58.288895,-39.09529,-77.4825
384277,-61.01111,-20.130592,-101.891624
387292,-38.41111,-9.584871,-67.23735
391259,-63.04444,-27.64767,-98.44121
394086,-52.25555,-13.75819,-90.752914
396382,-63.06667,-26.187408,-99.94593
398839,-47.333332,-16.569754,-78.09691
402021,-51.755554,-23.390549,-80.12056
404656,-52.066666,-17.62854,-86.50479
407675,-42.711113,-3.517704,-81.904526
409759,-61.266663,-26.141617,-96.39171
412394,-49.755554,-15.431152,-84.079956
415609,-54.055557,-30.448301,-77.66281
418824,-35.766666,0.24981308,-71.78314
420716,-54.255554,-3.479683,-105.031425
423737,-63.666668,-36.06095,-91.272385
425452,-54.32222,-20.169987,-88.47446
428466,-49.23333,-6.9125404,-91.55412
430563,-42.64444,-16.421122,-68.86776
433599,-53.82222,-13.539833,-94.10461
437363,-38.266666,-14.460691,-62.07264
440556,-68.25556,-21.19284,-115.31828
442831,-51.51111,-8.605957,-94.41626
446029,-53.866665,-16.317436,-91.41589
448666,-61.54444,-17.846535,-105.24235
452627,-49.588886,-11.9632,-87.21457
456013,-42.61111,-20.790304,-64.431915
459778,-58.766663,-17.276184,-100.25714
462808,-49.37778,-25.644176,-73.11139
465450,-33.17778,11.920086,-78.27565
469201,-72.66666,-31.802734,-113.53058
472035,-51.55555,-18.697872,-84.41322
476191,-44.922226,-27.874401,-61.97005
477500,-54.31111,-24.575706,-84.04652
480496,-46.800003,-17.116001,-76.48401
482392,-47.4,-13.017189,-81.782814
485803,-42.45555,-13.079554,-71.83155
488458,-66.022224,-32.058784,-99.985664
491863,-37.86667,-12.69433,-63.03901
494895,-53.377777,-22.214739,-84.54082
497533,-65.566666,-32.873276,-98.260056


==> figures/Taxi/WPO.csv <==
episodes,mean,std_pos,std_neg
0,-773.69,-737.3845,-809.9955
2048,-777.02997,-740.9099,-813.15
4096,-779.72003,-740.74536,-818.6947
6144,-763.06006,-731.9737,-794.1464
8192,-765.56995,-747.1796,-783.96027
10240,-769.63,-747.1235,-792.13654
12288,-770.48004,-740.7986,-800.1615
14336,-770.13007,-742.47754,-797.7826
16384,-721.7,-659.85187,-783.54816
18432,-749.4,-696.74915,-802.0509
20480,-731.0,-699.8603,-762.1397
22528,-740.52,-701.6219,-779.41815
24576,-735.26,-710.8505,-759.6695
26624,-721.31,-682.76263,-759.85736
28672,-713.26996,-676.43994,-750.1
30720,-730.26,-711.6857,-748.8343
32768,-717.81,-689.787,-745.833
34816,-718.52997,-690.6961,-746.36383
36864,-701.12,-667.61444,-734.62555
38912,-717.17,-695.3745,-738.96545
40960,-706.0,-686.02454,-725.97546
43008,-693.59,-648.9207,-738.25934
45056,-683.75006,-647.13226,-720.36786
47104,-694.31,-663.64404,-724.97595
49152,-657.01996,-581.66516,-732.37476
51200,-681.57996,-639.63196,-723.52795
53248,-672.06,-634.48737,-709.6326
55296,-678.48004,-649.4942,-707.4659
57344,-626.87,-557.0413,-696.69867
59392,-628.16003,-589.6911,-666.62897
61440,-653.88,-607.8873,-699.8727
63488,-624.51996,-574.8787,-674.1612
65536,-639.83997,-597.3205,-682.35944
67584,-622.4,-573.8915,-670.90857
69632,-605.26996,-529.59204,-680.9479
71680,-624.18,-576.59564,-671.76434
73728,-640.14,-600.53,-679.75
75776,-600.45996,-554.49927,-646.42065
77824,-597.48,-541.2235,-653.73645
79872,-558.8,-487.63763,-629.96234
81920,-577.19,-516.2281,-638.1519
83968,-585.31,-522.07794,-648.54205
86016,-573.39996,-522.0382,-624.7617
88064,-589.55,-553.1113,-625.98865
90112,-569.68,-508.47394,-630.88605
92160,-587.03,-522.10657,-651.9535
94208,-557.82996,-491.7386,-623.9213
96256,-543.11,-469.31775,-616.9022
98304,-538.67,-497.80264,-579.5373
100352,-505.41998,-436.91235,-573.9276
102400,-560.03,-506.47598,-613.5841
104448,-539.2201,-469.06018,-609.38
106496,-536.58,-479.48755,-593.6725
108544,-522.14,-451.09366,-593.1864
110592,-495.07,-439.04095,-551.09906
112640,-482.28003,-445.86774,-518.6923
114688,-478.53998,-400.47302,-556.60693
116736,-485.96005,-406.78363,-565.1365
118784,-480.14005,-407.4464,-552.8337
120832,-467.13998,-393.95532,-540.32465
122880,-463.59995,-376.29962,-550.90027
124928,-430.55,-383.83643,-477.26355
126976,-454.09003,-392.54178,-515.63824
129024,-443.53003,-366.32007,-520.74
131072,-460.66,-416.38385,-504.93616
133120,-442.8,-378.16748,-507.4325
135168,-410.34,-359.4721,-461.2079
137216,-435.2,-396.62558,-473.77444
139264,-392.77002,-342.61893,-442.9211
141312,-417.05,-358.91177,-475.1882
143360,-395.74,-297.84802,-493.63196
145408,-392.15,-365.09317,-419.20682
147456,-392.59003,-349.59592,-435.58414
149504,-384.07,-325.14752,-442.9925
151552,-376.68,-311.49725,-441.86273
153600,-364.46997,-304.07132,-424.86862
155648,-349.87003,-285.48526,-414.2548
157696,-337.77997,-272.12704,-403.4329
159744,-352.44,-310.9503,-393.92972
161792,-366.47003,-313.6778,-419.26227
163840,-345.88998,-280.24487,-411.5351
165888,-331.30002,-268.09448,-394.50555
167936,-329.16,-252.55484,-405.76517
169984,-318.36002,-265.4776,-371.24243
172032,-321.88,-286.05795,-357.70206
174080,-328.86,-284.92886,-372.7911
176128,-298.26,-221.99811,-374.5219
178176,-330.76996,-265.26035,-396.27957
180224,-308.86005,-255.42114,-362.29895
182272,-301.8,-247.0237,-356.5763
184320,-309.41998,-242.28836,-376.5516
186368,-278.93,-222.142,-335.718
188416,-294.66998,-253.59468,-335.7453
190464,-268.37,-224.09933,-312.64066
192512,-275.33,-233.59439,-317.06558
194560,-263.79,-215.6378,-311.9422
196608,-260.13998,-227.23872,-293.04123
198656,-259.04,-205.29965,-312.78036
200704,-246.72,-194.6898,-298.7502
202752,-262.38998,-209.87688,-314.9031
204800,-226.07999,-185.37596,-266.784
206848,-223.8,-180.12335,-267.47665
208896,-218.77998,-181.65079,-255.90918
210944,-202.97,-156.85098,-249.08902
212992,-206.53,-159.82402,-253.23598
215040,-207.42001,-155.95776,-258.88226
217088,-201.13,-180.29648,-221.96353
219136,-183.4,-128.94589,-237.8541
221184,-185.75,-133.6245,-237.8755
223232,-171.15,-142.77168,-199.5283
225280,-173.75,-137.71323,-209.78677
227328,-172.55,-130.04927,-215.05074
229376,-151.79001,-98.851204,-204.72882
231424,-161.12999,-137.17886,-185.08112
233472,-162.29001,-135.63354,-188.94647
235520,-147.54,-127.63878,-167.44121
237568,-134.89,-102.15544,-167.62456
239616,-137.47,-115.300964,-159.63904
241664,-148.12003,-113.77603,-182.46402
243712,-151.39001,-111.455826,-191.3242
245760,-134.51,-100.15274,-168.86725
247808,-128.35,-105.18606,-151.51396
249856,-119.85,-93.55782,-146.14218
251904,-129.70999,-106.92862,-152.49136
253952,-109.479996,-62.715397,-156.2446
256000,-117.31999,-85.79547,-148.84451
258048,-126.89,-101.060814,-152.71918
260096,-99.020004,-79.04057,-118.999435
262144,-122.920006,-89.27971,-156.5603
264192,-109.03999,-88.03912,-130.04086
266240,-119.8,-93.154816,-146.44519
268288,-117.27,-82.81205,-151.72794
270336,-104.64,-71.731575,-137.54843
272384,-106.17999,-77.07185,-135.28813
274432,-97.96999,-66.58276,-129.35722
276480,-93.990005,-64.034256,-123.945755
278528,-93.15,-53.02691,-133.2731
280576,-91.7,-58.36623,-125.03377
282624,-88.11001,-49.515514,-126.7045
284672,-114.170006,-93.46155,-134.87846
286720,-87.509995,-60.947937,-114.07205
288768,-121.240005,-94.73649,-147.74352
290816,-91.56999,-51.963802,-131.17618
292864,-91.270004,-50.87107,-131.66895
294912,-102.759995,-69.38182,-136.13817
296960,-93.75,-58.291344,-129.20865
299008,-94.86,-66.09686,-123.62314
301056,-92.46001,-45.92696,-138.99306
303104,-87.270004,-30.551277,-143.98874
305152,-90.11,-55.259712,-124.96029
307200,-87.47,-44.432083,-130.50792
309248,-92.049995,-61.851543,-122.24844
311296,-84.12,-51.30556,-116.93445
313344,-77.520004,-43.571606,-111.4684
315392,-85.8,-56.573334,-115.02667
317440,-86.4,-50.509502,-122.2905
319488,-63.890003,-39.21125,-88.568756
321536,-87.28,-62.225105,-112.33489
323584,-78.590004,-40.34434,-116.83566
325632,-68.64,-30.478546,-106.80145
327680,-55.77,-8.532581,-103.007416
329728,-75.94001,-33.63483,-118.24519
331776,-66.33,-21.26855,-111.39145
333824,-63.870003,-29.248074,-98.49193
335872,-67.29,-26.152222,-108.42778
337920,-68.08,-31.297459,-104.86255
339968,-53.669994,-16.550186,-90.7898
342016,-71.4,-43.432808,-99.367195
344064,-79.740005,-42.5815,-116.89851
346112,-67.50001,-22.074306,-112.925705
348160,-57.260002,-0.610939,-113.909065
350208,-75.42,-44.4384,-106.401596
352256,-69.57,-36.740013,-102.39999
354304,-69.270004,-28.609802,-109.93021
356352,-69.880005,-31.438133,-108.32188
358400,-57.97,-25.85228,-90.08772
360448,-75.4,-33.339115,-117.46089
362496,-68.2,-35.872547,-100.52745
364544,-54.03,-8.85622,-99.20378
366592,-70.89,-22.818584,-118.96141
368640,-70.76,-23.28257,-118.237434
370688,-55.24,-13.704567,-96.77544
372736,-66.96001,-34.124622,-99.795395
374784,-51.08,-1.2157288,-100.944275
376832,-55.47001,-17.535591,-93.40443
378880,-59.52,-27.324482,-91.715515
380928,-68.46,-30.534225,-106.38577
382976,-61.48,-21.922905,-101.037094
385024,-60.0,-23.965435,-96.03456
387072,-77.33,-40.613464,-114.04654
389120,-50.27,6.216316,-106.75632
391168,-71.29,-20.837997,-121.742004
393216,-66.3,-39.318306,-93.2817
395264,-66.770004,-27.81834,-105.721664
397312,-56.410004,-13.124081,-99.69592
399360,-64.88,-25.036129,-104.72386
401408,-69.090004,-33.223713,-104.9563
403456,-70.82,-31.546196,-110.0938
405504,-48.359997,-16.243889,-80.476105
407552,-65.13,-28.86988,-101.390114
409600,-60.659996,-28.143257,-93.176735
411648,-83.560005,-51.239418,-115.88059
413696,-58.560005,-22.3933,-94.726715
415744,-68.68,-22.381432,-114.97857
417792,-73.53,-34.212547,-112.84745
419840,-52.370003,-16.416729,-88.32327
421888,-63.069996,-25.304585,-100.8354
423936,-62.660004,-26.338047,-98.981964
425984,-63.159996,-36.77677,-89.54322
428032,-60.49,-11.42728,-109.55272
430080,-81.74999,-37.181595,-126.31839
432128,-69.03999,-10.904461,-127.17552
434176,-58.610004,-30.112095,-87.10791
436224,-66.65,-19.191597,-114.108406
438272,-52.05,-19.035843,-85.064156
440320,-52.53,-12.544975,-92.51502
442368,-48.14,-10.7107315,-85.56927
444416,-54.24,-3.9973679,-104.482635
446464,-50.29,-21.251356,-79.32864
448512,-60.75,-23.446857,-98.05315
450560,-56.28,-26.51355,-86.04645
452608,-67.11,-20.384537,-113.835464
454656,-72.92,-41.743412,-104.09659
456704,-64.86,-31.265442,-98.45456
458752,-66.75,-29.18509,-104.31491
460800,-83.35,-34.008186,-132.6918
462848,-58.589996,-36.341064,-80.83893
464896,-66.729996,-29.429134,-104.03085
466944,-58.54,-22.821095,-94.25891
468992,-45.93,-16.508884,-75.35112
471040,-73.0,-29.997932,-116.00207
473088,-62.859997,-13.646809,-112.07318
475136,-62.57,-31.322021,-93.81798
477184,-52.27,-14.277027,-90.26297
479232,-67.15,-13.834877,-120.465126
481280,-59.079998,-21.242298,-96.917694
483328,-64.600006,-29.469395,-99.73062
485376,-83.53001,-44.16411,-122.895905
487424,-66.75,-39.77011,-93.72989
489472,-71.34999,-36.94955,-105.75043
491520,-60.499992,-17.607521,-103.39246
493568,-54.43,-16.036407,-92.82359
495616,-70.87999,-39.01409,-102.74589
497664,-54.26,-13.869991,-94.65001
499712,-68.87999,-37.845886,-99.91409
501760,-75.27,-26.363575,-124.17642


==> figures/Taxi/WTRPO.csv <==
episodes,mean,std_pos,std_neg
0,-772.19006,-738.0707,-806.30945
2048,-762.33997,-726.2145,-798.46545
4096,-760.03,-720.51886,-799.5412
6144,-784.54,-768.9624,-800.11755
8192,-766.33,-721.32074,-811.3393
10240,-769.91003,-749.93994,-789.8801
12288,-752.2,-719.97205,-784.428
14336,-763.27997,-734.9617,-791.59827
16384,-759.92004,-735.607,-784.2331
18432,-760.77,-728.8603,-792.67975
20480,-746.5299,-706.7776,-786.2822
22528,-741.74,-710.50397,-772.976
24576,-742.76,-707.00287,-778.51715
26624,-738.75,-719.3238,-758.1762
28672,-705.73004,-663.667,-747.7931
30720,-734.0,-710.5961,-757.4039
32768,-716.13,-669.2305,-763.0295
34816,-717.88,-663.5633,-772.1967
36864,-697.24005,-631.54346,-762.93665
38912,-691.91003,-660.8666,-722.9535
40960,-709.83997,-678.98694,-740.693
43008,-674.72003,-636.69617,-712.7439
45056,-656.55005,-603.9328,-709.1673
47104,-710.68994,-675.0592,-746.3207
49152,-683.05,-650.6005,-715.49945
51200,-687.91003,-671.596,-704.22406
53248,-657.11,-619.70355,-694.5164
55296,-651.01,-606.67566,-695.34436
57344,-628.98004,-597.8851,-660.075
59392,-640.65,-593.0676,-688.2324
61440,-620.77,-547.28723,-694.2528
63488,-626.22,-562.6604,-689.77954
65536,-610.26,-567.89,-652.63
67584,-610.22,-550.43243,-670.0075
69632,-594.22003,-530.8859,-657.55414
71680,-612.23,-552.1906,-672.26935
73728,-598.35,-517.9268,-678.77313
75776,-591.3301,-544.22034,-638.4398
77824,-578.03,-500.0918,-655.96826
79872,-558.74,-493.3018,-624.17816
81920,-540.62,-490.84204,-590.39795
83968,-520.86,-457.8518,-583.86816
86016,-539.14,-484.24606,-594.034
88064,-529.79004,-470.6827,-588.8974
90112,-523.70996,-479.93185,-567.4881
92160,-513.82,-466.45544,-561.1846
94208,-508.22003,-450.58078,-565.85925
96256,-483.28003,-402.71,-563.8501
98304,-495.29004,-413.64252,-576.93756
100352,-468.73004,-401.31818,-536.1419
102400,-474.96002,-398.85986,-551.0602
104448,-480.59,-394.02576,-567.15424
106496,-442.6,-385.0746,-500.12543
108544,-483.74,-413.87933,-553.60065
110592,-445.02002,-377.28726,-512.75275
112640,-419.52002,-341.91443,-497.1256
114688,-417.21002,-349.09177,-485.32828
116736,-419.66998,-342.1303,-497.20966
118784,-382.72,-260.82513,-504.61487
120832,-394.74,-302.56177,-486.9182
122880,-345.00998,-257.9148,-432.10516
124928,-395.19,-311.69653,-478.68347
126976,-359.58997,-276.81467,-442.36526
129024,-361.71002,-257.58167,-465.83838
131072,-329.2,-257.2336,-401.1664
133120,-345.68,-241.30408,-450.0559
135168,-330.97,-239.39659,-422.5434
137216,-344.63998,-246.36096,-442.919
139264,-299.07,-211.86261,-386.2774
141312,-316.68,-269.35336,-364.00662
143360,-296.37003,-238.3005,-354.43954
145408,-295.74,-205.25192,-386.22806
147456,-274.77997,-229.92021,-319.6397
149504,-286.41998,-235.1333,-337.70667
151552,-257.97998,-189.3369,-326.62305
153600,-257.87003,-177.20102,-338.53903
155648,-252.06999,-159.97162,-344.16837
157696,-222.92,-160.79758,-285.04242
159744,-244.98001,-175.8804,-314.07962
161792,-224.20999,-164.78421,-283.63577
163840,-238.56001,-157.76398,-319.35605
165888,-229.93001,-159.34595,-300.51407
167936,-228.68999,-148.40941,-308.97058
169984,-196.97,-113.09298,-280.84702
172032,-226.27998,-141.37296,-311.187
174080,-218.40999,-146.89786,-289.92212
176128,-216.76999,-134.24756,-299.29242
178176,-181.79,-105.706345,-257.87366
180224,-157.61,-100.86807,-214.35193
182272,-203.43001,-107.98554,-298.87448
184320,-156.07999,-92.83648,-219.32349
186368,-164.2,-80.505714,-247.89429
188416,-132.07,-67.49549,-196.64453
190464,-159.59,-86.04078,-233.13922
192512,-118.6,-54.03656,-183.16344
194560,-130.07999,-71.68564,-188.47433
196608,-120.27,-79.584984,-160.95502
198656,-124.69999,-53.19433,-196.20566
200704,-119.909996,-50.130585,-189.6894
202752,-114.14,-49.032516,-179.24748
204800,-120.409996,-50.514267,-190.30573
206848,-114.14,-57.34174,-170.93826
208896,-118.06,-56.197937,-179.92206
210944,-107.53001,-67.32384,-147.73618
212992,-92.06,-11.059387,-173.06061
215040,-109.31,-36.609863,-182.01013
217088,-93.19,-41.72412,-144.65588
219136,-66.85,-10.93647,-122.76353
221184,-86.46,-26.164627,-146.75537
223232,-79.18,-32.93217,-125.427826
225280,-57.189995,-9.111572,-105.26842
227328,-54.160004,-16.869545,-91.45046
229376,-56.859997,-17.295387,-96.42461
231424,-48.71,-2.37508,-95.04492
233472,-52.920002,-14.48497,-91.355034
235520,-59.54,-8.028137,-111.051865
237568,-41.47,2.2231789,-85.16318
239616,-53.510002,-1.6731529,-105.34685
241664,-39.230003,7.3286705,-85.78868
243712,-29.119999,10.233318,-68.47331
245760,-33.07,6.387699,-72.527695
247808,-22.189999,9.197245,-53.57724
249856,-26.170002,5.543247,-57.88325
251904,-17.87,10.949438,-46.689438
253952,-23.98,-3.4045868,-44.555412
256000,-24.55,16.8162,-65.9162
258048,-13.170001,17.281143,-43.621143
260096,-12.15,13.365103,-37.6651
262144,-10.29,9.23739,-29.81739
264192,-11.22,8.991521,-31.431522
266240,-4.88,14.82471,-24.58471
268288,-4.2699995,13.261518,-21.801517
270336,-10.23,13.638893,-34.098892
272384,-6.600001,11.31502,-24.51502
274432,-8.8,19.619675,-37.219673
276480,2.5700002,13.391279,-8.25128
278528,-9.93,22.138992,-41.998993
280576,-1.7299999,8.38277,-11.842769
282624,1.1800003,17.37437,-15.01437
284672,-6.8299994,8.5679245,-22.227924
286720,2.4699998,10.892118,-5.9521194
288768,1.2199996,11.584246,-9.144247
290816,0.76999986,15.72293,-14.182931
292864,0.86000013,11.295248,-9.575247
294912,1.7300003,10.829896,-7.369895
296960,2.22,18.396389,-13.956389
299008,5.1099997,11.340641,-1.1206422
301056,5.12,10.999762,-0.7597623
303104,7.2899995,8.578758,6.0012407
305152,3.35,11.33389,-4.63389
307200,1.3999999,14.798582,-11.998583
309248,3.7099998,12.475665,-5.055665
311296,-0.64999974,18.910025,-20.210024
313344,3.1399999,11.335632,-5.055632
315392,-4.73,14.753637,-24.213636
317440,1.41,11.049964,-8.229964
319488,1.7900002,11.313282,-7.733282
321536,3.7399993,12.158455,-4.678457
323584,7.5699997,8.69521,6.4447885
325632,3.8,12.4210205,-4.82102
327680,1.7700005,14.785149,-11.245148
329728,-0.24000034,18.61944,-19.09944
331776,5.43,11.626781,-0.7667818
333824,5.61,11.844012,-0.624012
335872,-0.5300001,13.032526,-14.0925255
337920,-0.73,9.59202,-11.052021
339968,6.13,12.559005,-0.29900455
342016,-2.67,11.668761,-17.008762
344064,-2.3700001,22.509752,-27.249754
346112,3.3100002,11.657149,-5.0371485
348160,-2.4999998,14.328251,-19.32825
350208,-0.64000005,13.218297,-14.498298
352256,6.0599995,11.615573,0.504426
354304,5.51,11.628407,-0.60840607
356352,3.9899993,12.414898,-4.434899
358400,3.75,12.091013,-4.591013
360448,5.57,12.193753,-1.0537529
362496,8.03,8.9389,7.1210995
364544,1.6400001,10.955601,-7.6756
366592,-2.4000003,19.212914,-24.012913
368640,3.3400002,15.82697,-9.14697
370688,2.0000002,14.817176,-10.817176
372736,3.5199997,11.608608,-4.568609
374784,2.0700002,11.550722,-7.4107223
376832,5.69,12.110817,-0.7308173
378880,3.6200001,11.90466,-4.6646605
380928,3.3,11.667556,-5.0675554
382976,-0.6600001,9.419207,-10.739206
385024,2.0900002,15.449524,-11.269524
387072,3.8400002,12.306783,-4.6267824
389120,1.8799999,15.409805,-11.649805
391168,4.02,12.504198,-4.4641976
393216,3.3699996,16.006853,-9.266854
395264,-0.6700004,13.081222,-14.421222
397312,1.4699999,11.124642,-8.184642
399360,-6.6299996,14.127893,-27.387892
401408,-0.51999986,13.513446,-14.553445
403456,-0.5100001,13.4222975,-14.442298
405504,3.7400002,11.73027,-4.2502694
407552,3.4099998,11.877639,-5.057639
409600,-0.05,16.366167,-16.466166
411648,1.5899999,14.557456,-11.377456
413696,3.6300004,11.9203615,-4.6603613
415744,5.98,12.283301,-0.32330132
417792,-0.6000002,18.532486,-19.732487
419840,-2.6000004,14.3404255,-19.540426
421888,3.8300004,11.864931,-4.20493
423936,1.85,11.053832,-7.353832
425984,3.5099998,11.430662,-4.410663
428032,5.71,11.975372,-0.5553727
430080,1.5499998,10.825694,-7.725694
432128,1.1900003,14.377756,-11.997755
434176,7.5800004,8.460682,6.699319
436224,7.3900003,8.330691,6.4493093
438272,1.8099998,10.831136,-7.2111363
440320,1.45,14.643881,-11.743881
442368,1.7099998,15.213515,-11.793515
444416,4.0,12.087398,-4.0873976
446464,-0.48999977,13.77278,-14.75278
448512,-0.119999886,19.175068,-19.415066
450560,1.5499998,15.248777,-12.148777
452608,1.7500004,14.934025,-11.434025
454656,2.1000004,15.223642,-11.023642
456704,-0.4800002,13.233994,-14.1939945
458752,-0.37999994,9.582911,-10.342911
460800,-0.059999846,13.810558,-13.930557
462848,-2.4500003,22.29592,-27.19592
464896,-2.42,11.59455,-16.434551
466944,-0.82999974,12.717845,-14.377845
468992,8.4,9.003324,7.7966757
471040,5.5800004,11.842556,-0.6825552
473088,3.89,12.180773,-4.400772
475136,3.35,11.6621895,-4.96219
477184,2.0600002,10.874103,-6.7541018
479232,6.1900005,12.640806,-0.2608056
481280,1.7900002,11.358746,-7.7787457
483328,1.5900004,15.116526,-11.936525
485376,5.6899996,11.824403,-0.44440365
487424,3.47,11.315132,-4.3751326
489472,3.3100002,11.665412,-5.045411
491520,5.62,12.078297,-0.8382969
493568,5.88,12.454771,-0.69477034
495616,4.1500006,16.98201,-8.68201
497664,1.3700001,10.601798,-7.8617983
499712,7.7300005,8.264884,7.1951175
501760,-0.47999984,13.686214,-14.646214
503808,1.54,11.007861,-7.927861
505856,2.0099995,15.11507,-11.095072
507904,1.8400004,11.397844,-7.717844
509952,-2.2399998,11.409776,-15.889775
512000,3.95,12.597456,-4.6974564


==> figures/tikz/foo.txt <==
dummy file
